Anytime Proximity Moving Horizon Estimation: Stability and Regret

In this paper, we address the efficient implementation of moving horizon state estimation of constrained discrete-time linear systems. We propose a novel iteration scheme which employs a proximity-based formulation of the underlying optimization algorithm and reduces computational effort by performing only a limited number of optimization iterations each time a new measurement is received. We outline conditions under which global exponential stability of the underlying estimation errors is ensured. Performance guarantees of the iteration scheme in terms of regret upper bounds are also established. A combined result shows that both exponential stability and a sublinear regret which can be rendered smaller by increasing the number of optimization iterations can be guaranteed. The stability and regret results of the proposed estimator are showcased through numerical simulations.

==> Data/Reg_warmConst_N2_iT_1.txt <==
t regret_vec ave_regret_vec
5 67408.5483325599 13481.709666512
6 80781.4325509244 13463.5720918207
7 88569.5942401567 12652.7991771652
8 93136.951143075 11642.1188928844
9 95821.9721981322 10646.8857997925
10 97398.3036547665 9739.83036547665
11 98319.2022493843 8938.10929539857
12 98852.5216084291 8237.71013403576
13 99157.3361480506 7627.48739600389
14 99328.2957648877 7094.87826892055
15 99421.6648966763 6628.11099311176
16 99470.7633862717 6216.92271164198
17 99495.1881833199 5852.65812843058
18 99506.3392370306 5528.12995761281
19 99510.7444710143 5237.40760373759
20 99512.0568247001 4975.60284123501
21 99512.2725138573 4738.67964351702
22 99512.2905067682 4523.28593212583
23 99512.2986335387 4326.62167971907
24 99512.3248931627 4146.34687054845
25 99512.3925244605 3980.49570097842
26 99512.5212048366 3827.40466172449
27 99512.7171870691 3685.65619211367
28 99512.9794813339 3554.03498147621
29 99513.3024281296 3431.49318717688
30 99513.6778606654 3317.12259535551
31 99514.0966175767 3210.13214895409
32 99514.5495043887 3109.82967201215
33 99515.0278577283 3015.60690477965
34 99515.5238438168 2926.92717187697
35 99516.0305863793 2843.31515961084
36 99516.5421889618 2764.34839413783
37 99517.0536948167 2689.65009985991
38 99517.5610125715 2618.88318454136
39 99518.0608258049 2551.74514937961
40 99518.5504979133 2487.96376244783
41 99519.0279791352 2427.29336534476
42 99519.4926988082 2369.511730924
43 99519.9430160812 2314.41727944375
44 99520.377918617 2261.82677087766
45 99520.796801002 2211.57326224449
46 99521.1993470015 2163.50433363047
47 99521.5854576516 2117.48054165216
48 99521.9552015649 2073.37406669927
49 99522.3087775206 2031.06752607185
50 99522.6464849279 1990.45292969856
51 99522.9686999604 1951.43075882275
52 99523.275856117 1913.90915107917
53 99523.5684531302 1877.80317836095
54 99523.8469818373 1843.03420336736
55 99524.1119579135 1809.5293083257
56 99524.3639095502 1777.22078409911
57 99524.6033691171 1746.04567314241
58 99524.8308671461 1715.94535977838
59 99525.0469278459 1686.86520216688
60 99525.2520657177 1658.7542010953
61 99525.4467590756 1631.56470096845
62 99525.6315079709 1605.2521210963
63 99525.8067906962 1579.77471096343
64 99525.9730664468 1555.09332916323
65 99526.1307762266 1531.17124271118
66 99526.2803431708 1507.9739445935
67 99526.4221727403 1485.46898765284
68 99526.5566529394 1463.62583313146
69 99526.6841546079 1442.41571238562
70 99526.8050317869 1421.8115004541
71 99526.9196221508 1401.78760031198
72 99527.0282474899 1382.31983677069
73 99527.1312142302 1363.38535909904
74 99527.2288139785 1344.96255154025
75 99527.3213240817 1327.03095098776
76 99527.4090081947 1309.57117116046
77 99527.4921168477 1292.56483268633
78 99527.5708880094 1275.99449856422
79 99527.6455476418 1259.84361452711
80 99527.7163102433 1244.09645387804
81 99527.7833793775 1228.73806641207
82 99527.8469481869 1213.75423107545
83 99527.9071998896 1199.13141204686
84 99527.9643082584 1184.85671795546
85 99528.0184380813 1170.91786397743
86 99528.0697456046 1157.3031365768
87 99528.1183789571 1144.00136067767
88 99528.1644785562 1131.0018690745
89 99528.2081774964 1118.29447390445
90 99528.2496019201 1105.86944002133
91 99528.2888713708 1093.71746012495
92 99528.326099131 1081.82963151229
93 99528.3613925433 1070.19743432842
94 99528.394853316 1058.81271120549
95 99528.4265778138 1047.66764818751
96 99528.4566573349 1036.75475684724
97 99528.4851783737 1026.06685750901
98 99528.5122228704 1015.59706349868
99 99528.5378684488 1005.33876634797
100 99528.5621886412 995.285621886411
101 99528.5852531026 985.431537159431
102 99528.6071278135 975.770658115818
103 99528.6278752727 966.297358012357
104 99528.64755468 957.006226487307
105 99528.6662221093 947.892059258184
106 99528.6839306734 938.94984840258
107 99528.7007306798 930.174773183923
108 99528.716669778 921.562191386833
109 99528.7317931002 913.10763112936
110 99528.746143394 904.806783121763
111 99528.759761148 896.655493343676
112 99528.7726847114 888.649756113495
113 99528.784950407 880.785707525726
114 99528.7965926383 873.059619233669
115 99528.8076439908 865.467892556441
116 99528.8181353286 858.007052890764
117 99528.8280958853 850.673744409276
118 99528.8375533504 843.464725028393
119 99528.846533951 836.37686162984
120 99528.8550625292 829.407125521076
121 99528.8631626157 822.552588120791
122 99528.8708564993 815.810416856552
123 99528.8781652925 809.177871262541
124 99528.885108994 802.652299266081
125 99528.8917065479 796.231133652384
126 99528.8979758994 789.911888697614
127 99528.9039340478 783.692156961006
128 99528.9095970969 777.569606227319
129 99528.9149803021 771.541976591489
130 99528.9200981159 765.607077677815
131 99528.9249642301 759.762785986489
132 99528.9295916161 754.007042360728
133 99528.9339925635 748.337849568147
134 99528.9381787161 742.753269990418
135 99528.9421611057 737.251423415598
136 99528.9459501854 731.830484927834
137 99528.9495558596 726.488682889486
138 99528.9529875131 721.224297010965
139 99528.9562540393 716.03565650388
140 99528.9593638655 710.921138313325
141 99528.9623249779 705.879165425375
142 99528.965144945 700.908205246091
143 99528.9678309398 696.00676804853
144 99528.9703897604 691.173405484448
145 99528.9728278504 686.406709157589
146 99528.975151317 681.705309255596
147 99528.9773659494 677.067873237751
148 99528.9794772351 672.493104575913
149 99528.9814903764 667.97974154615
150 99528.983410305 663.5265560687
151 99528.9852416965 659.132352594017
152 99528.9869889841 654.79596703279
153 99528.9886563709 650.516265727914
154 99528.9902478426 646.29214446651
155 99528.9917671786 642.122527530185
156 99528.9932179632 638.006366781815
157 99528.9946035954 633.942640787232
158 99528.9959272992 629.930353970248
159 99528.9971921323 625.968535799575
160 99528.9984009955 622.056240006222
161 99528.9995566401 618.192543830063
162 99529.0006616767 614.376547294301
163 99529.0017185817 610.607372506636
164 99529.0027297049 606.884162986006
165 99529.0036972762 603.206083013795
166 99529.0046234114 599.572317008502
167 99529.0055101186 595.982068922866
168 99529.0063593037 592.434561662522
169 99529.0071727758 588.929036525301
170 99529.0079522521 585.464752660306
171 99529.0086993628 582.040986545981
172 99529.0094156559 578.657031486371
173 99529.0101026008 575.31219712486
174 99529.0107615933 572.005808974674
175 99529.0113939586 568.737207965478
176 99529.0120009556 565.505750005429
177 99529.0125837798 562.310805558078
178 99529.0131435672 559.151759233524
179 99529.0136813968 556.028009393278
180 99529.0141982939 552.938967768299
181 99529.0146952328 549.884059089684
182 99529.0151731395 546.862720731536
183 99529.0156328938 543.87440236554
184 99529.0160753325 540.918565626807
185 99529.0165012506 537.994683790544
186 99529.0169114043 535.102241459163
187 99529.0173065126 532.240734259425
188 99529.0176872591 529.409668549251
189 99529.0180542942 526.608561133832
190 99529.0184082365 523.836938990719
191 99529.0187496745 521.094339003531
192 99529.0190791681 518.380307704
193 99529.01939725 515.694401022021
194 99529.0197044275 513.036184043441
195 99529.0200011832 510.405230775299
196 99529.0202879767 507.801123918248
197 99529.0205652454 505.223454645916
198 99529.0208334059 502.671822390939
199 99529.021092855 500.145834637462
200 99529.0213439707 497.645106719853


==> Data/Reg_warmConst_N2_iT_2.txt <==
t regret_vec ave_regret_vec
5 66346.655871257 13269.3311742514
6 78482.7432785855 13080.4572130976
7 85216.2038434747 12173.7434062107
8 88980.6212026762 11122.5776503345
9 91089.2965595963 10121.0329510663
10 92267.0113153096 9226.70113153096
11 92919.6187235008 8447.2380657728
12 93276.4264087758 7773.03553406465
13 93467.5776785353 7189.81366757964
14 93566.9768117997 6683.35548655713
15 93616.4522482959 6241.09681655306
16 93639.4997638616 5852.46873524135
17 93649.1495339293 5508.77350199584
18 93652.4842092702 5202.9157894039
19 93653.2423016837 4929.11801587809
20 93653.3037047506 4682.66518523753
21 93653.3054907232 4459.68121384396
22 93653.3070422338 4256.96850191972
23 93653.3118712276 4071.88312483598
24 93653.3474412431 3902.2228100518
25 93653.4391997355 3746.13756798942
26 93653.6016520486 3602.06160200187
27 93653.8389882732 3468.66070326938
28 93654.1481140416 3344.79100407291
29 93654.5215957932 3229.4662619239
30 93654.9498569421 3121.83166189807
31 93655.4226368257 3021.14266570405
32 93655.9298893532 2926.74780904229
33 93656.4622949011 2838.074614997
34 93657.0115180458 2754.61798582488
35 93657.5703038754 2675.93058011073
36 93658.1324755498 2601.61479098749
37 93658.6928745547 2531.31602363661
38 93659.2472706445 2464.71703343801
39 93659.7932141531 2401.53315933726
40 93660.3275657831 2341.50818914458
41 93660.8480314451 2284.41092759622
42 93661.352945345 2230.03221298441
43 93661.8411317938 2178.18235190218
44 93662.3118067874 2128.68890469971
45 93662.7645021604 2081.39476671468
46 93663.1990044339 2036.15650009639
47 93663.615304419 1992.84287881743
48 93664.0135553409 1951.33361573627
49 93664.394038001 1911.51824567349
50 93664.7571318543 1873.29514263709
51 93665.1032910906 1836.57065276648
52 93665.4330472975 1801.25832783265
53 93665.7469381131 1767.27824411534
54 93666.0455322614 1734.55639874558
55 93666.3294160668 1703.02417120121
56 93666.5991836848 1672.6178425658
57 93666.8554297627 1643.27816543443
58 93667.0987438354 1614.94997834199
59 93667.3297060371 1587.58185942436
60 93667.5488615191 1561.12581435865
61 93667.7567729879 1535.53699627849
62 93667.9539811626 1510.77345130907
63 93668.1410063155 1486.79588898913
64 93668.318348678 1463.56747419809
65 93668.4864885212 1441.05363828494
66 93668.6458862212 1419.22190736699
67 93668.7969824147 1398.04174600619
68 93668.940198268 1377.48441468041
69 93669.0759358515 1357.52283965002
70 93669.2045786004 1338.13149398001
71 93669.326491844 1319.28628861752
72 93669.4420233827 1300.96447254698
73 93669.5515041013 1283.14454115207
74 93669.6552486026 1265.80615200814
75 93669.7535558523 1248.93004741136
76 93669.8467098275 1232.49798302405
77 93669.9349801615 1216.49266208002
78 93670.0186227792 1200.89767465102
79 93670.097880522 1185.6974415256
80 93670.1729837549 1170.87716229694
81 93670.2441509578 1156.42276729578
82 93670.3115892966 1142.3208730402
83 93670.3754951746 1128.55874090572
84 93670.4360547624 1115.12423874717
85 93670.4934445075 1102.0058052295
86 93670.5478316219 1089.19241664677
87 93670.5993745493 1076.6735560293
88 93670.6482234106 1064.43918435694
89 93670.6945204301 1052.4797137127
90 93670.7384003412 1040.78598222601
91 93670.7799907731 1029.34923066784
92 93670.8194126189 1018.16108057194
93 93670.8567803855 1007.21351376759
94 93670.8922025267 996.49885321837
95 93670.9257817599 986.009745071156
96 93670.9576153653 975.739141826722
97 93670.9877954728 965.680286551266
98 93671.0164093314 955.826698054402
99 93671.043539567 946.172156965323
100 93671.0692644257 936.710692644257
101 93671.093658005 927.436570871336
102 93671.1167904733 918.344282259542
103 93671.1387282773 909.428531342498
104 93671.1595343393 900.684226291724
105 93671.1792682436 892.106469221367
106 93671.1979864137 883.690547041639
107 93671.2157422798 875.431922825045
108 93671.2325864378 867.326227652202
109 93671.2485667995 859.369252906418
110 93671.2637287353 851.556942988503
111 93671.2781152093 843.885388425309
112 93671.2917669071 836.350819347385
113 93671.304722357 828.949599312894
114 93671.3170180445 821.678219456531
115 93671.3286885213 814.533292943663
116 93671.3397665079 807.511549711275
117 93671.3502829912 800.609831478557
118 93671.3602673165 793.825087011157
119 93671.3697472752 787.154367624161
120 93671.3787491872 780.594822909894
121 93671.3872979795 774.143696677516
122 93671.3954172599 767.798323092294
123 93671.4031293878 761.556123003152
124 93671.4104555401 755.414600447904
125 93671.4174157746 749.371339326196
126 93671.4240290891 743.424000230866
127 93671.4303134782 737.570317428962
128 93671.4362859867 731.808095984271
129 93671.4419627595 726.13520901364
130 93671.4473590906 720.549595069927
131 93671.4524894671 715.049255644787
132 93671.4573676132 709.632252784949
133 93671.4620065302 704.296706816016
134 93671.4664185349 699.040794168171
135 93671.4706152964 693.862745298492
136 93671.4746078701 688.760842704927
137 93671.4784067306 683.73341902723
138 93671.4820218024 678.778855230452
139 93671.4854624893 673.895578866829
140 93671.4887377017 669.082062412155
141 93671.4918558834 664.336821672932
142 93671.4948250357 659.658414260815
143 93671.4976527412 655.045438131057
144 93671.5003461861 650.496530181848
145 93671.5029121811 646.010364911593
146 93671.5053571812 641.585653131378
147 93671.5076873048 637.221140729965
148 93671.5099083513 632.91560748886
149 93671.5120258183 628.667865945089
150 93671.514044917 624.476760299446
151 93671.5159705879 620.341165368132
152 93671.5178075151 616.259985575757
153 93671.5195601395 612.23215398784
154 93671.5212326718 608.256631380986
155 93671.5228291048 604.332405349063
156 93671.5243532247 600.458489443748
157 93671.5258086222 596.633922347912
158 93671.5271987026 592.857767080396
159 93671.5285266958 589.129110230791
160 93671.5297956654 585.447061222909
161 93671.5310085172 581.810751605697
162 93671.5321680082 578.219334370421
163 93671.5332767536 574.671983292967
164 93671.5343372349 571.167892300213
165 93671.5353518065 567.706274859433
166 93671.5363227026 564.286363389775
167 93671.5372520434 560.907408694871
168 93671.5381418411 557.568679415721
169 93671.5389940057 554.269461502992
170 93671.53981035 551.009057707941
171 93671.5405925949 547.786787091198
172 93671.5413423742 544.601984548687
173 93671.5420612393 541.454000353984
174 93671.5427506631 538.342199716455
175 93671.5434120444 535.265962354539
176 93671.5440467116 532.224682083588
177 93671.5446559265 529.217766417664
178 93671.5452408876 526.244636184762
179 93671.5458027337 523.304725154937
180 93671.5463425464 520.397479680813
181 93671.5468613537 517.52235835002
182 93671.5473601324 514.678831649079
183 93671.5478398108 511.86638163831
184 93671.5483012713 509.084501637344
185 93671.5487453526 506.332695920825
186 93671.5491728523 503.610479423937
187 93671.5495845285 500.917377457372
188 93671.5499811023 498.252925431395
189 93671.5503632593 495.616668588673
190 93671.5507316517 493.008161745535
191 93671.5510869001 490.426969041362
192 93671.5514295946 487.872663695805
193 93671.5517602969 485.344827773559
194 93671.5520795416 482.8430519564
195 93671.5523878373 480.366935322243
196 93671.5526856683 477.916085130961
197 93671.5529734955 475.490116616729
198 93671.553251758 473.088652786657
199 93671.5535208737 470.711324225496
200 93671.5537812408 468.357768906204


==> Data/Reg_warmConst_N2_iT_20.txt <==
t regret_vec ave_regret_vec
5 70892.5106741891 14178.5021348378
6 88174.1764842064 14695.6960807011
7 99380.3365561233 14197.190936589
8 106657.946418495 13332.2433023119
9 111383.531600914 12375.9479556571
10 114447.27469816 11444.727469816
11 116427.98879552 10584.3626177745
12 117703.200916817 9808.60007640141
13 118519.601072423 9116.89239018642
14 119038.453537249 8502.74668123207
15 119365.11656502 7957.67443766798
16 119568.31545758 7473.01971609875
17 119692.765058676 7040.75088580447
18 119767.453438416 6653.74741324531
19 119811.084166702 6305.84653508958
20 119835.647831787 5991.78239158934
21 119848.772841779 5707.0844210371
22 119855.249164857 5447.96587112986
23 119858.113352873 5211.22231969014
24 119859.204318352 4994.13351326467
25 119859.619920168 4794.3847968067
26 119859.852690761 4609.99433426004
27 119860.069895137 4439.26184796805
28 119860.330691257 4280.72609611634
29 119860.665016695 4133.12637988605
30 119861.076230217 3995.3692076739
31 119861.560497599 3866.50195153545
32 119862.109311236 3745.69091597613
33 119862.711832152 3632.2033888531
34 119863.35655872 3525.39283996237
35 119864.032357601 3424.68663878861
36 119864.729030461 3329.57580640169
37 119865.437575808 3239.60642096777
38 119866.150264229 3154.37237537446
39 119866.860605832 3073.50924630338
40 119867.563259806 2996.68908149514
41 119868.25391686 2923.61594919171
42 119868.929172927 2854.02212316494
43 119869.586404852 2787.66480011283
44 119870.223653938 2724.32326486222
45 119870.840616574 2663.79645814608
46 119871.43584363 2605.90077920935
47 119872.008514686 2550.46826626992
48 119872.558241085 2497.34496335593
49 119873.084946684 2446.38948870784
50 119873.588788824 2397.47177577649
51 119874.070101728 2350.47196277898
52 119874.529353649 2305.2794106471
53 119874.967113282 2261.79183232608
54 119875.384022944 2219.9145189434
55 119875.780776973 2179.55965049041
56 119876.158104314 2140.64568043418
57 119876.516754495 2103.09678516658
58 119876.8574864 2066.84237045518
59 119877.181080904 2031.81662848991
60 119877.488280937 1997.95813801562
61 119877.779822009 1965.20950527884
62 119878.056425614 1933.5170391228
63 119878.318767239 1902.83045662284
64 119878.567541401 1873.10261783438
65 119878.803413815 1844.28928328947
66 119879.027023251 1816.34889429168
67 119879.238982257 1789.24237286951
68 119879.439877553 1762.93293937579
69 119879.630270367 1737.38594594735
70 119879.810696855 1712.56872424079
71 119879.981668619 1688.45044603689
72 119880.143673323 1665.00199546282
73 119880.297175388 1642.19585171765
74 119880.442616748 1620.0059813074
75 119880.580417647 1598.40773890196
76 119880.710977467 1577.37777601931
77 119880.834675565 1556.89395682553
78 119880.951872115 1536.93528041173
79 119881.062908944 1517.48180897398
80 119881.16811036 1498.51460137949
81 119881.267783954 1480.01565165375
82 119881.362221394 1461.96783196822
83 119881.451699185 1444.35483974922
84 119881.536479406 1427.16114856436
85 119881.616810424 1410.37196247558
86 119881.692927577 1393.97317357648
87 119881.765053829 1377.95132245781
88 119881.8334004 1362.29356136818
89 119881.898167362 1346.987619858
90 119881.959544218 1332.02177271353
91 119882.017710444 1317.38481000488
92 119882.072836011 1303.06600908707
93 119882.12508188 1289.05510840731
94 119882.174600474 1275.34228298376
95 119882.221536125 1261.9181214329
96 119882.266025501 1248.7736044323
97 119882.308198007 1235.90008451554
98 119882.348176172 1223.2892671038
99 119882.386076009 1210.93319268696
100 119882.422007362 1198.82422007362
101 119882.456074236 1186.955010636
102 119882.488375101 1175.31851348139
103 119882.519003191 1163.90795148729
104 119882.548046779 1152.7168081421
105 119882.575589444 1141.73881513756
106 119882.601710318 1130.96794066338
107 119882.626484327 1120.3983783582
108 119882.64998241 1110.02453687417
109 119882.672271736 1099.84103001593
110 119882.693415901 1089.84266741728
111 119882.713475123 1080.02444572183
112 119882.732506417 1070.38154023587
113 119882.750563773 1060.90929702454
114 119882.76769831 1051.60322542377
115 119882.783958432 1042.45899094288
116 119882.799389975 1033.47240853427
117 119882.814036343 1024.63943620806
118 119882.827938636 1015.95616897149
119 119882.841135773 1007.41883307372
120 119882.853664611 999.023780538423
121 119882.865560053 990.767483967382
122 119882.876855154 982.64653159962
123 119882.887581216 974.65762261151
124 119882.897767885 966.797562644235
125 119882.907443239 959.063259545916
126 119882.916633871 951.451719316433
127 119882.925364965 943.960042243815
128 119882.933660377 936.585419221692
129 119882.941542702 929.325128237997
130 119882.949033342 922.176531025704
131 119882.956152569 915.137069866941
132 119882.962919588 908.204264542333
133 119882.969352589 901.375709417961
134 119882.975468805 894.649070662721
135 119882.981284561 888.022083589339
136 119882.986815323 881.492550112673
137 119882.992075746 875.05833631931
138 119882.99707971 868.717370142824
139 119883.001840369 862.467639139349
140 119883.006370188 856.307188358486
141 119883.010680974 850.234118304784
142 119883.014783919 844.246582985347
143 119883.018689627 838.342788039347
144 119883.022408145 832.520988945454
145 119883.025948999 826.779489303443
146 119883.029321214 821.116639186396
147 119883.032533344 815.530833560161
148 119883.035593497 810.02051076687
149 119883.038509359 804.584151069521
150 119883.041288214 799.22027525476
151 119883.043936969 793.927443291186
152 119883.04646217 788.704253040595
153 119883.048870025 783.549339019771
154 119883.051166417 778.461371210502
155 119883.053356927 773.439053915657
156 119883.055446844 768.481124659257
157 119883.057441186 763.586353128572
158 119883.05934471 758.75354015639
159 119883.061161927 753.981516741681
160 119883.062897118 749.269143106987
161 119883.06455434 744.615307790933
162 119883.066137444 740.018926774346
163 119883.067650082 735.478942638537
164 119883.069095717 730.994323754372
165 119883.070477638 726.564063500834
166 119883.071798962 722.187179511819
167 119883.073062649 717.862712949995
168 119883.074271507 713.589727806591
169 119883.075428201 709.367310226043
170 119883.07653526 705.194567854472
171 119883.077595085 701.070629211022
172 119883.078609954 696.994643081126
173 119883.07958203 692.965777930809
174 119883.080513367 688.983221341192
175 119883.081405916 685.046179462377
176 119883.082261527 681.153876485949
177 119883.083081959 677.305554135361
178 119883.083868881 673.500471173492
179 119883.084623881 669.737902926708
180 119883.085348463 666.017140824795
181 119883.08604406 662.337491956132
182 119883.086712031 658.698278637531
183 119883.087353668 655.098837998184
184 119883.087970198 651.538521577165
185 119883.08856279 648.016694933998
186 119883.08913255 644.532737271777
187 119883.089680535 641.086041072379
188 119883.090207745 637.676011743326
189 119883.090715134 634.302067275842
190 119883.091203608 630.963637913725
191 119883.091674028 627.660165832606
192 119883.092127213 624.391104829236
193 119883.092563944 621.155920020435
194 119883.092984962 617.954087551348
195 119883.093390972 614.785094312675
196 119883.093782645 611.648437666557
197 119883.094160622 608.54362518082
198 119883.094525509 605.470174371256
199 119883.094877886 602.427612451686
200 119883.095218303 599.415476091517


==> Data/Reg_warmConst_N2_iT_5.txt <==
t regret_vec ave_regret_vec
5 68799.1257468644 13759.8251493729
6 83604.2871908163 13934.0478651361
7 92571.4837015712 13224.497671653
8 98026.8450071062 12253.3556258883
9 101349.876230445 11261.0973589383
10 103371.208200397 10337.1208200397
11 104595.959707644 9508.72360978584
12 105333.239116223 8777.76992635192
13 105772.882367979 8136.37556676759
14 106031.631228078 7573.68794486272
15 106181.229469157 7078.74863127715
16 106265.651270189 6641.60320438681
17 106311.723280959 6253.63078123288
18 106335.685653471 5907.5380918595
19 106347.303875719 5597.22651977468
20 106352.328945375 5317.61644726875
21 106354.11727615 5064.48177505478
22 106354.582359366 4834.299198153
23 106354.67974295 4624.11651056306
24 106354.734400756 4431.44726669818
25 106354.810935071 4254.19243740285
26 106354.940041433 4090.5746169782
27 106355.143401094 3939.07938522571
28 106355.426600984 3798.40809289229
29 106355.787514862 3667.44094878836
30 106356.21883695 3545.20729456499
31 106356.710470679 3430.86162808641
32 106357.251270847 3323.66410221397
33 106357.830162565 3222.96455038074
34 106358.436791739 3128.1893174041
35 106359.061859128 3038.83033883224
36 106359.697252916 2954.43603480322
37 106360.336058778 2874.60367726426
38 106360.972499383 2798.97296051008
39 106361.601836653 2727.22055991417
40 106362.220257731 2659.05550644327
41 106362.824757524 2594.2152379884
42 106363.414094017 2532.46224033374
43 106363.986038094 2473.58107065336
44 106364.539104165 2417.37588873103
45 106365.072335119 2363.66827411375
46 106365.585170054 2312.29532978377
47 106366.07735425 2263.10802881382
48 106366.548872741 2215.9697681821
49 106366.99989862 2170.75509997184
50 106367.430751588 2127.34861503177
51 106367.841864214 2085.64395812185
52 106368.233754339 2045.54295681422
53 106368.607002489 2006.95484910356
54 106368.962233435 1969.79559691547
55 106369.300101218 1933.9872745676
56 106369.621298703 1899.45752319113
57 106369.9264945 1866.13906130701
58 106370.21636183 1833.96924761776
59 106370.491569844 1802.88968762448
60 106370.752777715 1772.84587962858
61 106371.000630475 1743.78689558156
62 106371.235731594 1715.66509244507
63 106371.458700902 1688.43585239526
64 106371.670132183 1662.05734581536
65 106371.870595096 1636.49031684763
66 106372.060635922 1611.69788842306
67 106372.240777947 1587.64538474548
68 106372.411521785 1564.30016943802
69 106372.573345755 1541.63149776457
70 106372.726706348 1519.61038151926
71 106372.872038774 1498.20946533484
72 106373.009757581 1477.40291329973
73 106373.140257326 1457.16630489487
74 106373.263913284 1437.4765393687
75 106373.381082175 1418.31174776233
76 106373.492102911 1399.65121188041
77 106373.597297338 1381.47528957582
78 106373.696970977 1363.76534578175
79 106373.791413753 1346.50368878168
80 106373.880900713 1329.67351125891
81 106373.965692718 1313.25883571257
82 106374.046037124 1297.24446386736
83 106374.122168431 1281.61592974013
84 106374.194308918 1266.35945605854
85 106374.262669243 1251.4619137558
86 106374.32744903 1236.91078429105
87 106374.388837424 1222.69412456809
88 106374.447013621 1208.80053424569
89 106374.502147381 1195.21912525148
90 106374.554399511 1181.9394933279
91 106374.603922325 1168.95169145412
92 106374.650860089 1156.24620500097
93 106374.695349437 1143.81392848857
94 106374.73751977 1131.64614382734
95 106374.777493635 1119.734499933
96 106374.815387082 1108.07099361544
97 106374.851310011 1096.6479516496
98 106374.88536649 1085.45801394378
99 106374.917655066 1074.49411772794
100 106374.948269056 1063.74948269056
101 106374.977296823 1053.21759699824
102 106375.004822038 1042.89220413762
103 106375.03092393 1032.76729052359
104 106375.055677522 1022.83707382232
105 106375.07915385 1013.09599194143
106 106375.101420181 1003.53869264322
107 106375.122540208 994.160023740265
108 106375.142574243 984.955023835582
109 106375.161579394 975.918913572424
110 106375.17960974 967.047087361272
111 106375.196716487 958.335105553936
112 106375.212948124 949.778687036825
113 106375.228350569 941.373702217423
114 106375.2429673 933.116166379826
115 106375.256839493 925.002233386893
116 106375.270006137 917.028189708074
117 106375.282504155 909.190448753465
118 106375.294368516 901.485545495895
119 106375.305632331 893.910131364123
120 106375.31632696 886.460969391334
121 106375.326482103 879.134929604157
122 106375.336125886 871.928984638411
123 106375.345284948 864.840205568682
124 106375.353984518 857.865757939659
125 106375.362248491 851.002897987927
126 106375.3700995 844.248969043648
127 106375.377558981 837.601398102209
128 106375.384647238 831.057692556548
129 106375.391383505 824.615437081434
130 106375.397785999 818.272290661531
131 106375.403871978 812.025983755555
132 106375.409657788 805.874315589307
133 106375.415158918 799.815151570811
134 106375.420390037 793.84642082117
135 106375.425365044 787.966113815143
136 106375.430097108 782.172280125797
137 106375.434598705 776.46302626792
138 106375.438881655 770.83651363518
139 106375.442957158 765.290956526314
140 106375.446835826 759.824620255901
141 106375.450527716 754.435819345507
142 106375.454042358 749.122915791253
143 106375.457388781 743.884317404062
144 106375.460575543 738.718476219052
145 106375.463610756 733.623886970734
146 106375.466502107 728.59908563087
147 106375.469256881 723.642648005992
148 106375.471881984 718.753188391785
149 106375.474383963 713.929358281631
150 106375.476769023 709.169845126819
151 106375.479043047 704.473371146004
152 106375.481211611 699.838692181652
153 106375.483280004 695.264596601333
154 106375.485253238 690.749904241808
155 106375.487136068 686.293465393989
156 106375.488933001 681.89415982693
157 106375.490648311 677.550895849116
158 106375.492286053 673.262609405397
159 106375.49385007 669.028263207989
160 106375.49534401 664.846845900064
161 106375.496771332 660.717371250508
162 106375.498135316 656.638877378493
163 106375.499439075 652.610426006598
164 106375.500685563 648.631101741239
165 106375.501877581 644.700011379281
166 106375.503017788 640.816283239688
167 106375.504108707 636.979066519201
168 106375.505152731 633.187530671016
169 106375.506152133 629.440864805519
170 106375.507109069 625.738277112172
171 106375.508025588 622.078994301681
172 106375.508903631 618.462261067621
173 106375.509745044 614.887339566729
174 106375.510551579 611.353508917123
175 106375.5113249 607.860064713713
176 106375.512066585 604.406318560141
177 106375.512778135 600.991597616581
178 106375.513460975 597.615244162779
179 106375.514116458 594.276615175741
180 106375.51474587 590.975081921499
181 106375.515350432 587.710029560401
182 106375.515931307 584.480856765421
183 106375.516489595 581.286975352979
184 106375.517026346 578.127809925795
185 106375.517542557 575.002797527333
186 106375.518039173 571.911387307381
187 106375.518517096 568.853040198374
188 106375.518977182 565.82722860203
189 106375.519420244 562.833436085949
190 106375.519847058 559.871157089778
191 106375.520258359 556.939896640622
192 106375.520654848 554.039170077332
193 106375.521037191 551.168502783372
194 106375.521406022 548.32742992795
195 106375.521761945 545.515496215104
196 106375.522105534 542.732255640482
197 106375.522437336 539.977271255513
198 106375.522757871 537.25011493874
199 106375.523067633 534.550367174038
200 106375.523367096 531.877616835482


==> Data/Reg_warm_N2_iT_1_true.txt <==
t regret_vec ave_regret_vec
5 69.7115154721626 13.9423030944325
6 82.9725919342008 13.8287653223668
7 90.6936867507139 12.9562409643877
8 95.2203800839124 11.902547510489
9 97.8805784474387 10.8756198274932
10 99.4416999574266 9.94416999574266
11 100.353267883229 9.12302435302086
12 100.880870963269 8.40673924693909
13 101.182197684357 7.78324597571977
14 101.351044620493 7.23936033003522
15 101.443148632148 6.76287657547655
16 101.491502631497 6.34321891446857
17 101.515500903105 5.97150005312383
18 101.526417686158 5.64035653811988
19 101.53070335138 5.34372122901998
20 101.531964473256 5.07659822366282
21 101.532165787825 4.8348650375155
22 101.532181983153 4.61509918105239
23 101.532189799437 4.41444303475815
24 101.532211026595 4.2305087927748
25 101.532263548264 4.06129054193055
26 101.532357339711 3.90509066691196
27 101.532496823478 3.76046284531399
28 101.532681771238 3.62616720611565
29 101.532908841483 3.50113478763733
30 101.533172929321 3.38443909764404
31 101.533468142002 3.27527316587104
32 101.53378843985 3.17293088874531
33 101.534128028926 3.07679175845229
34 101.534481582659 2.98630828184291
35 101.534844350248 2.90099555286424
36 101.535212192346 2.8204225608985
37 101.535581571716 2.74420490734367
38 101.535949517485 2.67199867151278
39 101.536313575327 2.60349521988018
40 101.536671751622 2.53841679379055
41 101.537023877343 2.47651277749616
42 101.537367885555 2.4175563782275
43 101.53770248172 2.36134191817953
44 101.538026818507 2.30768242769333
45 101.538340342351 2.25640756316336
46 101.538642712012 2.20736179808721
47 101.538933748753 2.16040284571816
48 101.5392134017 2.11540027920209
49 101.539481721505 2.07223432084703
50 101.53973883931 2.03079477678621
51 101.539984949527 1.99098009704956
52 101.540220332334 1.95269654485257
53 101.540445247627 1.9158574575024
54 101.540659994658 1.88038259249366
55 101.5408648971 1.84619754358363
56 101.541060293686 1.8132332195301
57 101.541246531702 1.78142537774917
58 101.541423962173 1.75071420624437
59 101.541592936158 1.72104394807047
60 101.541753765355 1.69236256275592
61 101.541906813286 1.66462142316862
62 101.542052425202 1.63777503911617
63 101.542190933429 1.61178080846713
64 101.542322659101 1.58659879154845
65 101.542447912576 1.56219150634733
66 101.542566993427 1.53852374232465
67 101.542680190338 1.51556239090056
68 101.54278778105 1.4932762908978
69 101.542890032365 1.47163608742557
70 101.542987200228 1.4506141028604
71 101.543079529881 1.43018421873072
72 101.543167256056 1.41032176744522
73 101.543250603222 1.39100343292085
74 101.543329785858 1.37220715926835
75 101.543405008751 1.35391206678334
76 101.543476467309 1.33609837456986
77 101.543544347891 1.31874732919339
78 101.543608828131 1.30184113882219
79 101.543670077276 1.28536291237058
80 101.543728256518 1.26929660320647
81 101.543783519323 1.25362695702868
82 101.543836011754 1.23833946355798
83 101.54388587279 1.22342031172037
84 101.543933234636 1.20885634803138
85 101.543978223021 1.19463503791789
86 101.544020957494 1.1807444297383
87 101.544061551706 1.16717312128397
88 101.544100113679 1.15391022856453
89 101.544136746071 1.14094535669743
90 101.54417154643 1.12826857273811
91 101.544204607433 1.11587038030146
92 101.544236017119 1.10374169583825
93 101.544265859115 1.0918738264421
94 101.544294212846 1.08025844907283
95 101.544321153741 1.06888759109201
96 101.544346753425 1.05775361201484
97 101.54437107991 1.04684918639082
98 101.544394197768 1.03616728773233
99 101.544416168306 1.02570117341723
100 101.544437049721 1.01544437049721
101 101.544456897262 1.00539066234913
102 101.54447576337 0.995534076111467
103 101.544493697821 0.985868870852636
104 101.544510747863 0.97638952642176
105 101.544526958335 0.967090732936527
106 101.544542371796 0.957967380865998
107 101.544557028633 0.949014551669464
108 101.544570967175 0.940227508955325
109 101.544584223797 0.931601690126576
110 101.544596833015 0.923132698481954
111 101.544608827584 0.914816295744004
112 101.544620238587 0.906648394987385
113 101.544631095517 0.898625053942626
114 101.54464142636 0.89074246865228
115 101.544651257673 0.882996967458024
116 101.544660614654 0.875385005298738
117 101.544669521213 0.867903158300962
118 101.544678000037 0.860548118644382
119 101.544686072655 0.853316689686173
120 101.544693759492 0.846205781329096
121 101.54470107993 0.839212405619256
122 101.544708052361 0.832333672560338
123 101.544714694236 0.825566786132
124 101.544721022113 0.818909040500913
125 101.544727051706 0.812357816413644
126 101.544732797923 0.805910577761294
127 101.544738274914 0.799564868306408
128 101.544743496104 0.79331830856331
129 101.544748474233 0.787168592823514
130 101.544753221393 0.781113486318407
131 101.544757749056 0.775150822511881
132 101.544762068112 0.769278500516003
133 101.544766188895 0.763494482623269
134 101.544770121211 0.757796791949337
135 101.54477387437 0.752183510180517
136 101.544777457206 0.746652775420629
137 101.544780878104 0.741202780132147
138 101.544784145025 0.735831769166849
139 101.544787265524 0.730538037881467
140 101.544790246773 0.725319930334092
141 101.54479309558 0.720175837557308
142 101.54479581841 0.715104195904298
143 101.544798421399 0.71010348546433
144 101.544800910373 0.70517222854426
145 101.544803290865 0.700308988212862
146 101.544805568127 0.695512366904979
147 101.544807747147 0.690781005082633
148 101.544809832662 0.68611357995042
149 101.544811829171 0.681508804222624
150 101.544813740946 0.676965424939638
151 101.544815570772 0.672482222322996
152 101.544817316576 0.668058008661687
153 101.544818982557 0.663691627336971
154 101.544820572695 0.659381951770744
155 101.544822090766 0.655127884456556
156 101.544823540352 0.650928356027895
157 101.544824924847 0.646782324362082
158 101.544826247472 0.642688773718179
159 101.544827511283 0.63864671390744
160 101.544828719176 0.634655179494852
161 101.544829873901 0.630713229030442
162 101.544830978065 0.626819944309045
163 101.544832034143 0.622974429657317
164 101.544833044481 0.619175811246836
165 101.544834011308 0.615423236432168
166 101.544834936737 0.611715873112871
167 101.544835822774 0.608052909118406
168 101.544836671323 0.604433551615019
169 101.544837484192 0.600857026533681
170 101.544838263096 0.597322578018212
171 101.544839009664 0.593829467892771
172 101.544839725442 0.590376975147917
173 101.544840411898 0.586964395444496
174 101.544841070426 0.583591040634634
175 101.544841702351 0.580256238299151
176 101.544842308931 0.576959331300742
177 101.544842891358 0.573699677352308
178 101.54484345077 0.570476648599829
179 101.544843988242 0.56728963121923
180 101.5448445048 0.564138025026669
181 101.544845001418 0.561021243101756
182 101.544845479019 0.557938711423182
183 101.544845938484 0.554889868516306
184 101.544846380648 0.551874165112215
185 101.544846806305 0.548891063817864
186 101.544847216211 0.545940038796833
187 101.544847611084 0.543020575460343
188 101.544847991608 0.540132170168126
189 101.544848358431 0.537274329938789
190 101.544848712173 0.534446572169329
191 101.54484905342 0.531648424363455
192 101.544849382733 0.528879423868399
193 101.544849700643 0.526139117619912
194 101.544850007658 0.523427061895143
195 101.544850304259 0.520742822073123
196 101.544850590906 0.518085972402581
197 101.544850868036 0.515456095776831
198 101.544851136064 0.512852783515476
199 101.544851395388 0.510275635152706
200 101.544851646386 0.507724258231928


==> Data/Reg_warm_N2_iT_20_true.txt <==
t regret_vec ave_regret_vec
5 67.0131365692528 13.4026273138506
6 77.3098075416456 12.8849679236076
7 82.6041303224131 11.800590046059
8 85.3475693284482 10.668446166056
9 86.7689750881782 9.6409972320198
10 87.4997832162163 8.74997832162163
11 87.8695372801225 7.98813975273841
12 88.0516934299429 7.33764111916191
13 88.1377674674142 6.77982826672417
14 88.1758635532273 6.29827596808767
15 88.1909998035256 5.87939998690171
16 88.1959348003273 5.51224592502045
17 88.1969610193287 5.18805653054874
18 88.1970122338915 4.89983401299397
19 88.1970598728981 4.64195051962621
20 88.1971152203156 4.40985576101578
21 88.1971349597019 4.19986356950961
22 88.1971366815029 4.00896075825013
23 88.1971462739869 3.8346585336516
24 88.19718432415 3.67488268017292
25 88.1972628632806 3.52789051453123
26 88.1973867048595 3.39220718095613
27 88.1975556471099 3.26657613507815
28 88.1977663799191 3.14992022785425
29 88.1980138833897 3.04131082356516
30 88.198292379394 2.93994307931313
31 88.1985959471116 2.84511599829392
32 88.198918901186 2.75621621566206
33 88.1992560074488 2.67270472749845
34 88.1996025903319 2.59410595853917
35 88.1999560242398 2.51999874354971
36 88.2003118984318 2.45000866384533
37 88.2006669876925 2.38380181047818
38 88.2010187237593 2.32107944009893
39 88.2013650569722 2.26157346299929
40 88.2017043656168 2.20504260914042
41 88.202035387506 2.15126915579283
42 88.2023571637418 2.10005612294623
43 88.2026689905885 2.05122486024624
44 88.2029703777643 2.00461296313101
45 88.203261012297 1.96007246693993
46 88.2035407273431 1.91746827668137
47 88.2038094754366 1.87667679734971
48 88.2040673057079 1.83758473553558
49 88.2043143795561 1.80008804856237
50 88.2045508628361 1.76409101725672
51 88.2047769832668 1.72950543104445
52 88.2049930084183 1.69624986554651
53 88.2051992342018 1.66424904215475
54 88.2053959762311 1.63343325881909
55 88.2055835630764 1.60373788296503
56 88.2057623309058 1.57510289876618
57 88.2059325831213 1.54747250145827
58 88.2060946810178 1.52079473587962
59 88.2062489686333 1.49502116895989
60 88.2063957811138 1.4701065963519
61 88.2065354452291 1.44600877779064
62 88.2066682790175 1.42268819804867
63 88.2067945912323 1.40010785065448
64 88.2069146808326 1.37823304188801
65 88.2070288366015 1.35703121287079
66 88.207137336896 1.33647177783176
67 88.2072404495251 1.31652597685858
68 88.2073384317318 1.29716674164312
69 88.2074315302618 1.27836857290234
70 88.2075199814997 1.26010742830714
71 88.2076040116646 1.2423606198826
72 88.2076838370428 1.22510671995893
73 88.2077596642543 1.2083254748528
74 88.2078316905427 1.19199772554787
75 88.2079001040811 1.17610533472108
76 88.2079650842876 1.1606311195301
77 88.208026802148 1.14555878963829
78 88.208085420539 1.13087289000691
79 88.2081410945527 1.11655874803231
80 88.2081939718163 1.1026024246477
81 88.2082441928066 1.088990669047
82 88.2082918911594 1.07571087672146
83 88.2083371939695 1.06275105052975
84 88.208380222084 1.05009976454862
85 88.2084210903856 1.03774613047512
86 88.2084599080658 1.02567976637286
87 88.2084967788902 1.01389076757345
88 88.2085318014523 1.00236967956196
89 88.2085650694186 0.991107472690097
90 88.2085966717635 0.980095518575151
91 88.2086266929939 0.969325568054878
92 88.2086552133655 0.95878973058006
93 88.2086823090894 0.948480454936445
94 88.208708052529 0.938390511197117
95 88.208732512389 0.928512973814621
96 88.2087557538953 0.918841205769743
97 88.208777838967 0.909368843700691
98 88.2087988263803 0.900089783942656
99 88.2088187719247 0.890998169413381
100 88.2088377285522 0.882088377285522
101 88.2088557465189 0.873355007391276
102 88.2088728735205 0.864792871309024
103 88.2088891548205 0.856396982085636
104 88.208904633373 0.848162544551664
105 88.208919349939 0.840084946189895
106 88.208933343197 0.832159748520726
107 88.208946649849 0.824382678970552
108 88.2089593047204 0.816749623191855
109 88.2089713408546 0.809256617806005
110 88.2089827896047 0.801899843541861
111 88.2089936807188 0.794675618745215
112 88.2090040424221 0.787580393235912
113 88.2090139014942 0.780610742491099
114 88.2090232833433 0.77376336213459
115 88.2090322120761 0.767035062713705
116 88.2090407105645 0.760422764746245
117 88.2090488005085 0.75392349402144
118 88.2090565024967 0.747534377139803
119 88.209063836063 0.74125263727784
120 88.2090708197406 0.735075590164505
121 88.2090774711136 0.729000640257137
122 88.2090838068659 0.723025277105458
123 88.2090898428268 0.717147071892901
124 88.2090955940158 0.711363674145289
125 88.2091010746835 0.705672808597468
126 88.2091062983518 0.700072272209141
127 88.2091112778507 0.694559931321659
128 88.2091160253548 0.689133718948084
129 88.2091205524162 0.683791632189273
130 88.2091248699971 0.678531729769209
131 88.2091289885002 0.673352129683208
132 88.2091329177972 0.668251006953009
133 88.2091366672565 0.663226591483131
134 88.2091402457688 0.6582771660132
135 88.2091436617723 0.653401064161276
136 88.2091469232753 0.648596668553495
137 88.2091500378791 0.643862409035614
138 88.2091530127983 0.639196760962306
139 88.2091558548812 0.634598243560296
140 88.2091585706286 0.630065418361633
141 88.2091611662117 0.625596887703629
142 88.2091636474889 0.621191293292175
143 88.209166020022 0.616847314825329
144 88.2091682890919 0.612563668674249
145 88.2091704597123 0.608339106618706
146 88.2091725366442 0.60417241463455
147 88.2091745244085 0.60006241173067
148 88.2091764272983 0.596007948833096
149 88.2091782493909 0.592007907714033
150 88.2091799873585 0.588061199915723
151 88.2091816453149 0.584166765863013
152 88.2091832272661 0.580323573863593
153 88.2091847370102 0.576530619196145
154 88.2091861781485 0.572786923234731
155 88.209187554096 0.569091532607071
156 88.209188868091 0.565443518385199
157 88.2091901232047 0.561841975307037
158 88.2091913223499 0.558286021027531
159 88.2091924682892 0.554774795398045
160 88.209193563643 0.551307459772769
161 88.2091946108973 0.547883196340977
162 88.2091956124102 0.544501207484013
163 88.209196570419 0.541160715155945
164 88.2091974870466 0.53786096028687
165 88.2091983643073 0.534601202207923
166 88.2091992041125 0.531380718097063
167 88.2092000082762 0.528198802444768
168 88.2092007785202 0.525054766538811
169 88.2092015164786 0.521947937967329
170 88.2092022237027 0.518877660139428
171 88.2092029016653 0.515843291822604
172 88.2092035517645 0.512844206696305
173 88.209204175328 0.509879792920971
174 88.2092047736164 0.506949452721934
175 88.2092053478272 0.504052601987584
176 88.2092058990973 0.501188669881235
177 88.2092064285071 0.498357098466142
178 88.2092069370825 0.49555734234316
179 88.2092074257984 0.49278886830055
180 88.2092078955812 0.490051154975451
181 88.2092083473111 0.48734369252658
182 88.2092087818245 0.484665982317717
183 88.2092091999165 0.482017536611566
184 88.2092096023431 0.479397878273604
185 88.2092099898226 0.476806540485528
186 88.2092103630383 0.474243066467948
187 88.2092107226399 0.471707009211978
188 88.209211069245 0.469197931219388
189 88.2092114034415 0.466715404251013
190 88.2092117257883 0.464259009083096
191 88.2092120368172 0.461828335271294
192 88.2092123370342 0.459422980922053
193 88.209212626921 0.457042552471093
194 88.2092129069359 0.454686664468742
195 88.2092131775151 0.452354939371872
196 88.2092134390741 0.450047007342215
197 88.2092136920082 0.447762506050803
198 88.2092139366941 0.445501080488354
199 88.2092141734906 0.44326238278136
200 88.2092144027393 0.441046072013696


==> Data/Reg_warm_N2_iT_2_true.txt <==
t regret_vec ave_regret_vec
5 66.5281274057744 13.3056254811549
6 76.3628304104293 12.7271384017382
7 81.3233985487268 11.6176283641038
8 83.8480578108662 10.4810072263583
9 85.1329906658012 9.45922118508903
10 85.7813891165285 8.57813891165285
11 86.1026889283979 7.8275171753089
12 86.2571094835738 7.18809245696448
13 86.3278058832494 6.64060045255764
14 86.3577383926917 6.16840988519226
15 86.3688233218329 5.75792155478886
16 86.3719800004713 5.39824875002946
17 86.3724282046838 5.08073107086375
18 86.3724563353376 4.79846979640764
19 86.3725394223749 4.54592312749342
20 86.3726072055437 4.31863036027718
21 86.3726295612967 4.11298236006175
22 86.3726314797721 3.92602870362601
23 86.3726413967162 3.75533223463984
24 86.372680276809 3.59886167820037
25 86.3727599284275 3.4549103971371
26 86.3728848795516 3.32203403382891
27 86.373054715174 3.19900202648793
28 86.3732659954602 3.08475949983786
29 86.3735136364469 2.97839702194645
30 86.3737918417187 2.87912639472396
31 86.3740947020756 2.78626111942179
32 86.3744165621085 2.69920051756589
33 86.3747522278646 2.61741673417772
34 86.375098532132 2.54044407447447
35 86.3754505017639 2.46787001433611
36 86.375804413791 2.39932790038308
37 86.3761572386277 2.33449073617913
38 86.3765065126694 2.27306596085972
39 86.3768502504645 2.21479103206319
40 86.3771868750366 2.15942967187592
41 86.3775151583385 2.1067686623985
42 86.3778341688583 2.05661509925853
43 86.3781432253136 2.00879402849567
44 86.3784418559564 1.96314640581719
45 86.378729763057 1.91952732806793
46 86.3790067922029 1.87780449548267
47 86.3792729059498 1.83785687033936
48 86.3795281974575 1.7995735041137
49 86.379772776718 1.76285250564731
50 86.3800068287011 1.72760013657402
51 86.3802305882613 1.69373001153454
52 86.3804443269211 1.66116239090233
53 86.3806483427592 1.62982355363697
54 86.3808429524285 1.59964523985979
55 86.3810284847546 1.57056415426827
56 86.3812052755687 1.54252152277801
57 86.381373628411 1.51546269523528
58 86.3815339030759 1.48933679143234
59 86.3816864417886 1.4640963803693
60 86.3818315778707 1.43969719296451
61 86.3819696361815 1.41609786288822
62 86.3821009327573 1.39325969246383
63 86.3822257742718 1.37114644086146
64 86.3823444575487 1.3497241321492
65 86.3824572692003 1.32896088106462
66 86.3825644853975 1.30882673462723
67 86.3826663717633 1.28929352793677
68 86.3827631833684 1.27033475269659
69 86.3828551648104 1.25192543717117
70 86.3829425503604 1.23404203643372
71 86.3830255641645 1.21666233188964
72 86.383104420482 1.19976533917336
73 86.3831793239585 1.18333122361587
74 86.3832504699164 1.16734122256644
75 86.3833180446656 1.15177757392888
76 86.3833822258183 1.13662345033971
77 86.3834431826148 1.12186289847552
78 86.3835010762474 1.10748078302881
79 86.3835560601826 1.09346273493902
80 86.3836082804822 1.07979510350603
81 86.3836578761174 1.06646491205083
82 86.3837049792767 1.05345981682045
83 86.3837497156646 1.04076806886343
84 86.3837922047947 1.02837847862851
85 86.3838325602704 1.016280383062
86 86.3838708900579 1.00446361500067
87 86.3839072967491 0.992918474675277
88 86.3839418778144 0.981635703156982
89 86.3839747258454 0.970606457593769
90 86.384005928789 0.959822288097655
91 86.3840355701702 0.949275116155716
92 86.3840637293067 0.938957214448986
93 86.3840904815136 0.928861187973264
94 86.3841158982989 0.918979956364882
95 86.3841400475513 0.909306737342645
96 86.3841629937177 0.899835031184559
97 86.3841847979747 0.890558606164688
98 86.3842055183904 0.881471484881535
99 86.3842252100794 0.872567931414943
100 86.3842439253502 0.863842439253502
101 86.3842617138463 0.855289719939072
102 86.3842786226794 0.846904692379209
103 86.3842946965569 0.838682472782106
104 86.3843099779034 0.830618365172148
105 86.384324506976 0.822707852447391
106 86.3843383219734 0.814946587943146
107 86.384351459141 0.807330387468608
108 86.3843639528693 0.799855221785827
109 86.3843758357887 0.792517209502649
110 86.3843871388589 0.785312610353263
111 86.3843978914539 0.778237818841927
112 86.3844081214429 0.771289358227168
113 86.3844178552673 0.764463874825375
114 86.3844271180136 0.757758132614155
115 86.3844359334826 0.75116900811724
116 86.3844443242554 0.744693485553926
117 86.3844523117555 0.738328652237226
118 86.3844599163088 0.732071694206007
119 86.3844671571994 0.725919892077306
120 86.3844740527234 0.719870617106028
121 86.3844806202392 0.713921327439993
122 86.3844868762163 0.70806956455915
123 86.3844928362807 0.702312949888461
124 86.3844985152581 0.696649181574662
125 86.3845039272155 0.691076031417724
126 86.3845090855 0.685591341948413
127 86.384514002776 0.680193023643906
128 86.3845186910603 0.674879052273909
129 86.3845231617555 0.669647466370198
130 86.3845274256816 0.664496364812935
131 86.3845314931062 0.659423904527528
132 86.3845353737727 0.654428298286157
133 86.3845390769278 0.64950781260848
134 86.3845426113467 0.644660765756318
135 86.3845459853574 0.639885525817462
136 86.3845492068641 0.635180508874001
137 86.3845522833688 0.630544177250867
138 86.3845552219922 0.625975037840524
139 86.3845580294933 0.621471640499952
140 86.3845607122879 0.617032576516342
141 86.3845632764665 0.612656477138061
142 86.3845657278112 0.608342012167684
143 86.3845680718111 0.604087888614063
144 86.3845703136779 0.599892849400541
145 86.38457245836 0.595755672126621
146 86.384574510556 0.591675167880521
147 86.3845764747278 0.587650180100189
148 86.3845783551123 0.583679583480489
149 86.3845801540728 0.57976228291324
150 86.3845818699134 0.57589721246609
151 86.3845835068032 0.57208333448214
152 86.3845850686944 0.568319638609832
153 86.3845865593346 0.564605140910684
154 86.384587982277 0.560938883001799
155 86.3845893408908 0.557319931231554
156 86.3845906383713 0.553747375886996
157 86.3845918777485 0.550220330431519
158 86.3845930618962 0.546737930771495
159 86.3845941935401 0.543299334550567
160 86.3845952752658 0.539903720470411
161 86.3845963095257 0.536550287636806
162 86.3845972986467 0.533238254929918
163 86.384598244836 0.529966860397767
164 86.3845991501881 0.526735360671879
165 86.3846000166905 0.523543030404185
166 86.3846008462289 0.52038916172427
167 86.3846016405932 0.517273063716127
168 86.384602401482 0.514194061913583
169 86.3846031305078 0.511151497813656
170 86.3846038292011 0.508144728407065
171 86.3846044990149 0.505173125725233
172 86.3846051413287 0.502236076403074
173 86.3846057574526 0.499332981256952
174 86.3846063486304 0.496463254877186
175 86.3846069160434 0.493626325234534
176 86.3846074608136 0.490821633300077
177 86.3846079840067 0.488048632678004
178 86.3846084866353 0.48530678925076
179 86.3846089696612 0.482595580836096
180 86.3846094339983 0.479914496855546
181 86.3846098805153 0.477263038013897
182 86.3846103100375 0.474640715989217
183 86.3846107233494 0.472047053133057
184 86.3846111211969 0.469481582180418
185 86.3846115042889 0.466943845969129
186 86.3846118732996 0.464433397168278
187 86.3846122288701 0.461949798015348
188 86.3846125716099 0.459492620061755
189 86.384612902099 0.45706144392645
190 86.384613220889 0.45465585905731
191 86.3846135285047 0.452275463500025
192 86.3846138254456 0.449919863674196
193 86.3846141121867 0.447588674156408
194 86.3846143891806 0.445281517470003
195 86.3846146568576 0.442998023881321
196 86.3846149156278 0.440737831202183
197 86.3846151658814 0.438500584598383
198 86.3846154079902 0.436285936403991
199 86.3846156423081 0.434093545941247
200 86.3846158691724 0.431923079345862


==> Data/Reg_warm_N2_iT_5_true.txt <==
t regret_vec ave_regret_vec
5 67.0163082047963 13.4032616409593
6 77.3155410361842 12.8859235060307
7 82.6115074861291 11.8016439265899
8 85.3559300385098 10.6694912548137
9 86.7779066855935 9.64198963173262
10 87.5090402589032 8.75090402589032
11 87.8789770852476 7.98899791684069
12 88.0612341688027 7.33843618073356
13 88.1473627134039 6.78056636256953
14 88.1854872675101 6.29896337625072
15 88.2006375949011 5.88004250632674
16 88.2055788829959 5.51284868018724
17 88.2066073344221 5.18862396084836
18 88.2066587893538 4.90036993274188
19 88.2067063204048 4.64245822738973
20 88.2067616195452 4.41033808097726
21 88.2067813455757 4.20032292121789
22 88.2067830659248 4.00939923026931
23 88.2067926580406 3.83507794165394
24 88.2068307050417 3.67528461271007
25 88.2069092376195 3.52827636950478
26 88.2070330699655 3.39257819499867
27 88.2072020013889 3.26693340745885
28 88.2074127228265 3.15026474010095
29 88.2076602152356 3.04164345569778
30 88.2079387011031 2.9402646233701
31 88.2082422600223 2.84542716967814
32 88.2085652068539 2.75651766271418
33 88.2089023075321 2.67299703962219
34 88.2092488864846 2.5943896731319
35 88.2096023182898 2.52027435195114
36 88.2099581920254 2.45027661644515
37 88.2103132822149 2.38406252114094
38 88.2106650203899 2.32133329001026
39 88.2110113567251 2.26182080401859
40 88.2113506693404 2.20528376673351
41 88.2116816959112 2.15150443160759
42 88.212003477413 2.10028579708126
43 88.2123153099839 2.05144919325544
44 88.2126167032476 2.00483219780108
45 88.2129073441392 1.96028682986976
46 88.2131870657318 1.91767797968982
47 88.2134558204933 1.8768820387339
48 88.2137136574939 1.83778570119779
49 88.2139607380833 1.80028491302211
50 88.2141972280726 1.76428394456145
51 88.2144233551449 1.72969457559108
52 88.2146393868406 1.69643537282386
53 88.2148456190454 1.66443104941595
54 88.2150423673539 1.63361189569174
55 88.2152299603218 1.60391327200585
56 88.2154087341063 1.57527515596618
57 88.2155789920974 1.54764173670346
58 88.2157410955846 1.52096105337215
59 88.2158953886021 1.49518466760342
60 88.2160422062934 1.47026737010489
61 88.2161818754291 1.44616691599064
62 88.216314714049 1.42284378571047
63 88.2164410309069 1.40026096874455
64 88.2165611249663 1.3783837675776
65 88.2166752850114 1.35717961976941
66 88.2167837894047 1.3366179362031
67 88.2168869059598 1.3166699538203
68 88.2169848919233 1.29730860135181
69 88.2170779940459 1.2785083767253
70 88.217166448718 1.26024523498169
71 88.2172504821638 1.24249648566428
72 88.2173303106748 1.22524069875937
73 88.217406140876 1.20845761836816
74 88.2174781700169 1.19212808337861
75 88.2175465862757 1.17623395448368
76 88.2176115690757 1.16075804696152
77 88.2176732894076 1.1456840686936
78 88.2177319101535 1.13099656295069
79 88.21778758641 1.11668085552418
80 88.2178404658095 1.10272300582262
81 88.2178906888333 1.08910976159053
82 88.2179383891213 1.0758285169405
83 88.2179836937733 1.06286727341896
84 88.2180267236407 1.05021460385287
85 88.2180675936095 1.03785961874835
86 88.2181064128754 1.02579193503343
87 88.2181432852082 1.01400164695642
88 88.2181783092045 1.00247929896823
89 88.2182115785345 0.991215860432972
90 88.2182431821757 0.980202702024175
91 88.2182732046384 0.969431573677345
92 88.2183017261814 0.958894583980233
93 88.2183288230187 0.948584180892674
94 88.2183545675165 0.938493133696984
95 88.2183790283821 0.928614516088233
96 88.2184022708439 0.918941690321291
97 88.2184243568235 0.909468292338387
98 88.2184453450994 0.900188217807137
99 88.2184652914633 0.89109560900468
100 88.2184842488695 0.882184842488695
101 88.218502267576 0.873450517500752
102 88.2185193952803 0.864887445051768
103 88.2185356772478 0.856490637643183
104 88.2185511564345 0.848255299581101
105 88.2185658736028 0.840176817843836
106 88.2185798674331 0.83225075346635
107 88.2185931746288 0.824472833407745
108 88.2186058300164 0.816838942870522
109 88.218617866641 0.809345118042578
110 88.2186293158571 0.801987539235064
111 88.2186402074138 0.794762524391115
112 88.2186505695375 0.787666522942299
113 88.218660429009 0.78069610999123
114 88.2186698112375 0.773847980800329
115 88.2186787403308 0.767118945568094
116 88.2186872391615 0.760505924475531
117 88.2186953294309 0.754005942986589
118 88.2187030317282 0.747616127387527
119 88.2187103655881 0.741333700551161
120 88.2187173495447 0.735155977912873
121 88.2187240011829 0.72908036364614
122 88.2187303371871 0.723104347026124
123 88.2187363733875 0.71722549897063
124 88.218742124804 0.711441468748419
125 88.2187476056879 0.705749980845503
126 88.2187528295616 0.700148831980648
127 88.2187578092559 0.694635888261857
128 88.2187625569455 0.689209082476137
129 88.2187670841834 0.683866411505297
130 88.2187714019321 0.678605933861016
131 88.2187755205947 0.673425767332784
132 88.2187794500433 0.668324086742752
133 88.2187831996468 0.663299121801855
134 88.2187867782962 0.658349155061912
135 88.2187901944301 0.653472519958742
136 88.2187934560572 0.648667598941597
137 88.2187965707789 0.643932821684518
138 88.2187995458103 0.639266663375437
139 88.218802388 0.634667643079137
140 88.218805103849 0.63013432217035
141 88.2188076995287 0.625665302833537
142 88.2188101808978 0.621259226626041
143 88.2188125535185 0.616914773101528
144 88.2188148226717 0.612630658490775
145 88.2188169933714 0.608405634437044
146 88.2188190703788 0.604238486783417
147 88.218821058215 0.600128034409626
148 88.2188229611732 0.596073128116035
149 88.218824783331 0.592072649552557
150 88.2188265213657 0.588125510142438
151 88.2188281793858 0.584230650194608
152 88.2188297613976 0.580387037903932
153 88.2188312711992 0.576593668439211
154 88.2188327123923 0.572849563067482
155 88.2188340883918 0.569153768312205
156 88.2188354024363 0.565505355143822
157 88.2188366575971 0.561903418201255
158 88.2188378567869 0.558347075042955
159 88.2188390027687 0.554835465426219
160 88.2188400981631 0.551367750613519
161 88.2188411454558 0.547943112704695
162 88.2188421470053 0.54456075399386
163 88.218843105049 0.541219896349994
164 88.2188440217098 0.537919780620182
165 88.2188448990021 0.534659666054558
166 88.2188457388373 0.531438829752032
167 88.2188465430296 0.528256566125926
168 88.2188473133009 0.525112186388696
169 88.2188480512852 0.522005018054942
170 88.2188487585341 0.518934404461965
171 88.2188494365202 0.515899704307136
172 88.2188500866418 0.512900291201406
173 88.2188507102267 0.509935553238305
174 88.2188513085355 0.50700489257779
175 88.2188518827657 0.504107725044375
176 88.2188524340543 0.501243479738945
177 88.2188529634817 0.498411598663738
178 88.2188534720739 0.495611536359966
179 88.2188539608059 0.492842759557575
180 88.218854430604 0.490104746836689
181 88.2188548823485 0.487396988300268
182 88.2188553168758 0.484718985257559
183 88.2188557349812 0.48207024991793
184 88.2188561374204 0.479450305094676
185 88.2188565249121 0.476858683918444
186 88.2188568981394 0.474294929559889
187 88.218857257752 0.47175859496124
188 88.2188576043677 0.469249242576424
189 88.2188579385743 0.466766444119441
190 88.2188582609307 0.464309780320688
191 88.2188585719688 0.461878840690936
192 88.2188588721947 0.459473223292681
193 88.2188591620899 0.4570925345186
194 88.2188594421128 0.45473638887687
195 88.2188597126997 0.452404408783076
196 88.218859974266 0.4500962243585
197 88.2188602272072 0.447811473234554
198 88.2188604718999 0.445549800363131
199 88.2188607087028 0.443310857832678
200 88.2188609379577 0.441094304689788


==> Data/TN10.txt <==
t regret_vec
13 141455.364063018
14 162007.486136384
15 172621.054680005
16 174377.815635343
17 172316.071408313
18 168418.945115494
19 163893.472209293
20 159265.879506904
21 154791.026647709
22 150565.077495402
23 146606.486257542
24 142897.950683575
25 139411.140312843
26 136117.951103655
27 132993.176572647
28 130015.714159909
29 127168.275907694
30 124436.943856557
31 121810.513838575
32 119279.950683044
33 116837.896115762
34 114478.277224284
35 112196.016498863
36 109986.790683926
37 107846.858047306
38 105772.93022244
39 103762.068604676
40 101811.617107157
41 99919.1407084866
42 98082.3890828028
43 96299.2628036683
44 94567.791193768
45 92886.1143418326
46 91252.4662669542
47 89665.1670849098
48 88122.6145050581
49 86623.2743299783
50 85165.6771363912
51 83748.4116280564
52 82370.1229156524
53 81029.5073364664
54 79725.3106916712
55 78456.3249278028
56 77221.3868381975
57 76019.3748279952
58 74849.208400947
59 73709.8453512534
60 72600.2806733585
61 71519.545023316
62 70466.7035414992
63 69440.8544183621
64 68441.1275182094
65 67466.6831385427
66 66516.7116333496
67 65590.4314121682
68 64687.0881797598
69 63805.9545119917
70 62946.3280539018
71 62107.5314147338
72 61288.9106657111
73 60489.8348392751
74 59709.6950485623
75 58947.9036586545
76 58203.893649057
77 57477.1176544877
78 56767.0473975575
79 56073.1731116801
80 55395.0025976568
81 54732.0609338256
82 54083.8895512477
83 53450.0457992431
84 52830.1024757964
85 52223.6468505494
86 51630.2808080237
87 51049.619604403
88 50481.2919247273
89 49924.9390053185
90 49380.2145849163
91 48846.784037324
92 48324.3241943355
93 47812.5228846338
94 47311.0784515666
95 46819.6994868799
96 46338.1043550899
97 45866.020885346
98 45403.186013914
99 44949.3455613274
100 44504.2536195227
101 44067.6725670785
102 43639.3726071704
103 43219.1314531537
104 42806.7341576973
105 42401.9727936905
106 42004.6461664155
107 41614.5596483408
108 41231.5248581734
109 40855.3595033521
110 40485.8870977147
111 40122.9368094539
112 39766.3432270732
113 39415.9461213804
114 39071.5903993769
115 38733.1257249108
116 38400.4065131547
117 38073.291663456
118 37751.6444512759
119 37435.3323626491
120 37124.2269148815
121 36818.203571654
122 36517.1415034193
123 36220.9236050341
124 35929.4362276114
125 35642.5691293242
126 35360.2153487391
127 35082.2710766018
128 34808.6355496376
129 34539.2109590161
130 34273.9023407526
131 34012.6174632657
132 33755.2667589481
133 33501.7632335096
134 33252.022353826
135 33005.9619748931
136 32763.5022872412
137 32524.5656923466
138 32289.0767704769
139 32056.9621781477
140 31828.1506010685
141 31602.57268249
142 31380.1609402743
143 31160.8497290923
144 30944.5751796322
145 30731.2751181625
146 30520.8890432054
147 30313.358045398
148 30108.6247764395
149 29906.633382319
150 29707.32947096
151 29510.6600588527
152 29316.5735232736
153 29125.0195723224
154 28935.9491882154
155 28749.314597216
156 28565.0692354411
157 28383.1676955573
158 28203.5657110061
159 28026.220105285
160 27851.0887731101
161 27678.1306348416
162 27507.3056177236
163 27338.5746149172
164 27171.8994653561
165 27007.2429223103
166 26844.5686293431
167 26683.84108571
168 26525.0256367207
169 26368.0884313144
170 26212.9964153081
171 26059.7172979428
172 25908.2195339383
173 25758.472301103
174 25610.4454843118
175 25464.1096483671
176 25319.4360249131
177 25176.3964908241
178 25034.9635511661
179 24895.110323626
180 24756.8105177199
181 24620.0384234733
182 24484.7688921908
183 24350.9773228966
184 24218.6396462973
185 24087.7323132818
186 23958.2322769724
187 23830.1169830168
188 23703.3643555274
189 23577.9527835071
190 23453.8611106793
191 23331.0686211387
192 23209.5550309153
193 23089.3004734498
194 22970.2854928692
195 22852.4910301674
196 22735.8984143331
197 22620.489353973
198 22506.2459251577
199 22393.1505639642
200 22281.1860571898
201 22170.3355340369


==> Data/TN2.txt <==
t regret_vec
5 26567.5497677374
6 26282.9659323144
7 27738.9212317939
8 26595.9715830542
9 25604.9177091306
10 24374.3211350647
11 23219.5433998338
12 22117.9408707037
13 21104.5165300052
14 20173.3835845171
15 19320.8538057395
16 18538.8369789694
17 17819.4871020036
18 17155.3765899653
19 16539.8768063489
20 15967.2648634067
21 15432.6283804153
22 14931.8007737314
23 14461.2390236676
24 14017.9317978615
25 13599.3055364708
26 13203.1508937143
27 12827.558146549
28 12470.8656190545
29 12131.6173561342
30 11808.5286016124
31 11500.4583378765
32 11206.3863911466
33 10925.3956141745
34 10656.6567870132
35 10399.4163040863
36 10152.9865177426
37 9916.73713527278
38 9690.08854667809
39 9472.50590323745
40 9263.49421083554
41 9062.59430307935
42 8869.37924973492
43 8683.45110000607
44 8504.43849312495
45 8331.99405767852
46 8165.79260865609
47 8005.5290938876
48 7850.91725661842
49 7701.68790775099
50 7557.5878070421
51 7418.37847063874
52 7283.83508696939
53 7153.74551525214
54 7027.90957045792
55 6906.1380033796
56 6788.25194287779
57 6674.08216508068
58 6563.46846299454
59 6456.25908738771
60 6352.31020271328
61 6251.48542947568
62 6153.65536281397
63 6058.69720647558
64 5966.4942977911
65 5876.93580227267
66 5789.91636576336
67 5705.3358022752
68 5623.09876423872
69 5543.11451359895
70 5465.29666005486
71 5389.56288063248
72 5315.83472500564
73 5244.03740662503
74 5174.09958422457
75 5105.95319669103
76 5039.53328179581
77 4974.77779871
78 4911.62749537958
79 4850.02573861746
80 4789.91840790704
81 4731.2537299673
82 4673.98220562313
83 4618.05645074658
84 4563.4311059349
85 4510.06273742211
86 4457.90974633219
87 4406.93226190674
88 4357.09206787322
89 4308.35252695982
90 4260.67849135986
91 4214.03624071176
92 4168.39340924897
93 4123.71891779838
94 4079.98292719976
95 4037.15676190011
96 3995.2128728402
97 3954.12477146465
98 3913.86699206974
99 3874.41503365119
100 3835.74532837397
101 3797.83519259533
102 3760.66278448599
103 3724.20707643455
104 3688.44780760885
105 3653.36545927724
106 3618.9412164217
107 3585.15694230505
108 3551.99514547731
109 3519.4389540898
110 3487.47208669026
111 3456.0788322141
112 3425.24402081933
113 3394.95300580524
114 3365.19163853278
115 3335.94624909122
116 3307.20362798589
117 3278.95100643021
118 3251.17603782449
119 3223.8667829906
120 3197.01168874762
121 3170.59957910813
122 3144.61963791997
123 3119.06139354358
124 3093.91470625124
125 3069.16975560256
126 3044.81702903164
127 3020.84730850607
128 2997.25165942394
129 2974.02142320934
130 2951.14820084934
131 2928.62384982148
132 2906.44046987531
133 2884.59039689186
134 2863.06619218433
135 2841.86063721128
136 2820.96672218399
137 2800.3776404337
138 2780.0867822604
139 2760.08772585589
140 2740.3742313588
141 2720.94023586306
142 2701.77984505652
143 2682.88732924315
144 2664.25711632656
145 2645.88378838954
146 2627.76207390064
147 2609.88684476049
148 2592.25311095867
149 2574.85601524732
150 2557.69083076685
151 2540.75295356537
152 2524.03790205203
153 2507.54131056504
154 2491.2589269457
155 2475.18660811867
156 2459.32031720243
157 2443.65611976189
158 2428.19018089902
159 2412.91876223954
160 2397.83821764413
161 2382.944992803
162 2368.23561997663
163 2353.70671688212
164 2339.354983447
165 2325.17719936522
166 2311.17022205713
167 2297.33098412351
168 2283.65649100718
169 2270.14381870191
170 2256.7901125205
171 2243.59258404211
172 2230.54850984647
173 2217.65522921557
174 2204.91014277809
175 2192.31071048472
176 2179.85444991375
177 2167.5389347369
178 2155.36179315382
179 2143.32070619796
180 2131.41340661597
181 2119.6376770777
182 2107.99134918126
183 2096.47230164317
184 2085.07845935786
185 2073.8077922558
186 2062.65831357961
187 2051.6280793621
188 2040.71518679504
189 2029.91777347051
190 2019.23401608388
191 2008.66212951045
192 1998.20036585156
193 1987.8470134297
194 1977.60039584528
195 1967.45887099469
196 1957.42083047849
197 1947.48469836783
198 1937.64893058894
199 1927.91201424551
200 1918.27246650204
201 1908.72883418751


==> Data/TN20.txt <==
t regret_vec
23 215722.423174369
24 243550.355579331
25 251737.238373186
26 254247.477116453
27 253471.93716783
28 251986.099839496
29 250407.273781057
30 248987.359266623
31 247758.604240524
32 246647.335074011
33 245586.787664718
34 244499.72978739
35 243330.23174564
36 242035.860293302
37 240594.654090494
38 238997.308863884
39 237244.73912715
40 235344.051666349
41 233306.567866355
42 231145.848991853
43 228876.575269912
44 226513.649827832
45 224071.655389118
46 221564.485205804
47 219005.13693315
48 216405.590214149
49 213776.770939345
50 211128.551513909
51 208469.776727545
52 205808.321572471
53 203151.148838643
54 200504.375155686
55 197873.346136001
56 195262.700050835
57 192676.431751745
58 190117.959746441
59 187590.18311818
60 185095.531536482
61 182636.023623161
62 180213.305470328
63 177828.694208282
64 175483.217846488
65 173177.646931898
66 170912.526777824
67 168688.205585163
68 166504.857401268
69 164362.506674468
70 162261.046308141
71 160200.257387015
72 158179.823136739
73 156199.343528027
74 154258.349175587
75 152356.310630873
76 150492.649946656
77 148666.746949152
78 146877.949639275
79 145125.578892616
80 143408.935865952
81 141727.306044047
82 140079.964743298
83 138466.179844775
84 136885.216807927
85 135336.340386001
86 133818.817936835
87 132331.921518632
88 130874.929405993
89 129447.12828085
90 128047.813913507
91 126676.293332901
92 125331.88449861
93 124013.917923785
94 122721.737417547
95 121454.699601561
96 120212.175611697
97 118993.550025551
98 117798.222219026
99 116625.605475774
100 115475.12786483
101 114346.231548898
102 113238.373088712
103 112151.02319605
104 111083.666579217
105 110035.801913692
106 109006.941258932
107 107996.610202584
108 107004.347425768
109 106029.704420698
110 105072.245378263
111 104131.546752278
112 103207.197046613
113 102298.796335562
114 101405.956379494
115 100528.299742859
116 99665.460141688
117 98817.0815268349
118 97982.8182988127
119 97162.3346573336
120 96355.3045964443
121 95561.411367592
122 94780.3474307595
123 94011.8139188334
124 93255.5206910372
125 92511.1858281079
126 91778.5354358535
127 91057.3034635584
128 90347.2313826921
129 89648.0680123811
130 88959.5692357727
131 88281.4978736161
132 87613.6233045801
133 86955.7214083298
134 86307.5743080023
135 85668.9701509615
136 85039.7029586197
137 84419.5724151553
138 83808.3836966313
139 83205.947288507
140 82612.0788266043
141 82026.5989341378
142 81449.3330763092
143 80880.1113864406
144 80318.7685159998
145 79765.1435267558
146 79219.079719432
147 78680.4245367471
148 78149.0293727951
149 77624.7495156169
150 77107.4440081009
151 76596.9754943424
152 76093.2101687439
153 75596.0176313866
154 75105.2707805908
155 74620.8457319901
156 74142.6217006426
157 73670.4809390769
158 73204.3085980188
159 72743.9926896092
160 72289.4239586412
161 71840.4958471069
162 71397.1043586737
163 70959.1480361989
164 70526.5278496139
165 70099.1471477579
166 69676.9115775307
167 69259.7290184887
168 68847.509519113
169 68440.1652424709
170 68037.6103875086
171 67639.761153963
172 67246.5356594061
173 66857.8539172945
174 66473.6377487033
175 66093.8107637747
176 65718.2982798831
177 65347.0273067427
178 64979.9264782071
179 64616.926012044
180 64257.9576700903
181 63902.9547135405
182 63551.8518667701
183 63204.585267275
184 62861.0924439621
185 62521.3122635082
186 62185.1849075927
187 61852.6518285463
188 61523.6557221828
189 61198.1404933049
190 60876.0512242502
191 60557.3341419966
192 60241.9365936389
193 59929.8070140204
194 59620.894896626
195 59315.1507723118
196 59012.5261745347
197 58712.9736241373
198 58416.4465947864
199 58122.8994967167
200 57832.2876492057
201 57544.5672583082


==> Data/TN5.txt <==
t regret_vec
8 62254.3509283248
9 72008.3517266189
10 79328.581113169
11 79954.5563540833
12 78824.323431353
13 76437.3244228847
14 73712.0777788144
15 70897.4298195245
16 68169.0781536696
17 65584.874646401
18 63167.3951338024
19 60916.3208498333
20 58821.6704869382
21 56870.1549239628
22 55047.6401774398
23 53340.9015447382
24 51737.958091867
25 50228.3185634694
26 48802.859169207
27 47453.7054910451
28 46174.0508788199
29 44958.0006141128
30 43800.4227265398
31 42696.8267866265
32 41643.2554755272
33 40636.2027212188
34 39672.5397996547
35 38749.4603015505
36 37864.4315133861
37 37015.1567271315
38 36199.5422268433
39 35415.6731263471
40 34661.7888250503
41 33936.267514252
42 33237.6090424018
43 32564.4224951103
44 31915.4148243698
45 31289.3813987652
46 30685.1974769575
47 30101.8111433431
48 29538.2370616751
49 28993.5505118706
50 28466.8828747435
51 27957.4167945763
52 27464.3824815485
53 26987.0541862279
54 26524.7466304158
55 26076.8126553866
56 25642.6401214436
57 25221.6497712634
58 24813.2929685059
59 24417.0496456863
60 24032.4264425347
61 23658.955323601
62 23296.1915619252
63 22943.7125358767
64 22601.1163920284
65 22268.0208938768
66 21944.0620457767
67 21628.8932478417
68 21322.1841899187
69 21023.62002736
70 20732.9003623153
71 20449.7386358886
72 20173.8612361224
73 19905.0069018706
74 19642.9259174143
75 19387.3796961406
76 19138.1400455519
77 18894.9886649854
78 18657.7167043021
79 18426.1242133955
80 18200.0197149344
81 17979.2197828177
82 17763.548609371
83 17552.8377368512
84 17346.925514516
85 17145.6569655461
86 16948.8833523551
87 16756.4619041676
88 16568.2555340803
89 16384.1325939334
90 16203.9665745886
91 16027.6359025105
92 15855.0237334381
93 15686.0176718964
94 15520.5096418813
95 15358.3956220767
96 15199.5755349913
97 15043.9530057623
98 14891.4352512986
99 14741.9328888853
100 14595.3598103788
101 14451.6330202
102 14310.6725333284
103 14172.4011985552
104 14036.7446229463
105 13903.6310295299
106 13772.9911654743
107 13644.758184903
108 13518.8675448986
109 13395.2569185634
110 13273.8661093033
111 13154.6369618358
112 13037.5132650106
113 12922.44069289
114 12809.3667162018
115 12698.2405506543
116 12589.0130529103
117 12481.6366964389
118 12376.0654793154
119 12272.2548762564
120 12170.1617839219
121 12069.7444626695
122 11970.9624848503
123 11873.7766835872
124 11778.149114632
125 11684.0429909345
126 11591.4226648371
127 11500.2535689883
128 11410.5021786868
129 11322.1359790692
130 11235.1234225274
131 11149.4339028212
132 11065.0377065662
133 10981.9059967818
134 10900.0107727377
135 10819.3248427671
136 10739.8217980608
137 10661.4759800665
138 10584.2624588263
139 10508.157007278
140 10433.1360742917
141 10359.1767672341
142 10286.256825782
143 10214.3545970182
144 10143.4490241417
145 10073.5196184139
146 10004.5464455467
147 9936.51010313415
148 9869.39170943541
149 9803.17287892757
150 9737.83571092721
151 9673.36277264244
152 9609.7370863507
153 9546.94211021415
154 9484.9617284482
155 9423.78023735383
156 9363.3823306313
157 9303.75308814322
158 9244.87796549693
159 9186.7427786115
160 9129.33369720007
161 9072.63722976912
162 9016.64021575213
163 8961.32981641482
164 8906.69350224525
165 8852.7190462901
166 8799.39451477407
167 8746.70825698241
168 8694.64889796131
169 8643.20533134685
170 8592.36670917383
171 8542.1224380788
172 8492.46216709543
173 8443.37578567012
174 8394.85341312475
175 8346.88539515739
176 8299.46229467612
177 8252.57488741398
178 8206.21415593572
179 8160.37128361426
180 8115.03764807429
181 8070.20481772797
182 8025.86454579886
183 7982.00876496845
184 7938.62958241469
185 7895.71927631817
186 7853.27029009312
187 7811.27522804759
188 7769.72685217806
189 7728.61807663864
190 7687.94196508113
191 7647.69172545691
192 7607.86070740621
193 7568.44239804444
194 7529.4304185773
195 7490.81852059141
196 7452.60058334852
197 7414.77060986731
198 7377.32272441969
199 7340.25116922016
200 7303.55030119164
201 7267.21458966826


==> Data/T_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 67408.5483325599 13481.709666512
6 80781.4325509244 13463.5720918207
7 88569.5942401567 12652.7991771652
8 93136.951143075 11642.1188928844
9 95821.9721981322 10646.8857997925
10 97398.3036547665 9739.83036547665
11 98319.2022493843 8938.10929539857
12 98852.5216084291 8237.71013403576
13 99157.3361480506 7627.48739600389
14 99328.2957648877 7094.87826892055
15 99421.6648966763 6628.11099311176
16 99470.7633862717 6216.92271164198
17 99495.1881833199 5852.65812843058
18 99506.3392370306 5528.12995761281
19 99510.7444710143 5237.40760373759
20 99512.0568247001 4975.60284123501
21 99512.2725138573 4738.67964351702
22 99512.2905067682 4523.28593212583
23 99512.2986335387 4326.62167971907
24 99512.3248931627 4146.34687054845
25 99512.3925244605 3980.49570097842
26 99512.5212048366 3827.40466172449
27 99512.7171870691 3685.65619211367
28 99512.9794813339 3554.03498147621
29 99513.3024281296 3431.49318717688
30 99513.6778606654 3317.12259535551
31 99514.0966175767 3210.13214895409
32 99514.5495043887 3109.82967201215
33 99515.0278577283 3015.60690477965
34 99515.5238438168 2926.92717187697
35 99516.0305863793 2843.31515961084
36 99516.5421889618 2764.34839413783
37 99517.0536948167 2689.65009985991
38 99517.5610125715 2618.88318454136
39 99518.0608258049 2551.74514937961
40 99518.5504979133 2487.96376244783
41 99519.0279791352 2427.29336534476
42 99519.4926988082 2369.511730924
43 99519.9430160812 2314.41727944375
44 99520.377918617 2261.82677087766
45 99520.796801002 2211.57326224449
46 99521.1993470015 2163.50433363047
47 99521.5854576516 2117.48054165216
48 99521.9552015649 2073.37406669927
49 99522.3087775206 2031.06752607185
50 99522.6464849279 1990.45292969856
51 99522.9686999604 1951.43075882275
52 99523.275856117 1913.90915107917
53 99523.5684531302 1877.80317836095
54 99523.8469818373 1843.03420336736
55 99524.1119579135 1809.5293083257
56 99524.3639095502 1777.22078409911
57 99524.6033691171 1746.04567314241
58 99524.8308671461 1715.94535977838
59 99525.0469278459 1686.86520216688
60 99525.2520657177 1658.7542010953
61 99525.4467590756 1631.56470096845
62 99525.6315079709 1605.2521210963
63 99525.8067906962 1579.77471096343
64 99525.9730664468 1555.09332916323
65 99526.1307762266 1531.17124271118
66 99526.2803431708 1507.9739445935
67 99526.4221727403 1485.46898765284
68 99526.5566529394 1463.62583313146
69 99526.6841546079 1442.41571238562
70 99526.8050317869 1421.8115004541
71 99526.9196221508 1401.78760031198
72 99527.0282474899 1382.31983677069
73 99527.1312142302 1363.38535909904
74 99527.2288139785 1344.96255154025
75 99527.3213240817 1327.03095098776
76 99527.4090081947 1309.57117116046
77 99527.4921168477 1292.56483268633
78 99527.5708880094 1275.99449856422
79 99527.6455476418 1259.84361452711
80 99527.7163102433 1244.09645387804
81 99527.7833793775 1228.73806641207
82 99527.8469481869 1213.75423107545
83 99527.9071998896 1199.13141204686
84 99527.9643082584 1184.85671795546
85 99528.0184380813 1170.91786397743
86 99528.0697456046 1157.3031365768
87 99528.1183789571 1144.00136067767
88 99528.1644785562 1131.0018690745
89 99528.2081774964 1118.29447390445
90 99528.2496019201 1105.86944002133
91 99528.2888713708 1093.71746012495
92 99528.326099131 1081.82963151229
93 99528.3613925433 1070.19743432842
94 99528.394853316 1058.81271120549
95 99528.4265778138 1047.66764818751
96 99528.4566573349 1036.75475684724
97 99528.4851783737 1026.06685750901
98 99528.5122228704 1015.59706349868
99 99528.5378684488 1005.33876634797
100 99528.5621886412 995.285621886411
101 99528.5852531026 985.431537159431
102 99528.6071278135 975.770658115818
103 99528.6278752727 966.297358012357
104 99528.64755468 957.006226487307
105 99528.6662221093 947.892059258184
106 99528.6839306734 938.94984840258
107 99528.7007306798 930.174773183923
108 99528.716669778 921.562191386833
109 99528.7317931002 913.10763112936
110 99528.746143394 904.806783121763
111 99528.759761148 896.655493343676
112 99528.7726847114 888.649756113495
113 99528.784950407 880.785707525726
114 99528.7965926383 873.059619233669
115 99528.8076439908 865.467892556441
116 99528.8181353286 858.007052890764
117 99528.8280958853 850.673744409276
118 99528.8375533504 843.464725028393
119 99528.846533951 836.37686162984
120 99528.8550625292 829.407125521076
121 99528.8631626157 822.552588120791
122 99528.8708564993 815.810416856552
123 99528.8781652925 809.177871262541
124 99528.885108994 802.652299266081
125 99528.8917065479 796.231133652384
126 99528.8979758994 789.911888697614
127 99528.9039340478 783.692156961006
128 99528.9095970969 777.569606227319
129 99528.9149803021 771.541976591489
130 99528.9200981159 765.607077677815
131 99528.9249642301 759.762785986489
132 99528.9295916161 754.007042360728
133 99528.9339925635 748.337849568147
134 99528.9381787161 742.753269990418
135 99528.9421611057 737.251423415598
136 99528.9459501854 731.830484927834
137 99528.9495558596 726.488682889486
138 99528.9529875131 721.224297010965
139 99528.9562540393 716.03565650388
140 99528.9593638655 710.921138313325
141 99528.9623249779 705.879165425375
142 99528.965144945 700.908205246091
143 99528.9678309398 696.00676804853
144 99528.9703897604 691.173405484448
145 99528.9728278504 686.406709157589
146 99528.975151317 681.705309255596
147 99528.9773659494 677.067873237751
148 99528.9794772351 672.493104575913
149 99528.9814903764 667.97974154615
150 99528.983410305 663.5265560687
151 99528.9852416965 659.132352594017
152 99528.9869889841 654.79596703279
153 99528.9886563709 650.516265727914
154 99528.9902478426 646.29214446651
155 99528.9917671786 642.122527530185
156 99528.9932179632 638.006366781815
157 99528.9946035954 633.942640787232
158 99528.9959272992 629.930353970248
159 99528.9971921323 625.968535799575
160 99528.9984009955 622.056240006222
161 99528.9995566401 618.192543830063
162 99529.0006616767 614.376547294301
163 99529.0017185817 610.607372506636
164 99529.0027297049 606.884162986006
165 99529.0036972762 603.206083013795
166 99529.0046234114 599.572317008502
167 99529.0055101186 595.982068922866
168 99529.0063593037 592.434561662522
169 99529.0071727758 588.929036525301
170 99529.0079522521 585.464752660306
171 99529.0086993628 582.040986545981
172 99529.0094156559 578.657031486371
173 99529.0101026008 575.31219712486
174 99529.0107615933 572.005808974674
175 99529.0113939586 568.737207965478
176 99529.0120009556 565.505750005429
177 99529.0125837798 562.310805558078
178 99529.0131435672 559.151759233524
179 99529.0136813968 556.028009393278
180 99529.0141982939 552.938967768299
181 99529.0146952328 549.884059089684
182 99529.0151731395 546.862720731536
183 99529.0156328938 543.87440236554
184 99529.0160753325 540.918565626807
185 99529.0165012506 537.994683790544
186 99529.0169114043 535.102241459163
187 99529.0173065126 532.240734259425
188 99529.0176872591 529.409668549251
189 99529.0180542942 526.608561133832
190 99529.0184082365 523.836938990719
191 99529.0187496745 521.094339003531
192 99529.0190791681 518.380307704
193 99529.01939725 515.694401022021
194 99529.0197044275 513.036184043441
195 99529.0200011832 510.405230775299
196 99529.0202879767 507.801123918248
197 99529.0205652454 505.223454645916
198 99529.0208334059 502.671822390939
199 99529.021092855 500.145834637462
200 99529.0213439707 497.645106719853


==> Data/T_N_2_iT_1_true.txt <==
t regret_vec ave_regret_vec
5 69.7115154721626 13.9423030944325
6 82.9725919342008 13.8287653223668
7 90.6936867507139 12.9562409643877
8 95.2203800839124 11.902547510489
9 97.8805784474387 10.8756198274932
10 99.4416999574266 9.94416999574266
11 100.353267883229 9.12302435302086
12 100.880870963269 8.40673924693909
13 101.182197684357 7.78324597571977
14 101.351044620493 7.23936033003522
15 101.443148632148 6.76287657547655
16 101.491502631497 6.34321891446857
17 101.515500903105 5.97150005312383
18 101.526417686158 5.64035653811988
19 101.53070335138 5.34372122901998
20 101.531964473256 5.07659822366282
21 101.532165787825 4.8348650375155
22 101.532181983153 4.61509918105239
23 101.532189799437 4.41444303475815
24 101.532211026595 4.2305087927748
25 101.532263548264 4.06129054193055
26 101.532357339711 3.90509066691196
27 101.532496823478 3.76046284531399
28 101.532681771238 3.62616720611565
29 101.532908841483 3.50113478763733
30 101.533172929321 3.38443909764404
31 101.533468142002 3.27527316587104
32 101.53378843985 3.17293088874531
33 101.534128028926 3.07679175845229
34 101.534481582659 2.98630828184291
35 101.534844350248 2.90099555286424
36 101.535212192346 2.8204225608985
37 101.535581571716 2.74420490734367
38 101.535949517485 2.67199867151278
39 101.536313575327 2.60349521988018
40 101.536671751622 2.53841679379055
41 101.537023877343 2.47651277749616
42 101.537367885555 2.4175563782275
43 101.53770248172 2.36134191817953
44 101.538026818507 2.30768242769333
45 101.538340342351 2.25640756316336
46 101.538642712012 2.20736179808721
47 101.538933748753 2.16040284571816
48 101.5392134017 2.11540027920209
49 101.539481721505 2.07223432084703
50 101.53973883931 2.03079477678621
51 101.539984949527 1.99098009704956
52 101.540220332334 1.95269654485257
53 101.540445247627 1.9158574575024
54 101.540659994658 1.88038259249366
55 101.5408648971 1.84619754358363
56 101.541060293686 1.8132332195301
57 101.541246531702 1.78142537774917
58 101.541423962173 1.75071420624437
59 101.541592936158 1.72104394807047
60 101.541753765355 1.69236256275592
61 101.541906813286 1.66462142316862
62 101.542052425202 1.63777503911617
63 101.542190933429 1.61178080846713
64 101.542322659101 1.58659879154845
65 101.542447912576 1.56219150634733
66 101.542566993427 1.53852374232465
67 101.542680190338 1.51556239090056
68 101.54278778105 1.4932762908978
69 101.542890032365 1.47163608742557
70 101.542987200228 1.4506141028604
71 101.543079529881 1.43018421873072
72 101.543167256056 1.41032176744522
73 101.543250603222 1.39100343292085
74 101.543329785858 1.37220715926835
75 101.543405008751 1.35391206678334
76 101.543476467309 1.33609837456986
77 101.543544347891 1.31874732919339
78 101.543608828131 1.30184113882219
79 101.543670077276 1.28536291237058
80 101.543728256518 1.26929660320647
81 101.543783519323 1.25362695702868
82 101.543836011754 1.23833946355798
83 101.54388587279 1.22342031172037
84 101.543933234636 1.20885634803138
85 101.543978223021 1.19463503791789
86 101.544020957494 1.1807444297383
87 101.544061551706 1.16717312128397
88 101.544100113679 1.15391022856453
89 101.544136746071 1.14094535669743
90 101.54417154643 1.12826857273811
91 101.544204607433 1.11587038030146
92 101.544236017119 1.10374169583825
93 101.544265859115 1.0918738264421
94 101.544294212846 1.08025844907283
95 101.544321153741 1.06888759109201
96 101.544346753425 1.05775361201484
97 101.54437107991 1.04684918639082
98 101.544394197768 1.03616728773233
99 101.544416168306 1.02570117341723
100 101.544437049721 1.01544437049721
101 101.544456897262 1.00539066234913
102 101.54447576337 0.995534076111467
103 101.544493697821 0.985868870852636
104 101.544510747863 0.97638952642176
105 101.544526958335 0.967090732936527
106 101.544542371796 0.957967380865998
107 101.544557028633 0.949014551669464
108 101.544570967175 0.940227508955325
109 101.544584223797 0.931601690126576
110 101.544596833015 0.923132698481954
111 101.544608827584 0.914816295744004
112 101.544620238587 0.906648394987385
113 101.544631095517 0.898625053942626
114 101.54464142636 0.89074246865228
115 101.544651257673 0.882996967458024
116 101.544660614654 0.875385005298738
117 101.544669521213 0.867903158300962
118 101.544678000037 0.860548118644382
119 101.544686072655 0.853316689686173
120 101.544693759492 0.846205781329096
121 101.54470107993 0.839212405619256
122 101.544708052361 0.832333672560338
123 101.544714694236 0.825566786132
124 101.544721022113 0.818909040500913
125 101.544727051706 0.812357816413644
126 101.544732797923 0.805910577761294
127 101.544738274914 0.799564868306408
128 101.544743496104 0.79331830856331
129 101.544748474233 0.787168592823514
130 101.544753221393 0.781113486318407
131 101.544757749056 0.775150822511881
132 101.544762068112 0.769278500516003
133 101.544766188895 0.763494482623269
134 101.544770121211 0.757796791949337
135 101.54477387437 0.752183510180517
136 101.544777457206 0.746652775420629
137 101.544780878104 0.741202780132147
138 101.544784145025 0.735831769166849
139 101.544787265524 0.730538037881467
140 101.544790246773 0.725319930334092
141 101.54479309558 0.720175837557308
142 101.54479581841 0.715104195904298
143 101.544798421399 0.71010348546433
144 101.544800910373 0.70517222854426
145 101.544803290865 0.700308988212862
146 101.544805568127 0.695512366904979
147 101.544807747147 0.690781005082633
148 101.544809832662 0.68611357995042
149 101.544811829171 0.681508804222624
150 101.544813740946 0.676965424939638
151 101.544815570772 0.672482222322996
152 101.544817316576 0.668058008661687
153 101.544818982557 0.663691627336971
154 101.544820572695 0.659381951770744
155 101.544822090766 0.655127884456556
156 101.544823540352 0.650928356027895
157 101.544824924847 0.646782324362082
158 101.544826247472 0.642688773718179
159 101.544827511283 0.63864671390744
160 101.544828719176 0.634655179494852
161 101.544829873901 0.630713229030442
162 101.544830978065 0.626819944309045
163 101.544832034143 0.622974429657317
164 101.544833044481 0.619175811246836
165 101.544834011308 0.615423236432168
166 101.544834936737 0.611715873112871
167 101.544835822774 0.608052909118406
168 101.544836671323 0.604433551615019
169 101.544837484192 0.600857026533681
170 101.544838263096 0.597322578018212
171 101.544839009664 0.593829467892771
172 101.544839725442 0.590376975147917
173 101.544840411898 0.586964395444496
174 101.544841070426 0.583591040634634
175 101.544841702351 0.580256238299151
176 101.544842308931 0.576959331300742
177 101.544842891358 0.573699677352308
178 101.54484345077 0.570476648599829
179 101.544843988242 0.56728963121923
180 101.5448445048 0.564138025026669
181 101.544845001418 0.561021243101756
182 101.544845479019 0.557938711423182
183 101.544845938484 0.554889868516306
184 101.544846380648 0.551874165112215
185 101.544846806305 0.548891063817864
186 101.544847216211 0.545940038796833
187 101.544847611084 0.543020575460343
188 101.544847991608 0.540132170168126
189 101.544848358431 0.537274329938789
190 101.544848712173 0.534446572169329
191 101.54484905342 0.531648424363455
192 101.544849382733 0.528879423868399
193 101.544849700643 0.526139117619912
194 101.544850007658 0.523427061895143
195 101.544850304259 0.520742822073123
196 101.544850590906 0.518085972402581
197 101.544850868036 0.515456095776831
198 101.544851136064 0.512852783515476
199 101.544851395388 0.510275635152706
200 101.544851646386 0.507724258231928


==> Data/T_N_2_iT_2.txt <==
t regret_vec ave_regret_vec
5 62696.7317842694 12539.3463568539
6 71394.4370849658 11899.0728474943
7 75576.5349912084 10796.6478558869
8 77609.6621295983 9701.20776619978
9 78597.4047179935 8733.04496866595
10 79071.4829325285 7907.14829325285
11 79293.2568040026 7208.47789127296
12 79392.5329744987 6616.04441454155
13 79433.8243983168 6110.29418448591
14 79448.9468184933 5674.92477274952
15 79453.2620860963 5296.88413907309
16 79453.9359805439 4965.87099878399
17 79453.991043708 4673.76417904165
18 79454.2161276358 4414.12311820199
19 79454.4228749148 4181.81173025867
20 79454.5190490829 3972.72595245415
21 79454.5385256531 3783.54945360253
22 79454.5400940216 3611.57000427371
23 79454.5637538997 3454.54625016955
24 79454.6323623877 3310.60968176616
25 79454.7560748351 3178.1902429934
26 79454.936659555 3055.95910229058
27 79455.1707996224 2942.78410368972
28 79455.452389336 2837.69472819057
29 79455.7740507534 2739.85427761218
30 79456.1280945379 2648.53760315126
31 79456.507099983 2563.11313225752
32 79456.9042403726 2483.02825751164
33 79457.3152663543 2407.79743231377
34 79457.7339609458 2336.99217532193
35 79458.1554361857 2270.23301246245
36 79458.5757576698 2207.18265993527
37 79458.9917522506 2147.54031762839
38 79459.4008841752 2091.03686537303
39 79459.8011590469 2037.43079894992
40 79460.1910420311 1986.50477605078
41 79460.5693860287 1938.06266795192
42 79460.9353684519 1891.92703258219
43 79461.2884359749 1847.93694037151
44 79461.6282567247 1805.94609674374
45 79461.9546792875 1765.82121509528
46 79462.2676978543 1727.44060212727
47 79462.5674473009 1690.69292441066
48 79462.8541369816 1655.47612785378
49 79463.1280234976 1621.69649027546
50 79463.3894261935 1589.26778852387
51 79463.6387078982 1558.11056289996
52 79463.8762614084 1528.15146656555
53 79464.1024993129 1499.32268866628
54 79464.3178460568 1471.56144159364
55 79464.5227316714 1444.80950421221
56 79464.7175868083 1419.01281405015
57 79464.9027974142 1394.12110170902
58 79465.0788057715 1370.08756561675
59 79465.246033759 1346.86857684337
60 79465.4048880237 1324.4234148004
61 79465.5557613762 1302.71402887502
62 79465.6990329397 1281.70482311193
63 79465.83506798 1261.36246139651
64 79465.9642177379 1241.65569090215
65 79466.0868193593 1222.5551818363
66 79466.2031959411 1204.03338175668
67 79466.313656682 1186.06438293555
68 79466.4184971176 1168.6238014282
69 79466.5179994265 1151.68866665836
70 79466.6124327855 1135.23732046836
71 79466.7020537632 1119.24932470089
72 79466.7871067413 1103.70537648252
73 79466.8678243523 1088.58723047058
74 79466.9444279266 1073.87762740441
75 79467.0171279449 1059.5602283726
76 79467.086124488 1045.61955426958
77 79467.1516076836 1032.04092996992
78 79467.2137581443 1018.81043279672
79 79467.272747397 1005.91484490376
80 79467.3287382999 993.341609228749
81 79467.3818854479 981.078788709233
82 79467.4323355641 969.115028482489
83 79467.4802278772 957.439520817798
84 79467.5256944849 946.041972553392
85 79467.5688607029 934.912574831798
86 79467.609845399 924.0419749465
87 79467.6487613137 913.421250130043
88 79467.6857153664 903.041883129164
89 79467.7208089476 892.895739426378
90 79467.7541381983 882.975045979981
91 79467.7857942758 873.272371365668
92 79467.815863608 863.78060721313
93 79467.8444281342 854.492950840153
94 79467.8715655354 845.402888995057
95 79467.8973494528 836.504182625819
96 79467.921849696 827.790852601
97 79467.9451324403 819.257166313818
98 79467.967260415 810.897625106275
99 79467.9882930812 802.706952455366
100 79468.008286802 794.68008286802
101 79468.0272950027 786.812151435671
102 79468.0453683242 779.098484003179
103 79468.0625547674 771.534587910363
104 79468.0788998308 764.116143267604
105 79468.0944466416 756.83899472992
106 79468.1092360787 749.699143736592
107 79468.1233068907 742.692741185894
108 79468.136695807 735.816080516731
109 79468.1494376433 729.06559117104
110 79468.1615654023 722.437832412748
111 79468.1731103678 715.929487480791
112 79468.1841021955 709.537358055317
113 79468.1945689977 703.258359017679
114 79468.2045374248 697.089513486182
115 79468.2140327413 691.027948110794
116 79468.2230788989 685.070888611197
117 79468.2316986054 679.215655543636
118 79468.2399133895 673.459660282962
119 79468.2477436631 667.800401207253
120 79468.2552087798 662.235460073165
121 79468.2623270903 656.762498570994
122 79468.2691159949 651.379255049139
123 79468.275591994 646.083541398325
124 79468.2817707343 640.873240086567
125 79468.2876670545 635.746301336436
126 79468.2932950271 630.700740436723
127 79468.2986679991 625.734635181095
128 79468.3037986292 620.846123426791
129 79468.3086989249 616.03340076686
130 79468.3133802759 611.294718309815
131 79468.3178534867 606.628380560967
132 79468.3221288072 602.032743400055
133 79468.3262159619 597.506212150089
134 79468.3301241771 593.047239732665
135 79468.3338622072 588.654324905239
136 79468.3374383594 584.326010576172
137 79468.3408605169 580.060882193554
138 79468.344136161 575.857566204065
139 79468.3472723925 571.714728578363
140 79468.3502759509 567.631073399649
141 79468.353153234 563.605341512298
142 79468.3559103151 559.636309227571
143 79468.3585529601 555.722787083637
144 79468.3610866437 551.863618657248
145 79468.3635165641 548.05767942458
146 79468.3658476579 544.30387566889
147 79468.3680846134 540.601143432744
148 79468.3702318834 536.948447512725
149 79468.3722936976 533.344780494614
150 79468.3742740741 529.78916182716
151 79468.3761768303 526.280636932651
152 79468.3780055935 522.818276352589
153 79468.3797638103 519.401174926864
154 79468.3814547563 516.028451004911
155 79468.3830815448 512.699245687386
156 79468.3846471352 509.412722097021
157 79468.3861543408 506.16806467733
158 79468.3876058364 502.964478517952
159 79468.3890041654 499.801188705443
160 79468.3903517464 496.677439698415
161 79468.3916508801 493.592494725963
162 79468.3929037545 490.545635208361
163 79468.3941124514 487.536160199089
164 79468.3952789515 484.563385847265
165 79468.3964051394 481.626644879633
166 79468.3974928089 478.725286101258
167 79468.3985436672 475.858673914175
168 79468.3995593395 473.026187853211
169 79468.4005413732 470.227222138303
170 79468.4014912418 467.461185242599
171 79468.4024103484 464.727499475722
172 79468.4033000296 462.025600581567
173 79468.4041615585 459.354937350049
174 79468.4049961484 456.714971242232
175 79468.405804955 454.105176028314
176 79468.4065890802 451.525037437956
177 79468.407349574 448.974052822452
178 79468.4080874376 446.451730828301
179 79468.4088036256 443.957591081707
180 79468.4094990484 441.491163883602
181 79468.4101745743 439.051989914775
182 79468.4108310316 436.639619950723
183 79468.4114692106 434.25361458585
184 79468.4120898657 431.893543966661
185 79468.4126937166 429.558987533603
186 79468.4132814506 427.24953377124
187 79468.4138537238 424.964779966437
188 79468.4144111627 422.70433197427
189 79468.4149543658 420.467803991353
190 79468.4154839048 418.254818336341
191 79468.4160003259 416.065005237308
192 79468.4165041511 413.898002625787
193 79468.4169958792 411.753455937198
194 79468.4174759874 409.631017917461
195 79468.4179449316 407.530348435547
196 79468.4184031479 405.451114301775
197 79468.4188510536 403.392989091643
198 79468.4192890478 401.355652974989
199 79468.4197175123 399.338792550313
200 79468.4201368126 397.342100684063


==> Data/T_N_2_iT_20.txt <==
t regret_vec ave_regret_vec
5 49153.8240410727 9830.76480821454
6 49801.3608117592 8300.22680195987
7 49868.3760438862 7124.05372055517
8 49871.1560158347 6233.89450197934
9 49875.8762952714 5541.76403280793
10 49883.0642379532 4988.30642379532
11 49888.4731471443 4535.31574064948
12 49892.0491969018 4157.67076640848
13 49894.2494964938 3838.01919203799
14 49895.5338159203 3563.96670113716
15 49896.2425822222 3326.41617214815
16 49896.6005114539 3118.53753196587
17 49896.7568629529 2935.10334487958
18 49896.8084626706 2772.04491459281
19 49896.8162989214 2626.14822625902
20 49896.8172864536 2494.84086432268
21 49896.8324390976 2376.03963995703
22 49896.8724713474 2268.03965778852
23 49896.9415947643 2169.43224325062
24 49897.0400611009 2079.0433358792
25 49897.1658426607 1995.88663370643
26 49897.3157235298 1919.12752782807
27 49897.4859920192 1848.05503674145
28 49897.6728659567 1782.05974521274
29 49897.8727412125 1720.61630142112
30 49898.0823251397 1663.26941083799
31 49898.2986966546 1609.62253860176
32 49898.5193209186 1559.32872877871
33 49898.7420370986 1512.08309203329
34 49898.9650313394 1467.6166185688
35 49899.186802598 1425.6910515028
36 49899.4061261759 1386.094614616
37 49899.6220178253 1348.6384329142
38 49899.8337000435 1313.1535184222
39 49900.0405713806 1279.48821977899
40 49900.2421790636 1247.50605447659
41 49900.4381949531 1217.08385841349
42 49900.6283946635 1188.11019987294
43 49900.8126395908 1160.4840148742
44 49900.990861551 1134.11342867161
45 49901.1630497271 1108.91473443838
46 49901.3292396319 1084.81150520939
47 49901.4895038164 1061.73381923014
48 49901.643944077 1039.61758216827
49 49901.7926849479 1018.40393234588
50 49901.9358682844 998.038717365688
51 49902.0736487717 978.472032328857
52 49902.2061902179 959.657811350345
53 49902.333662506 941.553465330303
54 49902.4562391017 924.119559983365
55 49902.5740950252 907.319529000458
56 49902.6874052148 891.119417950264
57 49902.7963432157 875.487655144135
58 49902.9010801393 860.394846209299
59 49903.0017838487 845.813589556758
60 49903.0986183315 831.718310305525
61 49903.1917432271 818.085110544706
62 49903.2813134823 804.891634088425
63 49903.3674791117 792.116944112884
64 49903.4503850431 779.741412266298
65 49903.5301710339 767.746618015907
66 49903.6069716438 756.115257146119
67 49903.6809162531 744.831058451539
68 49903.752129117 733.878707781133
69 49903.8207294493 723.243778687671
70 49903.8868315277 712.912669021824
71 49903.9505448164 702.872542884739
72 49904.0119741017 693.111277418079
73 49904.0712196358 683.617413967614
74 49904.128377288 674.380113206595
75 49904.1835386988 665.389113849318
76 49904.2367914363 656.634694624162
77 49904.2882191525 648.107639209772
78 49904.3379017387 639.799203868444
79 49904.3859154792 631.701087537711
80 49904.4323332017 623.805404165021
81 49904.4772244246 616.104657091661
82 49904.5206555006 608.591715310983
83 49904.5626897557 601.259791442839
84 49904.6033876236 594.102421281233
85 49904.6428067762 587.113444785602
86 49904.6810022488 580.286988398242
87 49904.7180265607 573.617448581158
88 49904.7539298313 567.099476475356
89 49904.7887598907 560.727963594278
90 49904.822562387 554.498028470967
91 49904.8553808878 548.40500418558
92 49904.8872569778 542.444426706281
93 49904.9182303527 536.612023982287
94 49904.9483389075 530.903705733058
95 49904.9776188218 525.315553882334
96 49905.0061046412 519.843813590012
97 49905.0338293545 514.484884838706
98 49905.0608244679 509.235314535386
99 49905.0871200743 504.09178909166
100 49905.1127449218 499.051127449218
101 49905.1377264761 494.110274519565
102 49905.1620909823 489.26629500963
103 49905.185863522 484.51636760701
104 49905.2090680691 479.857779500664
105 49905.2317275415 475.287921214681
106 49905.2538638514 470.804281734447
107 49905.2754979529 466.404443906102
108 49905.2966498865 462.086080091542
109 49905.317338823 457.846948062596
110 49905.3375831033 453.684887119121
111 49905.3574002782 449.597814416921
112 49905.3768071448 445.583721492364
113 49905.3958197819 441.640670971522
114 49905.4144535834 437.766793452486
115 49905.43272329 433.960284550348
116 49905.4506430196 430.219402094997
117 49905.4682262962 426.542463472617
118 49905.485486077 422.927843102348
119 49905.5024347785 419.373970040155
120 49905.5190843014 415.879325702512
121 49905.5354460543 412.442441702928
122 49905.5515309757 409.061897794883
123 49905.5673495557 405.736319915087
124 49905.5829118561 402.46437832142
125 49905.5982275297 399.244785820238
126 49905.6133058391 396.076296078088
127 49905.6281556734 392.957702013176
128 49905.6427855656 389.887834262231
129 49905.6572037081 386.865559718667
130 49905.6714179677 383.889780138213
131 49905.6854359004 380.9594308084
132 49905.6992647644 378.073479278518
133 49905.7129115337 375.23092414687
134 49905.7263829103 372.430793902316
135 49905.739685336 369.672145817304
136 49905.7528250036 366.954064889733
137 49905.7658078678 364.275662831152
138 49905.7786396553 361.636077098951
139 49905.7913258743 359.034469970319
140 49905.8038718244 356.470027655888
141 49905.8162826047 353.941959451097
142 49905.8285631228 351.4494969234
143 49905.8407181026 348.991893133585
144 49905.852752092 346.568421889528
145 49905.8646694703 344.17837703083
146 49905.8764744549 341.821071742842
147 49905.8881711083 339.495837898696
148 49905.8997633443 337.202025428002
149 49905.9112549341 334.939001710967
150 49905.9226495119 332.706150996746
151 49905.9339505808 330.502873844906
152 49905.9451615177 328.328586588932
153 49905.9562855786 326.182720820775
154 49905.9673259033 324.064722895476
155 49905.97828552 321.974053454968
156 49905.9891673498 319.910186970191
157 49905.9999742106 317.872611300705
158 49906.0107088217 315.860827271023
159 49906.021373807 313.874348262937
160 49906.031971699 311.912699823119
161 49906.0425049425 309.975419285357
162 49906.0529758974 308.062055406774
163 49906.0633868425 306.172168017438
164 49906.0737399782 304.305327682794
165 49906.0840374296 302.461115378361
166 49906.0942812495 300.639122176202
167 49906.1044734206 298.838948942638
168 49906.1146158587 297.060206046778
169 49906.1247104147 295.302513079377
170 49906.1347588771 293.56549858163
171 49906.1447629747 291.848799783478
172 49906.154724378 290.152062351035
173 49906.1646447021 288.474940142787
174 49906.174525508 286.817094974184
175 49906.1843683051 285.178196390315
176 49906.1941745529 283.557921446323
177 49906.2039456624 281.955954495268
178 49906.2136829983 280.371986983136
179 49906.2233878804 278.805717250729
180 49906.2330615853 277.256850342141
181 49906.2427053477 275.7250978196
182 49906.2523203619 274.210177584406
183 49906.2619077836 272.711813703736
184 49906.2714687307 271.229736243101
185 49906.2810042846 269.763681104241
186 49906.2905154921 268.313389868237
187 49906.3000033657 266.878609643667
188 49906.3094688855 265.459092919604
189 49906.3189129998 264.05459742328
190 49906.3283366265 262.664885982245
191 49906.3377406537 261.289726390857
192 49906.3471259413 259.928891280944
193 49906.3564933213 258.582157996484
194 49906.3658435992 257.249308472161
195 49906.3751775546 255.930129115665
196 49906.3844959423 254.624410693583
197 49906.3937994927 253.331948220775
198 49906.4030889131 252.052540853096
199 49906.4123648879 250.785991783356
200 49906.42162808 249.5321081404


==> Data/T_N_2_iT_20_true.txt <==
t regret_vec ave_regret_vec
5 0.05662635584763 0.011325271169526
6 0.0596021747217157 0.00993369578695261
7 0.0615215206699101 0.00878878866713002
8 0.0627480832725232 0.0078435104090654
9 0.0635226486029157 0.00705807206699063
10 0.0640042040321311 0.00640042040321311
11 0.0642975252472557 0.00584522956793234
12 0.0644713896297609 0.00537261580248007
13 0.0645706902975135 0.0049669761767318
14 0.0646245074769368 0.00461603624835263
15 0.0646514870986584 0.00431009913991056
16 0.0646634217775972 0.00404146386109983
17 0.0646675852629432 0.00380397560370254
18 0.0646683858856462 0.00359268810475812
19 0.0646683867423679 0.00340359930222989
20 0.064669214944312 0.0032334607472156
21 0.0646713861357539 0.00307958981598828
22 0.0646751346975858 0.00293977884989026
23 0.0646804482261528 0.00281219340113708
24 0.0646871817782607 0.00269529924076086
25 0.064695128514905 0.0025878051405962
26 0.0647040626532675 0.00248861779435644
27 0.0647137639790482 0.00239680607329808
28 0.0647240307658115 0.00231157252735041
29 0.064734685567573 0.00223223053681286
30 0.0647455767703334 0.00215818589234445
31 0.0647565777434195 0.00208892186269095
32 0.06476758474473 0.00202398702327281
33 0.0647785142861587 0.00196298528139875
34 0.0647893003765459 0.0019055676581337
35 0.0647998918756709 0.00185142548216203
36 0.0648102500781646 0.00180028472439346
37 0.0648203465762649 0.00175190125881797
38 0.0648301614099925 0.00170605687921033
39 0.064839681490538 0.00166255593565482
40 0.064848899271777 0.00162122248179443
41 0.0648578116404513 0.00158189784488906
42 0.0648664189953801 0.00154443854750905
43 0.0648747244875219 0.00150871452296562
44 0.0648827333959473 0.00147460757718062
45 0.0648904526174163 0.00144201005816481
46 0.0648978902506186 0.0014108237011004
47 0.0649050552588313 0.00138095862252833
48 0.0649119571976546 0.0013523324416178
49 0.0649186059960047 0.00132486951012254
50 0.0649250117812647 0.00129850023562529
51 0.0649311847405036 0.00127316048510791
52 0.0649371350113605 0.00124879105791078
53 0.0649428725970203 0.0012253372188117
54 0.0649484073011252 0.00120274828335417
55 0.0649537486786007 0.00118097724870183
56 0.0649589059997113 0.00115998046428056
57 0.0649638882245398 0.00113971733727263
58 0.06496870398611 0.00112015006872603
59 0.0649733615802636 0.00110124341661464
60 0.0649778689609424 0.00108296448268237
61 0.0649822337399312 0.00106528252032674
62 0.0649864631898096 0.00104816876112596
63 0.0649905642496374 0.00103159625793075
64 0.0649945435325889 0.0010155397426967
65 0.064998407335023 0.000999975497461892
66 0.0650021616467593 0.00098488123707211
67 0.065005812161959 0.000970236002417299
68 0.065009364290585 0.000956020063096838
69 0.06501282317013 0.000942214828552609
70 0.0650161936772977 0.000928802766818539
71 0.0650194804397655 0.000915767330137542
72 0.0650226878478147 0.000903092886775204
73 0.0650258200656793 0.000890764658433963
74 0.0650288810425918 0.000878768662737728
75 0.0650318745234706 0.000867091660312941
76 0.0650348040593768 0.000855721106044431
77 0.0650376730174501 0.000844645104122728
78 0.0650404845904425 0.000833852366544134
79 0.0650432418059768 0.0008233321747592
80 0.0650459475352028 0.000813074344190035
81 0.0650486045011734 0.000803069191372511
82 0.0650512152868535 0.000793307503498213
83 0.0650537823425964 0.000783780510151764
84 0.0650563079933374 0.000774479857063541
85 0.0650587944454693 0.000765397581711403
86 0.0650612437931899 0.000756526090618487
87 0.0650636580246839 0.000747858138214758
88 0.0650660390278815 0.000739386807135017
89 0.0650683885959694 0.000731105489842353
90 0.0650707084325033 0.000723007871472259
91 0.0650730001563794 0.000715087913806367
92 0.0650752653063389 0.000707339840286292
93 0.0650775053454443 0.000699758121994025
94 0.0650797216651547 0.000692337464522923
95 0.0650819155892163 0.000685072795675962
96 0.0650840883773215 0.000677959253930432
97 0.0650862412286382 0.000670992177614827
98 0.0650883752849557 0.000664167094744446
99 0.0650904916339405 0.000657479713474146
100 0.0650925913118491 0.000650925913118491
101 0.0650946753064488 0.000644501735707414
102 0.0650967445594701 0.000638203378034021
103 0.0650987999691536 0.000632027184166539
104 0.0651008423925299 0.000625969638389711
105 0.0651028726475472 0.000620027358548069
106 0.0651048915151626 0.000614197089765685
107 0.0651068997412623 0.00060847569851647
108 0.0651088980385143 0.000602860167023281
109 0.0651108870880552 0.000597347587963809
110 0.0651128675411192 0.00059193515946472
111 0.065114840020573 0.000586620180365523
112 0.0651168051224112 0.000581400045735814
113 0.0651187634170424 0.000576272242628694
114 0.0651207154506652 0.000571234346058467
115 0.0651226617463899 0.000566284015185999
116 0.0651246028054984 0.000561418989702573
117 0.0651265391084051 0.000556637086396625
118 0.0651284711158103 0.000551936195896697
119 0.0651303992695715 0.000547314279576231
120 0.0651323239936355 0.000542769366613629
121 0.0651342456949782 0.000538299551198167
122 0.0651361647643101 0.000533902989871394
123 0.0651380815769443 0.000529577898999547
124 0.0651399964934807 0.00052532255236678
125 0.0651419098605033 0.000521135278884026
126 0.065143822011199 0.000517014460406342
127 0.0651457332660591 0.000512958529654008
128 0.0651476439333808 0.000508965968229538
129 0.0651495543098757 0.000505035304727718
130 0.0651514646811665 0.00050116511293205
131 0.0651533753223059 0.000497354010093938
132 0.0651552864981966 0.000493600655289368
133 0.0651571984640988 0.000489903747850367
134 0.0651591114660151 0.000486262025865785
135 0.0651610257410807 0.000482674264748746
136 0.0651629415180218 0.000479139275867808
137 0.0651648590174074 0.000475655905236551
138 0.0651667784520547 0.000472223032261266
139 0.0651687000273335 0.000468839568541967
140 0.0651706239414423 0.000465504456724588
141 0.0651725503858022 0.000462216669402852
142 0.0651744795452271 0.000458975208064979
143 0.0651764115982282 0.000455779102085512
144 0.0651783467172684 0.000452627407758808
145 0.0651802850690063 0.000449519207372457
146 0.0651822268144916 0.000446453608318436
147 0.0651841721093887 0.00044342974224074
148 0.0651861211042522 0.00044044676421792
149 0.065188073944592 0.000437503851977128
150 0.0651900307711871 0.000434600205141247
151 0.0651919917201551 0.000431735044504338
152 0.065193956923222 0.000428907611336987
153 0.0651959265078158 0.00042611716671775
154 0.0651979005972282 0.000423362990891092
155 0.065199879310775 0.000420644382650161
156 0.0652018627639238 0.000417960658743101
157 0.0652038510684726 0.000415311153302373
158 0.0652058443326152 0.000412695217295033
159 0.0652078426610877 0.000410112217994262
160 0.0652098461552955 0.000407561538470597
161 0.0652118549134125 0.000405042577101941
162 0.0652138690304832 0.000402554747101748
163 0.0652158885985851 0.000400097476064939
164 0.0652179137068034 0.000397670205529289
165 0.0652199444414484 0.000395272390554233
166 0.0652219808860677 0.000392903499313661
167 0.0652240231215884 0.000390563012704122
168 0.065226071226338 0.000388250423966298
169 0.0652281252762002 0.000385965238320711
170 0.0652301853446099 0.000383706972615352
171 0.0652322515027254 0.000381475154986698
172 0.0652343238193823 0.000379269324531292
173 0.0652364023612325 0.000377089030989783
174 0.0652384871927979 0.000374933834441367
175 0.0652405783765537 0.000372803305008878
176 0.0652426759729463 0.000370697022573559
177 0.0652447800405031 0.000368614576500018
178 0.0652468906358387 0.00036655556536988
179 0.0652490078137237 0.000364519596724713
180 0.0652511316271472 0.000362506286817484
181 0.0652532621273577 0.000360515260372142
182 0.0652553993639562 0.000358546150351408
183 0.065257543384872 0.000356598597731541
184 0.0652596942364567 0.000354672251285091
185 0.0652618519635018 0.00035276676737028
186 0.0652640166092942 0.000350881809727388
187 0.0652661882156524 0.000349017049281564
188 0.0652683668229828 0.000347172163952036
189 0.0652705524703218 0.000345346838467311
190 0.0652727451952891 0.000343540764185732
191 0.0652749450342754 0.000341753638922908
192 0.0652771520223423 0.000339985166783033
193 0.0652793661933306 0.000338235057996532
194 0.065281587579868 0.000336503028762206
195 0.0652838162133993 0.000334788801094355
196 0.0652860521242028 0.000333092102674504
197 0.0652882953414842 0.000331412666708042
198 0.065290545893301 0.000329750231784349
199 0.0652928038067026 0.000328104541742224
200 0.0652950691076875 0.000326475345538437


==> Data/T_N_2_iT_2_true.txt <==
t regret_vec ave_regret_vec
5 61.6267900734251 12.325358014685
6 67.486478882189 11.2477464803648
7 69.853150028952 9.97902143270743
8 70.8159478497927 8.85199348122409
9 71.2009491553462 7.91121657281624
10 71.3477608659036 7.13477608659036
11 71.398663688969 6.49078760808809
12 71.4132606640174 5.95110505533478
13 71.4159595821017 5.49353535246936
14 71.4161725563027 5.10115518259305
15 71.4164121309586 4.76109414206391
16 71.4167252199723 4.46354532624827
17 71.4169324846924 4.20099602851132
18 71.417042106039 3.9676134503355
19 71.4170864728313 3.75879402488586
20 71.417097234846 3.5708548617423
21 71.417097968163 3.40081418896014
22 71.4171041990459 3.24623200904754
23 71.4171251601421 3.10509239826705
24 71.4171655791182 2.97571523246326
25 71.4172271200317 2.85668908480127
26 71.4173106809844 2.74681964157632
27 71.4174140725223 2.64508941009342
28 71.4175348133941 2.5506262433355
29 71.4176702644857 2.46267828498227
30 71.4178177764093 2.38059392588031
31 71.4179748081652 2.30380563897307
32 71.418139006039 2.23181684393872
33 71.4183082475865 2.16419115901777
34 71.4184806595618 2.10054354881064
35 71.4186546180525 2.04053298908721
36 71.4188287373299 1.98385635381472
37 71.4190018521251 1.93024329330068
38 71.4191729966035 1.87945192096325
39 71.4193413822391 1.83126516364716
40 71.4195063759839 1.7854876593996
41 71.4196674795926 1.74194310925836
42 71.4198243392885 1.7004720080783
43 71.4199766754925 1.66092969012773
44 71.4201242672351 1.62318464243716
45 71.4202669759715 1.58711704391048
46 71.4204047256864 1.55261749403666
47 71.4205374899936 1.51958590404242
48 71.4206652824986 1.48793052671872
49 71.4207881490488 1.45756710508263
50 71.420906161313 1.42841812322626
51 71.4210194114124 1.40041214532181
52 71.4211280074169 1.37348323091186
53 71.4212320200069 1.34757041547183
54 71.4213316089608 1.32261725201779
55 71.4214269214458 1.29857139857174
56 71.4215181020924 1.27538425182308
57 71.4216052954884 1.25301061921909
58 71.4216886462373 1.23140842493513
59 71.4217682983191 1.21053844573422
60 71.4218443943388 1.19036407323898
61 71.4219170748456 1.17085109958763
62 71.4219864777657 1.15196752383493
63 71.4220527379499 1.13368337679285
64 71.4221159868245 1.11597056229413
65 71.4221763521318 1.09880271310972
66 71.4222339577422 1.08215505996579
67 71.4222889235284 1.06600431229147
68 71.4223413652915 1.05032854948958
69 71.4223913947269 1.03510712166271
70 71.4224391194245 1.02032055884892
71 71.4224846428974 1.00595048792813
72 71.422528064631 0.991979556453208
73 71.4225694801516 0.978391362741803
74 71.4226089811072 0.965170391636584
75 71.4226466553603 0.952301955404804
76 71.4226825870877 0.939772139303785
77 71.4227168568874 0.927567751388148
78 71.4227495418891 0.915676276178066
79 71.4227807158682 0.904085831846433
80 71.4228104493589 0.892785130616986
81 71.4228388097708 0.881763442095935
82 71.4228658615031 0.871010559286623
83 71.4228916660589 0.860516767060951
84 71.4229162821575 0.850272812882828
85 71.4229397658441 0.840269879598166
86 71.4229621705984 0.830499560123238
87 71.4229835474394 0.820953833878613
88 71.4230039450283 0.811625044829868
89 71.4230234097682 0.802505881008632
90 71.4230419859004 0.793589355398893
91 71.4230597155978 0.784868788083492
92 71.4230766390556 0.776337789554952
93 71.423092794578 0.76799024510299
94 71.4231082186625 0.759820300198537
95 71.4231229460803 0.751822346800845
96 71.4231370099544 0.743991010520359
97 71.4231504418344 0.736321138575612
98 71.423163271768 0.728807788487428
99 71.42317552837 0.721446217458283
100 71.4231872388884 0.714231872388884
101 71.4231984292677 0.707160380487799
102 71.4232091242092 0.700227540433423
103 71.4232193472294 0.693429314050771
104 71.4232291207156 0.68676181846842
105 71.4232384659785 0.680221318723605
106 71.4232474033034 0.673804220785881
107 71.4232559519988 0.667507064971952
108 71.4232641304424 0.661326519726319
109 71.4232719561258 0.655259375744274
110 71.4232794456965 0.649302540415423
111 71.4232866149984 0.643453032567554
112 71.4232934791104 0.637707977492057
113 71.4233000523827 0.632064602233475
114 71.4233063484726 0.626520231126952
115 71.4233123803772 0.621072281568498
116 71.423318160466 0.615718260004017
117 71.4233237005104 0.610455758124021
118 71.4233290117136 0.60528244925181
119 71.4233341047372 0.600196084913758
120 71.4233389897285 0.595194491581071
121 71.4233436763445 0.590275567573095
122 71.4233481737768 0.585437280112924
123 71.4233524907733 0.580677662526612
124 71.4233566356606 0.575994811577908
125 71.423360616364 0.571386884930912
126 71.4233644404276 0.566852098733553
127 71.4233681150326 0.562388725315217
128 71.423371647015 0.557995090992305
129 71.4233750428828 0.553669573975836
130 71.4233783088318 0.549410602375629
131 71.4233814507609 0.545216652295885
132 71.4233844742867 0.541086246017324
133 71.4233873847575 0.537017950261334
134 71.423390187266 0.533010374531836
135 71.4233928866624 0.529062169530833
136 71.4233954875657 0.525172025643865
137 71.4233979943754 0.521338671491792
138 71.4234004112823 0.517560872545524
139 71.4234027422784 0.513837429800564
140 71.4234049911667 0.510167178508334
141 71.4234071615709 0.506548986961496
142 71.4234092569436 0.502981755330589
143 71.4234112805749 0.499464414549475
144 71.4234132356004 0.495995925247225
145 71.4234151250087 0.492575276724198
146 71.4234169516485 0.489201485970195
147 71.4234187155031 0.485873596704103
148 71.4234204100832 0.482590678446508
149 71.4234220386354 0.479351825762654
150 71.4234236042446 0.476156157361631
151 71.4234251098421 0.473002815296967
152 71.4234265582136 0.469890964198774
153 71.4234279520068 0.466819790535992
154 71.4234292937385 0.463788501907393
155 71.4234305858011 0.460796326360007
156 71.4234318304694 0.457842511733778
157 71.4234330299063 0.454926325031251
158 71.4234341861688 0.452047051811195
159 71.4234353012131 0.449203995605114
160 71.4234363769 0.446396477355625
161 71.4234374149999 0.443623834875776
162 71.4234384171969 0.440885422328376
163 71.423439385094 0.438180609724503
164 71.4234403202164 0.435508782440344
165 71.423441224016 0.432869340751612
166 71.4234420978747 0.430261699384788
167 71.4234429431086 0.427685287084483
168 71.4234437609706 0.425139546196254
169 71.423444552654 0.422623932264225
170 71.4234453192954 0.420137913642914
171 71.4234460619776 0.417680971122676
172 71.4234467817322 0.41525259756821
173 71.4234474795424 0.412852297569609
174 71.4234481563451 0.410479587105432
175 71.4234488130334 0.408133993217334
176 71.4234494504589 0.405815053695789
177 71.4234500694335 0.403522316776461
178 71.4234506707315 0.401255340846806
179 71.4234512550915 0.399013694162522
180 71.423451823218 0.396796954573434
181 71.4234523757835 0.394604709258473
182 71.4234529134296 0.392436554469393
183 71.4234534367685 0.390292095282888
184 71.4234539463851 0.388170945360789
185 71.4234544428375 0.386072726718041
186 71.4234549266589 0.383997069498166
187 71.4234553983584 0.381943611755928
188 71.4234558584227 0.379911999246929
189 71.4234563073164 0.377901885223896
190 71.4234567454838 0.375912930239389
191 71.4234571733497 0.37394480195471
192 71.4234575913199 0.371997174954791
193 71.4234579997827 0.370069730568822
194 71.4234583991094 0.36816215669644
195 71.4234587896551 0.366274147639257
196 71.4234591717597 0.364405403937549
197 71.4234595457483 0.36255563221192
198 71.4234599119322 0.360724545009759
199 71.4234602706094 0.358911860656329
200 71.4234606220652 0.357117303110326


==> Data/T_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 56896.6609872672 11379.3321974534
6 61125.1820151298 10187.530335855
7 62568.914356277 8938.416336611
8 63056.4722302707 7882.05902878384
9 63211.5740034183 7023.50822260203
10 63254.4018088209 6325.44018088209
11 63262.9107872758 5751.17370793416
12 63263.6591295979 5271.97159413316
13 63264.5702275966 4866.50540212281
14 63266.3839082878 4519.02742202056
15 63267.9891444126 4217.86594296084
16 63268.9720079202 3954.31075049501
17 63269.503303689 3721.73548845229
18 63269.7476954216 3514.98598307898
19 63269.8339792533 3329.99126206596
20 63269.8500066589 3163.49250033294
21 63269.8511236069 3012.85005350509
22 63269.8704921852 2875.90320419024
23 63269.9253120891 2750.86631791692
24 63270.0224576905 2636.2509357371
25 63270.1626496562 2530.80650598625
26 63270.3430221723 2433.47473162201
27 63270.5587943079 2343.35402941881
28 63270.8043500488 2259.67158393031
29 63271.0739151837 2181.76116948909
30 63271.361961407 2109.04539871357
31 63271.66342906 2041.02140093742
32 63271.9738319779 1977.24918224931
33 63272.2892878676 1917.34209963235
34 63272.6065036309 1860.95901481267
35 63272.9227350812 1807.79779243089
36 63273.2357338149 1757.58988149486
37 63273.5436893398 1710.09577538756
38 63273.845171434 1665.10118872195
39 63274.1390756342 1622.41382245216
40 63274.4245733859 1581.86061433465
41 63274.7011512726 1543.28539393348
42 63274.9683584677 1506.5468656778
43 63275.2259304424 1471.51688210331
44 63275.4737415953 1438.07894867262
45 63275.7117745099 1406.12692832244
46 63275.9400970464 1375.56391515318
47 63276.1588440947 1346.30125200201
48 63276.3682026666 1318.25767088889
49 63276.5683996163 1291.35853876768
50 63276.759620867 1265.53519241734
51 63276.9421631595 1240.72435614038
52 63277.1163456227 1216.86762203121
53 63277.2824817444 1193.91099022159
54 63277.4408841665 1171.8044608179
55 63277.59186432 1150.50167026036
56 63277.7357307523 1129.95956662058
57 63277.8727873565 1110.13811907643
58 63278.0033318519 1091.00005744572
59 63278.1276545798 1072.51063821322
60 63278.246037595 1054.63743395992
61 63278.3587540109 1037.35014350838
62 63278.4660675552 1020.62042044444
63 63278.5682322968 1004.42171797296
64 63278.6654925112 988.729148320488
65 63278.7580826577 973.51935511781
66 63278.8462274431 958.770397385502
67 63278.9301419561 944.461643909793
68 63279.0100318538 930.573676939026
69 63279.0860935889 917.088204254911
70 63279.158514669 903.987978780986
71 63279.2274739358 891.256724985011
72 63279.2931418589 878.879071414707
73 63279.3556808412 866.840488778646
74 63279.4152455268 855.12723304766
75 63279.4719831118 843.726293108157
76 63279.5260336516 832.625342548047
77 63279.5775303661 821.81269519956
78 63279.6265999386 811.277264101777
79 63279.6733628073 801.00852357984
80 63279.7179334498 790.996474168123
81 63279.7604206577 781.231610131576
82 63279.8009278031 771.704889363452
83 63279.8395530951 762.407705458977
84 63279.8763898266 753.33186178365
85 63279.9115266115 744.4695473719
86 63279.9450476122 735.813314507118
87 63279.977032757 727.356057847782
88 63280.0075579492 719.090994976696
89 63280.0366952658 711.011648261414
90 63280.0645131475 703.111827923862
91 63280.0910765807 695.385616226162
92 63280.11644727 687.827352687717
93 63280.1406838031 680.431620255948
94 63280.1638418082 673.193232359661
95 63280.1859741029 666.10722078003
96 63280.2071308368 659.16882427955
97 63280.2273596266 652.373477934295
98 63280.2467056849 645.716803119233
99 63280.2652119421 639.194598100425
100 63280.282919163 632.80282919163
101 63280.299866057 626.537622436208
102 63280.316089383 620.395255778265
103 63280.3316240491 614.372151689797
104 63280.3465032067 608.464870223142
105 63280.3607583413 602.670102460393
106 63280.3744193566 596.984664333553
107 63280.3875146562 591.405490791179
108 63280.4000712201 585.929630289075
109 63280.4121146775 580.554239584197
110 63280.4236693763 575.276578812512
111 63280.4347584483 570.094006832867
112 63280.4454038715 565.003976820281
113 63280.4556265294 560.004032093181
114 63280.465446267 555.091802160237
115 63280.4748819435 550.264998973422
116 63280.4839514834 545.521413374857
117 63280.4926719235 540.858911725842
118 63280.501059459 536.27543270728
119 63280.509129486 531.768984281395
120 63280.5168966423 527.337640805353
121 63280.5243748466 522.979540287988
122 63280.5315773343 518.692881781429
123 63280.5385166931 514.475922899944
124 63280.5452048955 510.326977458835
125 63280.5516533303 506.244413226642
126 63280.5578728321 502.226649784382
127 63280.5638737096 498.272156485902
128 63280.569665772 494.379450513843
129 63280.5752583546 490.547095026005
130 63280.5806603428 486.773697387252
131 63280.5858801944 483.0579074824
132 63280.5909259617 479.398416105771
133 63280.5958053116 475.793953423396
134 63280.6005255452 472.243287504068
135 63280.6050936159 468.745222915674
136 63280.6095161474 465.298599383437
137 63280.6137994497 461.902290506932
138 63280.617949535 458.555202532863
139 63280.6219721327 455.256273180811
140 63280.6258727031 452.004470519308
141 63280.6296564516 448.798791889727
142 63280.6333283403 445.638262875636
143 63280.6368931011 442.521936315392
144 63280.6403552465 439.448891355878
145 63280.6437190804 436.418232545382
146 63280.646988709 433.42908896376
147 63280.6501680497 430.480613388093
148 63280.6532608412 427.57198149217
149 63280.6562706517 424.702391078199
150 63280.6592008873 421.871061339249
151 63280.6620548003 419.077232150995
152 63280.6648354962 416.320163391422
153 63280.6675459412 413.599134287197
154 63280.6701889688 410.913442785512
155 63280.6727672862 408.262404950234
156 63280.6752834805 405.645354381285
157 63280.6777400243 403.061641656206
158 63280.6801392814 400.51063379292
159 63280.6824835118 397.991713732779
160 63280.684774877 395.504279842981
161 63280.6870154443 393.047745437542
162 63280.6892071913 390.621538315996
163 63280.6913520105 388.225100319083
164 63280.6934517129 385.857886900689
165 63280.6955080323 383.519366715347
166 63280.6975226283 381.209021220652
167 63280.6994970903 378.926344293954
168 63280.7014329406 376.670841862742
169 63280.7033316374 374.44203154815
170 63280.7051945779 372.239442321046
171 63280.7070231011 370.062614170182
172 63280.7088184904 367.911097781921
173 63280.7105819763 365.784454231077
174 63280.7123147386 363.682254682406
175 63280.7140179089 361.604080102337
176 63280.7156925727 359.549520980527
177 63280.7173397714 357.518177060855
178 63280.7189605044 355.509657081485
179 63280.7205557311 353.523578523637
180 63280.7221263722 351.559567368735
181 63280.7236733122 349.617257863603
182 63280.7251974002 347.696292293408
183 63280.726699452 345.796320762033
184 63280.7281802513 343.917000979626
185 63280.7296405511 342.057998057033
186 63280.7310810755 340.218984306857
187 63280.7325025201 338.39963905091
188 63280.733905554 336.599648433798
189 63280.7352908205 334.818705242437
190 63280.7366589385 333.056508731255
191 63280.7380105033 331.312764452897
192 63280.7393460877 329.587184094207
193 63280.7406662429 327.879485317321
194 63280.7419714995 326.189391605667
195 63280.7432623684 324.51663211471
196 63280.7445393413 322.860941527252
197 63280.745802892 321.222059913158
198 63280.7470534768 319.599732593317
199 63280.7482915351 317.993710007714
200 63280.7495174905 316.403747587452


==> Data/T_N_2_iT_5_true.txt <==
t regret_vec ave_regret_vec
5 25.4481138387727 5.08962276775455
6 25.861052422308 4.310175403718
7 25.890202607907 3.69860037255814
8 25.892256084156 3.2365320105195
9 25.8934729050415 2.87705254500461
10 25.8943049476247 2.58943049476247
11 25.8948527323217 2.35407752112016
12 25.8951998313791 2.15793331928159
13 25.8954137454784 1.99195490349834
14 25.8955397929804 1.84968141378431
15 25.8956093682577 1.72637395788385
16 25.8956440859903 1.6184777553744
17 25.8956586443536 1.52327403790315
18 25.8956628763741 1.43864793757634
19 25.8956632098439 1.36292964262336
20 25.8956635484557 1.29478317742278
21 25.8956666321985 1.23312698248564
22 25.8956736235561 1.17707607379801
23 25.8956851003931 1.12589935219101
24 25.895701159169 1.07898754829871
25 25.8957215955653 1.03582886382261
26 25.8957460289555 0.995990231882904
27 25.8957739868915 0.959102740255241
28 25.8958049612864 0.924850177188801
29 25.8958384447151 0.892959946369485
30 25.8958739569299 0.863195798564329
31 25.8959110663458 0.835351969882121
32 25.8959493657809 0.809248417680654
33 25.89598848366 0.784726923747273
34 25.8960281011917 0.761647885329168
35 25.8960679434849 0.73988765552814
36 25.8961077752566 0.719336327090462
37 25.896147397082 0.699895875596811
38 25.8961866416785 0.681478595833644
39 25.8962253702739 0.664005778724971
40 25.8962634564562 0.647406586411405
41 25.8963007871477 0.631617092369457
42 25.8963373140309 0.616579459857879
43 25.8963729862292 0.602241232237887
44 25.896407762933 0.58855472188484
45 25.8964416143702 0.575476480319338
46 25.8964745206266 0.562966837404925
47 25.8965064702089 0.550989499366146
48 25.8965374587146 0.539511197056555
49 25.8965674876651 0.528501377299289
50 25.8965965634951 0.517931931269902
51 25.8966246966858 0.507776954836977
52 25.8966519010216 0.498012536558107
53 25.8966781929544 0.488616569678386
54 25.8967035910627 0.47956858501968
55 25.8967281155909 0.470849602101652
56 25.8967517880579 0.462441996215319
57 25.8967746309279 0.454329379489963
58 25.89679666733 0.44649649426431
59 25.8968179208239 0.4389291173021
60 25.8968384152025 0.431613973586709
61 25.8968581743272 0.424538658595528
62 25.8968772219903 0.417691568096618
63 25.8968955818017 0.411061834631774
64 25.8969132770958 0.404639269954622
65 25.8969303308542 0.398414312782372
66 25.8969467656444 0.392377981297643
67 25.8969626035708 0.386521829904042
68 25.8969778662353 0.380837909797578
69 25.8969925747078 0.37531873296678
70 25.897006749504 0.369957239278629
71 25.8970204105696 0.36474676634605
72 25.8970335772697 0.359681021906523
73 25.8970462683836 0.354754058471008
74 25.8970585021026 0.349960250028413
75 25.897070296031 0.345294270613747
76 25.8970816671911 0.340751074568303
77 25.8970926320285 0.336325878338032
78 25.8971032064209 0.332014143672063
79 25.8971134056876 0.327811562097311
80 25.8971232446001 0.323714040557502
81 25.8971327373949 0.319717688115986
82 25.8971418977847 0.315818803631521
83 25.8971507389732 0.312013864324978
84 25.8971592736676 0.308299515162709
85 25.8971675140929 0.304672558989328
86 25.8971754720066 0.301129947348914
87 25.8971831587124 0.297668771939223
88 25.8971905850748 0.294286256648577
89 25.8971977615329 0.290979750129583
90 25.8972046981151 0.287746718867945
91 25.8972114044526 0.28458474070827
92 25.8972178897934 0.281491498802103
93 25.897224163016 0.278464775946408
94 25.8972302326421 0.275502449283426
95 25.8972361068502 0.272602485335265
96 25.8972417934879 0.269762935348833
97 25.8972473000846 0.266981930928707
98 25.897252633863 0.264257679937378
99 25.8972578017514 0.261588462643953
100 25.8972628103946 0.258972628103946
101 25.8972676661655 0.256408590754114
102 25.8972723751751 0.253894827207599
103 25.8972769432833 0.25142987323576
104 25.8972813761087 0.249012320924122
105 25.8972856790386 0.246640815990844
106 25.8972898572379 0.244314055256962
107 25.8972939156584 0.24203078425849
108 25.8972978590475 0.23978979499118
109 25.8973016919561 0.237589923779414
110 25.8973054187476 0.235430049261342
111 25.8973090436048 0.233309090482926
112 25.8973125705377 0.231226005094087
113 25.8973160033909 0.229179787640627
114 25.8973193458501 0.227169467946054
115 25.8973226014492 0.225194109577819
116 25.8973257735763 0.223252808392899
117 25.8973288654798 0.221344691157947
118 25.8973318802749 0.219468914239618
119 25.8973348209484 0.217624662360911
120 25.8973376903648 0.215811147419707
121 25.8973404912711 0.214027607365877
122 25.8973432263019 0.212273305133622
123 25.8973458979843 0.210547527625889
124 25.8973485087423 0.208849584747922
125 25.8973510609012 0.20717880848721
126 25.897353556692 0.205534552037238
127 25.8973559982551 0.203916188962639
128 25.8973583876446 0.202323112403474
129 25.8973607268315 0.200754734316523
130 25.8973630177076 0.199210484751597
131 25.8973652620888 0.197689811160983
132 25.897367461718 0.196192177740288
133 25.8973696182689 0.194717064799014
134 25.8973717333483 0.193263968159315
135 25.8973738084992 0.191832398581475
136 25.8973758452035 0.190421881214732
137 25.8973778448849 0.189031955072152
138 25.8973798089105 0.187662172528337
139 25.8973817385943 0.186312098838808
140 25.8973836351987 0.184981311679991
141 25.8973854999368 0.183669400708772
142 25.8973873339748 0.182375967140668
143 25.8973891384336 0.181100623345689
144 25.8973909143908 0.179842992461047
145 25.8973926628828 0.178602708019881
146 25.8973943803867 0.177379413564292
147 25.897396054799 0.176172762277544
148 25.8973976878888 0.174982416810059
149 25.8973992813454 0.17380804886809
150 25.8974008367823 0.172649338911882
151 25.8974023557408 0.171505975865833
152 25.8974038396938 0.170377656840091
153 25.8974052900486 0.169264086863063
154 25.8974067081504 0.168164978624353
155 25.8974080952853 0.167080052227647
156 25.8974094526831 0.166009034953097
157 25.8974107815199 0.164951661028789
158 25.8974120829208 0.163907671410891
159 25.8974133579622 0.162876813572089
160 25.8974146076742 0.161858841297963
161 25.8974158330426 0.160853514490948
162 25.8974170350114 0.159860598981552
163 25.8974182144845 0.158879866346531
164 25.8974193723273 0.157911093733703
165 25.8974205093691 0.156954063693146
166 25.8974216264042 0.156008564014483
167 25.897422724194 0.155074387570024
168 25.8974238034682 0.154151332163501
169 25.8974248649264 0.15323920038418
170 25.8974259092394 0.152337799466114
171 25.8974269370504 0.151446941152342
172 25.8974279489768 0.150566441563819
173 25.8974289456107 0.149696121072894
174 25.8974299275202 0.148835804181151
175 25.897430895251 0.147985319401434
176 25.8974318493265 0.1471444991439
177 25.8974327902497 0.14631317960593
178 25.8974337185035 0.14549120066575
179 25.8974346345517 0.144678405779619
180 25.8974355388403 0.143874641882446
181 25.8974364317974 0.143079759291699
182 25.8974373138349 0.142293611614478
183 25.8974381853485 0.141516055657642
184 25.8974390467189 0.140746951340863
185 25.897439898312 0.139986161612497
186 25.89744074048 0.139233552368172
187 25.8974415735616 0.138488992371987
188 25.8974423978828 0.137752353180228
189 25.8974432137572 0.137023509067499
190 25.897444021487 0.136302336955195
191 25.8974448213628 0.135588716342214
192 25.8974456136646 0.134882529237837
193 25.8974463986621 0.134183660096695
194 25.8974471766151 0.133491995755748
195 25.8974479477738 0.132807425373199
196 25.8974487123795 0.132129840369283
197 25.8974494706644 0.131459134368855
198 25.8974502228527 0.130795203145721
199 25.8974509691605 0.130137944568646
200 25.8974517097959 0.129487258548979


==> Data/T_N_2_pMHE.txt <==
t reg_pMHE_vec ave_regret_pMHE_vec
5 0.297919189703316 0.0595838379406631
6 0.300675868888923 0.0501126448148204
7 0.302282003458748 0.0431831433512498
8 0.303204643613358 0.0379005804516698
9 0.303724901964103 0.0337472113293448
10 0.304011011613518 0.0304011011613518
11 0.304162998129156 0.0276511816481051
12 0.304239821834721 0.0253533184862267
13 0.304275842672455 0.0234058340517273
14 0.304290775247847 0.0217350553748462
15 0.304295685366707 0.0202863790244471
16 0.304296587332523 0.0190185367082827
17 0.304296588130078 0.0178997993017693
18 0.304297156009724 0.0169053975560958
19 0.304298863387363 0.0160157296519665
20 0.304301815846382 0.0152150907923191
21 0.304305895088476 0.0144907569089751
22 0.304310892834885 0.0138323133106766
23 0.304316580974213 0.013231155694531
24 0.304322746141921 0.01268011442258
25 0.304329204237218 0.0121731681694887
26 0.304335804298566 0.0117052232422526
27 0.30434242708056 0.0112719417437244
28 0.304348981305375 0.010869606475192
29 0.304355399189562 0.0104950137651573
30 0.304361632058196 0.0101453877352732
31 0.304367646414994 0.00981831117467722
32 0.304373420597 0.00951166939365626
33 0.304378942019484 0.00922360430362072
34 0.304384204957666 0.00895247661640193
35 0.304389208790031 0.00869683453685802
36 0.304393956625085 0.00845538768403014
37 0.304398454239211 0.00822698524970839
38 0.304402709289903 0.00801059761289217
39 0.304406730626112 0.00780530078528491
40 0.304410527877785 0.00761026319694464
41 0.304414111095123 0.00742473441695423
42 0.304417490491442 0.00724803548789148
43 0.304420676255039 0.0070795506105823
44 0.304423678414519 0.00691871996396634
45 0.304426506743001 0.0067650334831778
46 0.304429170693592 0.0066180254498607
47 0.304431679357476 0.00647726977356332
48 0.304434041438531 0.00634237586330273
49 0.304436265240432 0.00621298500490677
50 0.3044383586632 0.00608876717326399
51 0.304440329206457 0.00596941821973446
52 0.304442183977071 0.00585465738417443
53 0.304443929700286 0.00574422508868464
54 0.304445572733234 0.00563788097654138
55 0.30444711907943 0.00553540216508055
56 0.304448574404401 0.00543658168579288
57 0.304449944051492 0.00534122708862266
58 0.304451233057805 0.00524915919065181
59 0.304452446169929 0.00516021095203269
60 0.304453587859223 0.00507422646432038
61 0.304454662336806 0.00499106003830829
62 0.304455673567753 0.00491057538012504
63 0.30445662528496 0.00483264484579301
64 0.304457521002054 0.0047571487656571
65 0.30445836402616 0.00468397483117169
66 0.304459157469642 0.00461301753741882
67 0.30445990426139 0.00454417767554314
68 0.304460607157384 0.00447736186996153
69 0.304461268750846 0.00441248215580937
70 0.304461891481701 0.00434945559259573
71 0.304462477645687 0.00428820391050263
72 0.30446302940275 0.0042286531861493
73 0.304463548784965 0.00417073354499952
74 0.304464037704179 0.00411437888789432
75 0.304464497959112 0.00405952663945482
76 0.304464931241935 0.00400611751634125
77 0.304465339144686 0.00395409531356735
78 0.304465723165091 0.00390340670724476
79 0.304466084712277 0.00385400107230731
80 0.304466425111904 0.0038058303138988
81 0.304466745611152 0.00375884871124879
82 0.304467047383339 0.00371301277296755
83 0.304467331532373 0.00366828110279967
84 0.304467599096813 0.00362461427496206
85 0.304467851053712 0.00358197471827897
86 0.304468088322296 0.0035403266083988
87 0.304468311767421 0.00349963576744162
88 0.304468522202748 0.00345986957048577
89 0.30446872039384 0.00342099685835775
90 0.304468907060954 0.00338298785623282
91 0.304469082881756 0.00334581409760172
92 0.304469248493831 0.00330944835319382
93 0.30446940449709 0.00327386456448484
94 0.304469551455952 0.0032390377814463
95 0.304469689901508 0.0032049441042264
96 0.304469820333424 0.00317156062847316
97 0.304469943221888 0.00313886539404008
98 0.304470059009304 0.00310683733682963
99 0.304470168111949 0.00307545624355504
100 0.304470270921524 0.00304470270921524
101 0.304470367806607 0.00301455809709512
102 0.304470459114025 0.0029850045011179
103 0.304470545170154 0.00295602471038984
104 0.304470626282101 0.00292760217578943
105 0.304470702738864 0.00289972097846537
106 0.304470774812422 0.00287236580011719
107 0.304470842758713 0.00284552189494124
108 0.304470906818598 0.00281917506313517
109 0.304470967218743 0.00279331162586003
110 0.304471024172479 0.00276791840156799
111 0.304471077880575 0.00274298268360878
112 0.304471128531982 0.00271849221903556
113 0.304471176304542 0.00269443518853577
114 0.304471221365624 0.00267080018741775
115 0.304471263872769 0.0026475762075893
116 0.30447130397426 0.00262475262046776
117 0.30447134180967 0.00260231916076641
118 0.304471377510373 0.00258026591110485
119 0.304471411200037 0.00255858328739527
120 0.30447144299507 0.00253726202495891
121 0.304471473005052 0.002516293165331
122 0.30447150133314 0.00249566804371426
123 0.304471528076445 0.00247537827704427
124 0.304471553326389 0.00245541575263217
125 0.304471577169042 0.00243577261735233
126 0.304471599685441 0.00241644126734477
127 0.304471620951885 0.00239741433820382
128 0.304471641040206 0.00237868469562661
129 0.304471660018044 0.00236024542649646
130 0.304471677949086 0.00234208983037758
131 0.304471694893305 0.00232421141139928
132 0.304471710907176 0.00230660387050891
133 0.304471726043879 0.00228926109807428
134 0.3044717403535 0.00227217716681716
135 0.304471753883206 0.00225534632506078
136 0.304471766677422 0.00223876299027516
137 0.304471778777988 0.00222242174290502
138 0.304471790224312 0.00220631732046603
139 0.304471801053516 0.0021904446118958
140 0.304471811300566 0.0021747986521469
141 0.304471820998405 0.00215937461700996
142 0.304471830178064 0.00214416781815538
143 0.304471838868777 0.00212917369838306
144 0.304471847098091 0.00211438782707007
145 0.304471854891956 0.00209980589580659
146 0.304471862274827 0.00208542371421114
147 0.304471869269747 0.00207123720591665
148 0.304471875898431 0.00205724240471913
149 0.304471882181341 0.00204343545088149
150 0.304471888137767 0.00202981258758511
151 0.304471893785886 0.00201637015752243
152 0.304471899142834 0.00200310459962391
153 0.304471904224761 0.00199001244591347
154 0.304471909046895 0.00197709031848633
155 0.30447191362359 0.00196433492660381
156 0.304471917968381 0.00195174306389988
157 0.30447192209403 0.00193931160569446
158 0.304471926012569 0.00192703750640866
159 0.304471929735346 0.00191491779707765
160 0.304471933273065 0.00190294958295666
161 0.304471936635819 0.00189113004121627
162 0.30447193983313 0.00187945641872303
163 0.30447194287398 0.00186792602990172
164 0.304471945766843 0.00185653625467587
165 0.304471948519712 0.0018452845364831
166 0.304471951140132 0.00183416838036224
167 0.30447195363522 0.0018231853511091
168 0.304471956011697 0.00181233307149819
169 0.304471958275901 0.00180160922056746
170 0.304471960433818 0.00179101153196363
171 0.304471962491098 0.0017805377923456
172 0.304471964453077 0.00177018583984347
173 0.30447196632479 0.00175995356257104
174 0.304471968110994 0.00174983889718962
175 0.304471969816181 0.00173983982752104
176 0.304471971444594 0.00172995438320792
177 0.304471973000239 0.00172018063841943
178 0.304471974486904 0.00171051671060058
179 0.304471975908166 0.0017009607592635
180 0.304471977267405 0.00169151098481892
181 0.304471978567816 0.0016821656274465
182 0.304471979812418 0.0016729229660023
183 0.304471981004067 0.00166378131696212
184 0.304471982145461 0.00165473903339924
185 0.304471983239152 0.00164579450399541
186 0.304471984287552 0.00163694615208361
187 0.304471985292945 0.00162819243472163
188 0.304471986257491 0.00161953184179516
189 0.304471987183231 0.00161096289514937
190 0.304471988072098 0.00160248414774789
191 0.304471988925923 0.00159409418285824
192 0.304471989746436 0.00158579161326269
193 0.304471990535278 0.00157757508049367
194 0.304471991293999 0.00156944325409278
195 0.304471992024069 0.00156139483089266
196 0.304471992726881 0.00155342853432082
197 0.304471993403753 0.00154554311372464
198 0.304471994055935 0.00153773734371684
199 0.30447199468461 0.00153001002354075
200 0.3044719952909 0.0015223599764545


==> Data/T_alg2vary_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 63542.5171480849 12708.503429617
6 73754.9981400467 12292.4996900078
7 79358.3547159836 11336.9078165691
8 82492.0165040918 10311.5020630115
9 84257.9614572323 9361.99571747026
10 85253.0912555184 8525.30912555184
11 85810.200597009 7800.92732700082
12 86118.0169672336 7176.50141393613
13 86284.5665939136 6637.27435337797
14 86371.9006093482 6169.4214720963
15 86415.6088535089 5761.04059023393
16 86435.9742996343 5402.24839372714
17 86444.4143907874 5084.96555239926
18 86447.2314318394 4802.62396843552
19 86447.8110297241 4549.88479103811
20 86447.8405888336 4322.39202944168
21 86447.8457316965 4116.56408246174
22 86447.8478524532 3929.44762965696
23 86447.8532185124 3758.60231384837
24 86447.8898130025 3601.9954088751
25 86447.979200418 3457.91916801672
26 86448.1320420686 3324.92815546418
27 86448.3502786862 3201.79075106245
28 86448.6301338598 3087.45107620928
29 86448.9645929523 2980.99877906732
30 86449.345140917 2881.64483803057
31 86449.7628841906 2788.70202852228
32 86450.2092306332 2701.56903845729
33 86450.67627084 2619.71746275273
34 86451.1569644461 2542.68108718959
35 86451.6452027087 2470.04700579168
36 86452.1357954797 2401.4482165411
37 86452.6244145189 2336.55741660862
38 86453.1075140925 2275.08177668664
39 86453.5832850632 2216.75854577085
40 86454.0489355431 2161.35122338858
41 86454.5024883539 2108.64640215497
42 86454.9425297964 2058.4510126142
43 86455.3680696103 2010.58995510722
44 86455.7784502847 1964.90405568829
45 86456.1732808363 1921.24829512969
46 86456.552384751 1879.49026923372
47 86456.9157575384 1839.50884590507
48 86457.2635315981 1801.19299024163
49 86457.5959470121 1764.44073361249
50 86457.9133272935 1729.15826654587
51 86458.216084669 1695.25913891508
52 86458.5046398924 1662.66355076716
53 86458.7794539653 1631.29772554652
54 86459.0410130732 1601.09335209395
55 86459.2898180031 1571.98708760006
56 86459.5263762645 1543.92011386187
57 86459.7511960488 1516.83774028156
58 86459.964781549 1490.68904795774
59 86460.1676293396 1465.42656998881
60 86460.3602024476 1441.00600337413
61 86460.5429861088 1417.38595059195
62 86460.7164454372 1394.52768460383
63 86460.881027822 1372.39493694956
64 86461.037163642 1350.95370568191
65 86461.1852664394 1330.17208102214
66 86461.3257329891 1310.02008686347
67 86461.4589434156 1290.46953646889
68 86461.5852613934 1271.49390090284
69 86461.7050344381 1253.0681889049
70 86461.8185942699 1235.168837061
71 86461.9262572379 1217.77360925687
72 86462.0283247875 1200.86150451094
73 86462.12508396 1184.41267238301
74 86462.216807912 1168.40833524205
75 86462.3037564462 1152.83071675262
76 86462.3861765479 1137.66297600721
77 86462.4643029195 1122.88914679116
78 86462.5383585102 1108.49408151936
79 86462.6085550363 1094.46339943084
80 86462.6750934898 1080.78343866862
81 86462.7381646339 1067.44121190906
82 86462.7979494834 1054.4243652376
83 86462.854619769 1041.72113999722
84 86462.9083383848 1029.32033736172
85 86462.959259819 1017.21128540964
86 86463.0075305672 1005.38380849497
87 86463.0532895288 993.828198730216
88 86463.0966683861 982.535189413479
89 86463.1377919675 971.495930246826
90 86463.1767785926 960.701964206585
91 86463.213740404 950.145205938506
92 86463.2487836811 939.817921561751
93 86463.2820091409 929.712709775709
94 86463.3135122231 919.822484172586
95 86463.3433833623 910.140456666972
96 86463.3717082463 900.660121960899
97 86463.398568062 891.375242969711
98 86463.4240397286 882.279837140088
99 86463.4481961201 873.368163597172
100 86463.4711062754 864.634711062754
101 86463.4928355986 856.074186491075
102 86463.5134460491 847.681504373031
103 86463.5329963215 839.451776663315
104 86463.5515420166 831.380303288622
105 86463.5691358042 823.462563198135
106 86463.5858275762 815.69420592053
107 86463.6016645929 808.071043594326
108 86463.6166916214 800.589043440939
109 86463.6309510669 793.24432065199
110 86463.6444830969 786.033131664517
111 86463.6573257591 778.951867799632
112 86463.6695150935 771.997049241906
113 86463.681085238 765.165319338389
114 86463.6920685287 758.453439197621
115 86463.7024955958 751.858282570398
116 86463.7123954526 745.376830995281
117 86463.721795582 739.006169193009
118 86463.7307220169 732.743480695058
119 86463.7391994168 726.586043692578
120 86463.7472511408 720.53122709284
121 86463.7548993163 714.576486771209
122 86463.7621649041 708.71936200741
123 86463.76906776 702.95747209561
124 86463.7756266939 697.288513118499
125 86463.7818595245 691.710254876196
126 86463.7877831324 686.220537961368
127 86463.7934135092 680.817270972513
128 86463.7987658052 675.498427857853
129 86463.8038543734 670.26204538274
130 86463.8086928124 665.106220713941
131 86463.8132940055 660.029109114546
132 86463.8176701595 655.028921743633
133 86463.82183284 650.103923555188
134 86463.8257930055 645.252431291086
135 86463.8295610395 640.472811563255
136 86463.833146781 635.763479020449
137 86463.8365595537 631.122894595282
138 86463.8398081924 626.549563827481
139 86463.8429010699 622.042035259496
140 86463.8458461209 617.598898900863
141 86463.8486508651 613.218784757908
142 86463.8513224295 608.90036142556
143 86463.8538675692 604.642334738246
144 86463.8562926866 600.443446476991
145 86463.8586038506 596.302473130004
146 86463.8608068139 592.218224704205
147 86463.8629070298 588.189543585237
148 86463.864909668 584.215303443703
149 86463.8668196299 580.294408185435
150 86463.868641562 576.425790943747
151 86463.8703798703 572.608413111724
152 86463.8720387322 568.841263412712
153 86463.8736221091 565.123357007249
154 86463.8751337574 561.453734634789
155 86463.8765772397 557.831461788644
156 86463.8779559347 554.255627922658
157 86463.8792730467 550.725345688196
158 86463.8805316155 547.239750200098
159 86463.8817345243 543.797998330341
160 86463.8828845083 540.399268028177
161 86463.8839841624 537.042757665605
162 86463.8850359487 533.72768540709
163 86463.8860422031 530.453288602473
164 86463.8870051423 527.218823202087
165 86463.88792687 524.023563193152
166 86463.8888093826 520.866800056522
167 86463.8896545749 517.747842242963
168 86463.8904642455 514.666014668128
169 86463.8912401018 511.620658225454
170 86463.8919837648 508.611129316263
171 86463.8926967734 505.636799396335
172 86463.8933805889 502.697054538307
173 86463.8940365989 499.791295009242
174 86463.8946661214 496.918934862767
175 86463.8952704081 494.079401545189
176 86463.8958506478 491.272135515044
177 86463.8964079701 488.496589875537
178 86463.896943448 485.752230019371
179 86463.8974581012 483.038533285481
180 86463.8979528984 480.354988627214
181 86463.8984287606 477.701096291495
182 86463.8988865629 475.076367508588
183 86463.8993271373 472.480324192007
184 86463.8997512746 469.912498648231
185 86463.9001597267 467.37243329582
186 86463.9005532089 464.859680393596
187 86463.9009324011 462.373801777546
188 86463.90129795 459.914368606117
189 86463.901650471 457.480961113603
190 86463.9019905494 455.073168371313
191 86463.9023187421 452.690588056241
192 86463.9026355792 450.332826226975
193 86463.902941565 447.999497106554
194 86463.9032371797 445.69022287206
195 86463.9035228803 443.404633450668
196 86463.9037991022 441.14236632195
197 86463.9040662596 438.903066326191
198 86463.9043247474 436.686385478522
199 86463.9045749414 434.49198278865
200 86463.9048171999 432.319524085999


==> Data/T_alg2vary_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 149236.523521988 18654.5654402485
9 174420.061446837 19380.0068274263
10 188515.934852169 18851.5934852169
11 196546.278624739 17867.8435113399
12 201155.770227402 16762.9808522835
13 203804.104242593 15677.2387878917
14 205318.949516654 14665.6392511896
15 206177.161604016 13745.1441069344
16 206655.951568422 12915.9969730264
17 206917.094680783 12171.593804752
18 207054.965209834 11503.0536227685
19 207124.377777981 10901.2830409464
20 207156.89486966 10357.844743483
21 207170.439232068 9865.25901105087
22 207174.976958162 9417.0444071892
23 207175.876877852 9007.64682077618
24 207175.950253884 8632.33126057848
25 207176.027498311 8287.04109993244
26 207176.268626686 7968.31802410329
27 207176.826257149 7673.21578730181
28 207177.805228649 7399.20732959462
29 207179.241944284 7144.11179118221
30 207181.120890193 6906.03736300642
31 207183.396068714 6683.3353570553
32 207186.006902556 6474.56271570487
33 207188.888461458 6278.45116549873
34 207191.977508494 6093.8816914263
35 207195.215795827 5919.86330845221
36 207198.551629775 5755.51532304929
37 207201.940377992 5600.05244264842
38 207205.344352347 5452.77221979861
39 207208.732344328 5313.04441908533
40 207212.07898801 5180.30197470024
41 207215.364059352 5054.03326974028
42 207218.571777357 4933.7755185085
43 207221.690144566 4819.10907312944
44 207224.710346293 4709.6525078703
45 207227.626216626 4605.05836036947
46 207230.433772205 4505.00942983054
47 207233.130810746 4409.21554916481
48 207235.716569055 4317.41076185531
49 207238.191434318 4229.35084559832
50 207240.556702203 4144.81113404406
51 207242.81437553 4063.58459559864
52 207244.967212018 3985.48013869265
53 207247.018026985 3910.32109484877
54 207248.970003925 3837.94388896157
55 207250.82655794 3768.19684650799
56 207252.591243771 3700.93912935305
57 207254.267689205 3636.03978402114
58 207255.859544722 3573.3768887021
59 207257.370444979 3512.83678720303
60 207258.803979046 3454.31339965077
61 207260.163667644 3397.70760110892
62 207261.452945969 3342.92666041886
63 207262.675151012 3289.88373255575
64 207263.833512511 3238.49739863298
65 207264.931146821 3188.69124841264
66 207265.971053134 3140.39350080506
67 207266.956111563 3093.53665838154
68 207267.889082717 3048.0571923929
69 207268.772608437 3003.89525519473
70 207269.60921344 2960.99441733486
71 207270.40130767 2919.3014268686
72 207271.151189159 2878.76598873831
73 207271.861047284 2839.34056229156
74 207272.5329663 2800.98017522027
75 207273.16892905 2763.64225238733
76 207273.770820789 2727.28645816828
77 207274.340433063 2691.87455107874
78 207274.87946759 2657.37024958449
79 207275.389540121 2623.7391081028
80 207275.872184236 2590.94840230295
81 207276.328855064 2558.96702290203
82 207276.760932914 2527.76537723066
83 207277.169726792 2497.31529791315
84 207277.556477808 2467.58995806915
85 207277.922362466 2438.5637924996
86 207278.268495821 2410.21242437001
87 207278.595934519 2382.51259694849
88 207278.905679711 2355.44210999672
89 207279.19867984 2328.97976044764
90 207279.475833307 2303.10528703675
91 207279.737991017 2277.79931858261
92 207279.985958809 2253.04332563923
93 207280.22049977 2228.81957526634
94 207280.442336444 2205.11108868557
95 207280.65215293 2181.90160160979
96 207280.850596882 2159.17552705085
97 207281.038281406 2136.91792042686
98 207281.215786868 2115.11444680478
99 207281.383662613 2093.75135012741
100 207281.542428589 2072.81542428589
101 207281.692576897 2052.29398590987
102 207281.834573262 2032.17484875747
103 207281.968858422 2012.44629959633
104 207282.095849455 1993.09707547553
105 207282.215941033 1974.11634229555
106 207282.329506606 1955.49367459062
107 207282.436899537 1937.21903644427
108 207282.538454168 1919.28276346452
109 207282.634486831 1901.67554575074
110 207282.725296813 1884.38841178921
111 207282.811167264 1867.4127132186
112 207282.892366059 1850.74011041124
113 207282.969146616 1834.36255881961
114 207283.04174867 1818.27229604097
115 207283.110399005 1802.46182955657
116 207283.17531215 1786.92392510474
117 207283.236691036 1771.65159564988
118 207283.294727618 1756.63809091202
119 207283.349603467 1741.87688742409
120 207283.401490325 1727.36167908604
121 207283.450550637 1713.08636818708
122 207283.496938049 1699.04505686925
123 207283.540797884 1685.23203900719
124 207283.582267589 1671.64179248056
125 207283.621477161 1658.26897181729
126 207283.658549546 1645.10840118687
127 207283.693601024 1632.1550677246
128 207283.726741564 1619.40411516847
129 207283.75807517 1606.85083779201
130 207283.787700198 1594.4906746169
131 207283.815709665 1582.31920389057
132 207283.842191537 1570.33213781467
133 207283.867229001 1558.52531751129
134 207283.890900726 1546.89470821437
135 207283.913281104 1535.43639467485
136 207283.934440486 1524.14657676828
137 207283.954445395 1513.02156529486
138 207283.973358742 1502.0577779619
139 207283.991240011 1491.25173553965
140 207284.008145455 1480.60005818182
141 207284.024128266 1470.09946190259
142 207284.039238739 1459.74675520239
143 207284.053524436 1449.53883583522
144 207284.067030327 1439.4726877106
145 207284.079798935 1429.54537792369
146 207284.09187047 1419.75405390733
147 207284.103282949 1410.09594070033
148 207284.114072321 1400.56833832649
149 207284.124272576 1391.16861927904
150 207284.133915854 1381.89422610569
151 207284.143032541 1372.74266908968
152 207284.151651371 1363.71152402218
153 207284.159799509 1354.79843006215
154 207284.167502642 1346.00108767949
155 207284.174785054 1337.31725667777
156 207284.18166971 1328.74475429301
157 207284.188178317 1320.28145336508
158 207284.194331404 1311.92528057851
159 207284.200148378 1303.67421476967
160 207284.205647586 1295.52628529741
161 207284.210846378 1287.4795704744
162 207284.215761156 1279.53219605652
163 207284.220407427 1271.68233378789
164 207284.224799851 1263.92819999909
165 207284.228952292 1256.26805425632
166 207284.232877854 1248.70019805936
167 207284.236588926 1241.22297358638
168 207284.240097224 1233.83476248348
169 207284.243413822 1226.53398469717
170 207284.246549189 1219.31909734817
171 207284.249513226 1212.1885936446
172 207284.252315291 1205.14100183309
173 207284.25496423 1198.1748841863
174 207284.25746841 1191.28883602535
175 207284.259835738 1184.48148477564
176 207284.26207369 1177.75148905506
177 207284.264189334 1171.09753779285
178 207284.266189353 1164.51834937839
179 207284.268080063 1158.01267083834
180 207284.269867437 1151.57927704132
181 207284.271557122 1145.21696992885
182 207284.273154454 1138.92457777172
183 207284.27466448 1132.70095445071
184 207284.276091971 1126.54497876071
185 207284.277441436 1120.45555373749
186 207284.27871714 1114.43160600613
187 207284.279923112 1108.47208515033
188 207284.281063165 1102.57596310194
189 207284.282140899 1096.74223354973
190 207284.283159722 1090.96991136696
191 207284.284122851 1085.25803205681
192 207284.285033331 1079.60565121527
193 207284.28589404 1074.01184401057
194 207284.286707696 1068.47570467885
195 207284.287476873 1062.99634603524
196 207284.288204 1057.572899
197 207284.288891376 1052.20451213897
198 207284.289541174 1046.89035121805
199 207284.290155447 1041.62959877109
200 207284.290736137 1036.42145368068


==> Data/T_mod1_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 68336.4413253957 13667.2882650791
6 84689.2675843859 14114.877930731
7 95819.7532266498 13688.5361752357
8 103417.436937196 12927.1796171494
9 108610.488720805 12067.8320800894
10 112162.637903499 11216.2637903499
11 114594.108560582 10417.6462327802
12 116260.278263511 9688.35652195928
13 117404.192621838 9031.09174014139
14 118192.092278922 8442.29230563726
15 118737.617477429 7915.84116516192
16 119118.369978334 7444.8981236459
17 119387.262494919 7022.78014675996
18 119580.308225319 6643.35045696214
19 119721.966270314 6301.15611949023
20 119828.808777443 5991.44043887214
21 119912.03442304 5710.09687728764
22 119979.188737737 5453.59948807897
23 120035.341108298 5218.92787427381
24 120083.886846681 5003.49528527839
25 120127.094336879 4805.08377347516
26 120166.625309149 4621.79328112112
27 120203.439838172 4451.97925326562
28 120238.099544522 4294.21784087579
29 120270.888194913 4147.27200672115
30 120302.008482323 4010.06694941077
31 120331.620778168 3881.66518639252
32 120359.855954325 3761.24549857267
33 120386.823477435 3648.08555992226
34 120412.616304849 3541.54753837791
35 120437.31706767 3441.06620193342
36 120460.99729134 3346.13881364834
37 120483.721588987 3256.31679970234
38 120505.548395145 3171.19864197751
39 120526.531420462 3090.42388257594
40 120546.719293819 3013.66798234547
41 120566.15730899 2940.6379831461
42 120584.88722858 2871.06874353763
43 120602.947806812 2804.7197164375
44 120620.374999805 2741.37215908648
45 120637.202447115 2680.82672104699
46 120653.461449841 2622.90133586611
47 120669.181246708 2567.42938822784
48 120684.389175225 2514.25810781719
49 120699.110820016 2463.24715959216
50 120713.37014453 2414.26740289061
51 120727.189613599 2367.19979634508
52 120740.590301777 2321.93442888034
53 120753.591994212 2278.36966026815
54 120766.214095535 2236.41137213953
55 120778.472514648 2195.97222753905
56 120790.394351889 2156.9713277123
57 120801.975027905 2119.3328952264
58 120813.239258162 2082.98688376142
59 120824.200796159 2047.86781010438
60 120834.872603773 2013.91454339621
61 120845.26691579 1981.06994943919
62 120855.395288349 1949.28056916692
63 120865.268967668 1918.49633282013
64 120874.89761116 1888.67027517438
65 120884.291343194 1859.75832835683
66 120893.459422161 1831.71908215396
67 120902.410621455 1804.513591365
68 120911.153260097 1778.10519500142
69 120919.69523129 1752.45935117812
70 120928.044028853 1727.54348612647
71 120936.20677179 1703.3268559407
72 120944.190227132 1679.78041982128
73 120952.000831179 1656.87672371479
74 120959.644709262 1634.58979336841
75 120967.127711526 1612.89503615368
76 120974.455387633 1591.76914983728
77 120981.633025389 1571.19003929076
78 120988.665678066 1551.13673946238
79 120995.558168283 1531.58934390231
80 121002.31510098 1512.52893876226
81 121008.94087555 1493.93754167345
82 121015.439697165 1475.79804508738
83 121021.81558739 1458.09416370349
84 121028.072394098 1440.81038564402
85 121034.213800772 1423.93192706791
86 121040.243335211 1407.44468994431
87 121046.164376731 1391.33522272104
88 121051.980166664 1375.59068371209
89 121057.693812861 1360.19880688608
90 121063.308297196 1345.14786996885
91 121068.826481993 1330.42666463729
92 121074.251116003 1316.0244686522
93 121079.58484002 1301.93101978516
94 121084.830192179 1288.13649140616
95 121089.98961294 1274.63146960989
96 121095.065449784 1261.40693176858
97 121100.059961648 1248.45422640874
98 121104.975323105 1235.76505431739
99 121109.813628311 1223.33145079102
100 121114.576894736 1211.14576894736
101 121119.267066687 1199.2006640266
102 121123.886018636 1187.48907861408
103 121128.435558377 1176.0042287221
104 121132.917430005 1164.73959067313
105 121137.333316745 1153.6888887309
106 121141.684843619 1142.84608343037
107 121145.973579992 1132.20536056067
108 121150.201041969 1121.76112075897
109 121154.368694677 1111.50796967594
110 121158.477954436 1101.44070867669
111 121162.530190802 1091.55432604327
112 121166.526290299 1081.84398473481
113 121170.468410542 1072.30503018179
114 121174.35735458 1062.9329592507
115 121178.194323523 1053.7234289002
116 121181.980485021 1044.67224556052
117 121185.716969303 1035.77535871199
118 121189.404860286 1027.02885474819
119 121193.045216241 1018.42895139698
120 121196.63906318 1009.97199219317
121 121200.187396105 1001.65444129012
122 121203.691180201 993.472878526238
123 121207.151351976 985.423994731515
124 121210.568820345 977.50458726085
125 121213.944467667 969.711555741334
126 121217.279150732 962.041898021685
127 121220.573701714 954.492706312706
128 121223.828929065 947.061163508318
129 121227.045618386 939.74453967741
130 121230.22453325 932.540188717304
131 121233.36641599 925.445545160229
132 121236.47198846 918.458121124699
133 121239.541952754 911.575503404165
134 121242.576991899 904.795350685815
135 121245.577770521 898.115390892752
136 121248.544935479 891.533418643227
137 121251.479116472 885.047292820961
138 121254.380926626 878.654934250916
139 121257.250963055 872.354323475214
140 121260.089807391 866.143498624222
141 121262.898026308 860.020553378069
142 121265.675843965 853.983632703981
143 121268.424444147 848.03094016886
144 121271.144034077 842.160722458869
145 121273.835125331 836.371276726418
146 121276.498216803 830.660946690433
147 121279.133795116 825.02812105521
148 121281.742335004 819.471231993271
149 121284.324299691 813.988753689199
150 121286.880141245 808.579200941635
151 121289.410300931 803.241127820735
152 121291.915209536 797.973126378525
153 121294.395287695 792.773825409769
154 121296.850946196 787.641889261012
155 121299.282586278 782.576016685667
156 121301.690599919 777.574939743072
157 121304.075370108 772.637422739544
158 121306.437271114 767.762261209583
159 121308.776668739 762.948280935467
160 121311.093920568 758.194337003552
161 121313.389376205 753.499312895682
162 121315.663377503 748.862119614215
163 121317.916258786 744.281694839177
164 121320.148347063 739.757002116239
165 121322.359962235 735.287030074153
166 121324.551417293 730.87079167044
167 121326.72301851 726.507323464133
168 121328.87506563 722.195684914466
169 121331.007852045 717.934957704408
170 121333.121664969 713.724245088052
171 121335.216785607 709.562671260857
172 121337.293489315 705.449380751833
173 121339.352045761 701.383537836769
174 121341.392719072 697.364325971677
175 121343.415767983 693.390947245617
176 121345.42144598 689.462621852159
177 121347.410001435 685.57858757873
178 121349.381677742 681.738099313157
179 121351.336713443 677.940428566719
180 121353.275342353 674.184863013073
181 121355.197793684 670.470706042454
182 121357.104292159 666.797276330542
183 121358.995058124 663.163907421442
184 121360.870307662 659.569947324252
185 121362.730252698 656.014758122693
186 121364.575101099 652.497715597308
187 121366.405056779 649.018208859781
188 121368.220319792 645.575639998895
189 121370.02108643 642.169423737722
190 121371.807549309 638.798987101624
191 121373.579897463 635.463769096665
192 121375.338316428 632.163220398063
193 121377.082988324 628.896803048313
194 121378.814091939 625.663990164632
195 121380.531802802 622.464265655394
196 121382.236293267 619.29712394524
197 121383.927732583 616.162069708541
198 121385.606286963 613.058617610926
199 121387.272119663 609.986292058608
200 121388.92539104 606.944626955198


==> Data/T_mod1_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 168324.146280361 21040.5182850452
9 213275.414224213 23697.2682471347
10 244011.169897336 24401.1169897336
11 265018.500741788 24092.5909765261
12 279358.77353362 23279.8977944683
13 289129.683468559 22240.7448821969
14 295771.184237197 21126.5131597998
15 300272.224635904 20018.1483090603
16 303311.817967412 18956.9886229632
17 305355.790641745 17962.1053318674
18 306723.313480666 17040.1840822592
19 307632.714506987 16191.1955003677
20 308233.040689979 15411.6520344989
21 308625.799486209 14696.4666422004
22 308879.927682366 14039.9967128348
23 309042.088221796 13436.6125313824
24 309143.744873052 12880.9893697105
25 309206.015976731 12368.2406390692
26 309242.998737878 11893.9614899184
27 309264.041484699 11454.2237586926
28 309275.293226413 11045.5461866576
29 309281.077600952 10664.8647448604
30 309284.403740473 10309.4801246824
31 309287.011118857 9977.0003586728
32 309289.711262329 9665.30347694778
33 309292.786690681 9372.5086875964
34 309296.325596833 9096.95075284803
35 309300.322637809 8837.15207536598
36 309304.725452153 8591.79792922648
37 309309.460544978 8359.71514986427
38 309314.448931643 8139.85391925377
39 309319.614427144 7931.27216479857
40 309324.887827497 7733.12219568742
41 309330.208654436 7544.63923547406
42 309335.525521167 7365.13156002777
43 309340.795756895 7193.9719943464
44 309345.984664302 7030.59056055233
45 309351.064625385 6874.46810278634
46 309356.014177265 6725.13074298402
47 309360.817124305 6582.14504519798
48 309365.461720394 6445.11378584155
49 309369.939936147 6313.67224359484
50 309374.246814653 6187.48493629305
51 309378.379913095 6066.24274339403
52 309382.338824189 5949.66036200363
53 309386.124769743 5837.4740522593
54 309389.740258186 5729.43963441086
55 309393.188797966 5625.33070541756
56 309396.474659228 5524.93704748622
57 309399.602676888 5428.06320485768
58 309402.578088731 5334.52720842639
59 309405.406403413 5244.15943056632
60 309408.093293309 5156.80155488849
61 309410.644508288 5072.30564767685
62 309413.065998264 4990.53332255265
63 309415.363370016 4911.35497412723
64 309417.54219771 4834.64909683923
65 309419.60796075 4760.30166093462
66 309421.566005545 4688.20554553855
67 309423.421521178 4618.26002270414
68 309425.179523788 4550.37028711454
69 309426.844846839 4484.44702676579
70 309428.42213559 4420.40603050842
71 309429.91584469 4358.16782879846
72 309431.330238149 4297.65736441873
73 309432.669391099 4238.80369028903
74 309433.937192958 4181.53969179673
75 309435.137351623 4125.80183135497
76 309436.273398442 4071.5299131374
77 309437.348693754 4018.66686615265
78 309438.366432801 3967.15854401027
79 309439.329651899 3916.95353989745
80 309440.24123474 3868.00301543425
81 309441.103918747 3820.26054220676
82 309441.920301401 3773.68195489514
83 309442.692846499 3728.22521501806
84 309443.423890291 3683.85028440823
85 309444.115647475 3640.51900761735
86 309444.770217008 3598.19500252335
87 309445.389587741 3556.84355847979
88 309445.975643849 3516.43154140738
89 309446.53017005 3476.92730528146
90 309447.054856619 3438.30060951799
91 309447.551304194 3400.52254180433
92 309448.021028358 3363.56544596041
93 309448.465464031 3327.40285445194
94 309448.885969646 3292.009425209
95 309449.283831139 3257.36088243304
96 309449.660265733 3223.43396110139
97 309450.016425552 3190.2063549026
98 309450.353401045 3157.6566673576
99 309450.672224247 3125.76436590148
100 309450.973871866 3094.50973871866
101 309451.259268223 3063.87385414082
102 309451.529288034 3033.83852243171
103 309451.78475905 3004.3862597966
104 309452.026464562 2975.50025446694
105 309452.255145772 2947.16433472164
106 309452.471504045 2919.36293871741
107 309452.676203037 2892.08108600969
108 309452.869870713 2865.30435065475
109 309453.053101262 2839.0188357914
110 309453.226456905 2813.21114960822
111 309453.390469609 2787.86838260909
112 309453.545642713 2762.97808609565
113 309453.692452462 2738.5282517917
114 309453.831349465 2714.50729253917
115 309453.96276007 2690.90402400061
116 309454.087087668 2667.70764730748
117 309454.204713929 2644.90773259768
118 309454.315999966 2622.49420338955
119 309454.421287448 2600.45732174326
120 309454.520899635 2578.78767416363
121 309454.61514238 2557.47615820148
122 309454.704305056 2536.51396971357
123 309454.78866145 2515.89259074349
124 309454.868470598 2495.60377798869
125 309454.943977579 2475.63955182063
126 309455.01541427 2455.99218582754
127 309455.083000053 2436.65419685081
128 309455.146942488 2417.61833548818
129 309455.207437952 2398.87757703838
130 309455.26467224 2380.42511286338
131 309455.318821135 2362.25434214607
132 309455.370050947 2344.35886402233
133 309455.418519023 2326.73247006785
134 309455.464374232 2309.36913712114
135 309455.507757418 2292.26302042532
136 309455.548801835 2275.40844707231
137 309455.587633555 2258.79990973398
138 309455.624371857 2242.43206066563
139 309455.659129588 2226.29970596826
140 309455.692013516 2210.39780009654
141 309455.723124652 2194.72144060037
142 309455.752558564 2179.26586308848
143 309455.780405667 2164.02643640327
144 309455.806751505 2148.99865799656
145 309455.831677008 2134.17814949661
146 309455.855258747 2119.56065245717
147 309455.877569163 2105.14202428002
148 309455.898676793 2090.91823430266
149 309455.91864648 2076.88536004349
150 309455.93753957 2063.03958359713
151 309455.955414104 2049.37718817288
152 309455.972324993 2035.89455476969
153 309455.988324189 2022.58815898163
154 309456.003460842 2009.45456792754
155 309456.017781453 1996.4904372997
156 309456.031330017 1983.69250852575
157 309456.044148156 1971.05760603921
158 309456.056275249 1958.58263465347
159 309456.067748551 1946.26457703491
160 309456.078603312 1934.1004912707
161 309456.088872876 1922.08750852718
162 309456.098588795 1910.22283079503
163 309456.107780916 1898.50372871727
164 309456.116477478 1886.92753949682
165 309456.1247052 1875.49166488
166 309456.132489357 1864.193569213
167 309456.139853864 1853.03077756805
168 309456.146821345 1842.00087393657
169 309456.153413204 1831.10149948641
170 309456.159649693 1820.33035088055
171 309456.165549971 1809.6851786548
172 309456.171132164 1799.16378565211
173 309456.17641342 1788.7640255111
174 309456.181409965 1778.48380120669
175 309456.186137147 1768.32106364084
176 309456.19060949 1758.27381028119
177 309456.194840731 1748.34008384594
178 309456.19884387 1738.51797103298
179 309456.202631204 1728.80560129164
180 309456.206214367 1719.20114563537
181 309456.209604367 1709.70281549374
182 309456.212811617 1700.30886160229
183 309456.215845971 1691.0175729288
184 309456.218716749 1681.8272756345
185 309456.221432769 1672.73633206902
186 309456.224002376 1663.74313979772
187 309456.226433462 1654.84613066022
188 309456.228733495 1646.04376985902
189 309456.23090954 1637.33455507693
190 309456.232968282 1628.71701562254
191 309456.234916045 1620.18971160233
192 309456.23675881 1611.7512331188
193 309456.23850224 1603.40019949347
194 309456.240151688 1595.13525851385
195 309456.241712221 1586.9550857037
196 309456.243188633 1578.85838361547
197 309456.244585458 1570.84388114446
198 309456.245906987 1562.91033286357
199 309456.247157279 1555.05651837828
200 309456.248340173 1547.28124170087


==> Data/T_mod2_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 63544.7266512981 12708.9453302596
6 72565.0427911069 12094.1737985178
7 76689.0991611927 10955.5855944561
8 78532.6759492333 9816.58449365416
9 79331.4401486769 8814.6044609641
10 79662.2918835148 7966.22918835148
11 79790.3235703491 7253.66577912265
12 79834.6846072332 6652.8903839361
13 79847.2421840783 6142.09555262141
14 79849.49233528 5703.53516680571
15 79849.6339198702 5323.30892799135
16 79850.1972464307 4990.63732790192
17 79850.6150617941 4697.09500363495
18 79850.801824246 4436.15565690256
19 79850.8683703495 4202.67728264997
20 79850.8821639226 3992.54410819613
21 79850.8825842665 3802.42298020317
22 79850.8911913394 3629.5859632427
23 79850.9184449074 3471.77906282206
24 79850.9680938258 3327.12367057607
25 79851.0400070201 3194.0416002808
26 79851.131970632 3071.19738348584
27 79851.2408044735 2957.45336312865
28 79851.3630344923 2851.83439408901
29 79851.4952791296 2753.49983721137
30 79851.6344542549 2661.72114847516
31 79851.7778655723 2575.86380211523
32 79851.9232334196 2495.37260104436
33 79852.0686788864 2419.75965693595
34 79852.2126895784 2348.59449086995
35 79852.3540763813 2281.49583075375
36 79852.4919280327 2218.12477577869
37 79852.6255673844 2158.17906938877
38 79852.7545113863 2101.38827661543
39 79852.8784356763 2047.50970347888
40 79852.9971439747 1996.32492859937
41 79853.1105420926 1947.63684249006
42 79853.2186161578 1901.26710990852
43 79853.3214145781 1857.05398638554
44 79853.4190332408 1814.85043257365
45 79853.5116034686 1774.52248007708
46 79853.5992822964 1735.94781048471
47 79853.6822446787 1699.01451584423
48 79853.7606772924 1663.62001411026
49 79853.8347736504 1629.67009742144
50 79853.9047302801 1597.0780946056
51 79853.9707437699 1565.76413223078
52 79854.0330085131 1535.65448093294
53 79854.0917150137 1506.68097575498
54 79854.1470486409 1478.78050090076
55 79854.1991887399 1451.89453070436
56 79854.2483080254 1425.96871978617
57 79854.2945721971 1400.95253635434
58 79854.3381397286 1376.7989334436
59 79854.3791617895 1353.46405358965
60 79854.4177822717 1330.90696303786
61 79854.4541378922 1309.08941209659
62 79854.4883583547 1287.97561868314
63 79854.5205665523 1267.53207248496
64 79854.5508788002 1247.72735748125
65 79854.5794050878 1228.53199084751
66 79854.6062493432 1209.9182765052
67 79854.6315097028 1191.86017178661
68 79854.655278783 1174.33316586446
69 79854.6776439502 1157.3141687529
70 79854.6986875847 1140.78140982264
71 79854.7184873399 1124.71434489211
72 79854.7371163915 1109.09357106099
73 79854.7546436792 1093.90074854355
74 79854.7711341385 1079.11852883971
75 79854.7866489217 1064.73048865229
76 79854.8012456104 1050.72106902119
77 79854.8149784162 1037.07551920021
78 79854.8278983729 1023.77984485093
79 79854.8400535177 1010.82076017111
80 79854.851489064 998.1856436133
81 79854.862247564 985.862496883507
82 79854.8723690635 973.839906939799
83 79854.8818912472 962.107010737918
84 79854.8908495767 950.65346249496
85 79854.8992774201 939.469403263766
86 79854.907206175 928.545432629942
87 79854.9146653838 917.872582360733
88 79854.9216828429 907.442291850487
89 79854.9282847051 897.246385221405
90 79854.9344955766 887.277049950851
91 79854.9403386082 877.526816907783
92 79854.9458355809 867.988541691097
93 79854.9510069868 858.655387171901
94 79854.9558721052 849.520807150055
95 79854.9604490745 840.57853104289
96 79854.9647549592 831.822549530825
97 79854.9688058137 823.247101090863
98 79854.9726167417 814.846659354507
99 79854.9762019529 806.615921231847
100 79854.9795748154 798.549795748154
101 79854.9827479058 790.643393543622
102 79854.9857330561 782.892016990746
103 79854.9885413974 775.291150887353
104 79854.9911834017 767.836453686554
105 79854.9936689208 760.523749227817
106 79854.9960072231 753.349018936067
107 79854.9982070281 746.308394458207
108 79855.0002765389 739.398150708693
109 79855.0022234726 732.614699297913
110 79855.0040550894 725.954582318994
111 79855.0057782194 719.414466470445
112 79855.0073992884 712.991137493646
113 79855.0089243412 706.681494905675
114 79855.0103590651 700.482547009343
115 79855.01170881 694.391406163565
116 79855.0129786094 688.405284298357
117 79855.0141731983 682.521488659815
118 79855.0152970316 676.737417771454
119 79855.0163543 671.05055759916
120 79855.0173489462 665.458477907885
121 79855.0182846794 659.958828799003
122 79855.0191649889 654.549337417942
123 79855.0199931575 649.227804822419
124 79855.0207722736 643.992103002206
125 79855.0215052425 638.84017204194
126 79855.0221947974 633.770017419027
127 79855.02284351 628.779707429213
128 79855.0234537992 623.867370732806
129 79855.0240279408 619.031194015045
130 79855.024568076 614.26941975443
131 79855.0250762188 609.580344093273
132 79855.0255542643 604.962314805033
133 79855.0260039951 600.413729353346
134 79855.0264270882 595.933033037972
135 79855.0268251215 591.518717223122
136 79855.0271995792 587.169317643965
137 79855.0275518578 582.883412787283
138 79855.0278832708 578.659622342542
139 79855.0281950542 574.496605719815
140 79855.0284883707 570.393060631219
141 79855.0287643139 566.347721732723
142 79855.0290239131 562.359359323331
143 79855.0292681361 558.426778098854
144 79855.0294978938 554.548815957596
145 79855.029714043 550.724342855469
146 79855.0299173896 546.952259708148
147 79855.030108692 543.231497338041
148 79855.0302886635 539.561015463943
149 79855.0304579753 535.939801731378
150 79855.0306172588 532.366870781725
151 79855.0307671079 528.841263358331
152 79855.0309080815 525.362045447904
153 79855.0310407051 521.928307455589
154 79855.0311654735 518.539163412166
155 79855.0312828519 515.193750211948
156 79855.0313932779 511.891226879987
157 79855.0314971635 508.630773867283
158 79855.0315948958 505.411592372758
159 79855.0316868395 502.232903690815
160 79855.0317733374 499.093948583359
161 79855.031854712 495.99398667523
162 79855.0319312669 492.932295872018
163 79855.0320032873 489.908171799309
164 79855.032071042 486.920927262452
165 79855.0321347837 483.969891725962
166 79855.0321947499 481.054410811746
167 79855.0322511643 478.173845815355
168 79855.0323042373 475.327573239508
169 79855.0323541668 472.514984344182
170 79855.032401139 469.735484712582
171 79855.0324453291 466.988493832334
172 79855.0324869017 464.273444691289
173 79855.0325260121 461.589783387353
174 79855.0325628059 458.936968751758
175 79855.0325974205 456.31447198526
176 79855.0326299849 453.721776306732
177 79855.0326606204 451.158376613675
178 79855.0326894415 448.623779154166
179 79855.0327165555 446.117501209807
180 79855.0327420635 443.639070789242
181 79855.0327660607 441.188026331827
182 79855.0327886366 438.76391642108
183 79855.0328098753 436.366299507515
184 79855.032829856 433.994743640522
185 79855.0328486534 431.648826208937
186 79855.0328663373 429.328133689985
187 79855.0328829738 427.032261406277
188 79855.032898625 424.760813290559
189 79855.0329133492 422.513401657932
190 79855.0329272013 420.28964698527
191 79855.0329402329 418.089177697554
192 79855.0329524926 415.911629960899
193 79855.0329640263 413.756647482001
194 79855.0329748768 411.623881313798
195 79855.0329850846 409.512989667101
196 79855.0329946878 407.423637727999
197 79855.0330037223 405.355497480824
198 79855.0330122216 403.308247536473
199 79855.0330202176 401.281572965917
200 79855.0330277399 399.2751651387


==> Data/T_mod2_N_2_iT_1_R01.txt <==
t regret_vec ave_regret_vec
5 635.301187747262 127.060237549452
6 725.481125043597 120.9135208406
7 766.711167546315 109.530166792331
8 785.141696343849 98.1427120429812
9 793.126551890596 88.1251724322885
10 796.433531904345 79.6433531904345
11 797.712992905771 72.5193629914338
12 798.1561383914 66.5130115326167
13 798.281480628525 61.4062677406558
14 798.303888312782 57.0217063080559
15 798.305294864112 53.2203529909408
16 798.310940356929 49.894433772308
17 798.315118802919 46.9597128707599
18 798.316983354564 44.350943519698
19 798.317644110926 42.0167181111014
20 798.31777645949 39.9158888229745
21 798.317774831235 38.0151321348207
22 798.317855174538 36.2871752352063
23 798.318122277832 34.7094835772971
24 798.318613723046 33.2632755717936
25 798.319328233216 31.9327731293286
26 798.320243668329 30.7046247564742
27 798.321328205469 29.5674566002026
28 798.322547073295 28.511519538332
29 798.323866568237 27.5284091920082
30 798.325255652435 26.6108418550812
31 798.326687353649 25.7524737856016
32 798.328138847134 24.9477543389729
33 798.329591317911 24.1918057975125
34 798.33102961882 23.4803244005535
35 798.332441838203 22.8094983382344
36 798.333818845488 22.1759394123747
37 798.335153853582 21.5766257798265
38 798.336442018456 21.0088537373278
39 798.33768008478 20.4701969252508
40 798.338866079626 19.9584716519907
41 798.339999052322 19.4717072939591
42 798.34107885652 19.0081209251552
43 798.342105969653 18.5660954876663
44 798.343081344779 18.1441609396541
45 798.344006290025 17.7409779175561
46 798.344882371233 17.3553235298094
47 798.345711333954 16.9860789645522
48 798.346495041403 16.6322186466959
49 798.347235425522 16.2928007229698
50 798.347934448723 15.9669586889745
51 798.3485940743 15.6538940014569
52 798.349216243838 15.3528695431507
53 798.349802860237 15.0632038275516
54 798.35035577523 14.7842658476894
55 798.350876780473 14.5154704869177
56 798.35136760146 14.2562744214546
57 798.351829893661 14.0061724542748
58 798.352265240396 13.7646942282827
59 798.352675152052 13.5314012737636
60 798.353061066328 13.3058843511055
61 798.353424349259 13.0877610549059
62 798.353766296824 12.8766736499488
63 798.354088136967 12.6722871132852
64 798.354391031915 12.4742873598737
65 798.3546760807 12.2823796320108
66 798.354944321792 12.0962870351787
67 798.355196735796 11.9157492050119
68 798.355434248168 11.7405210918848
69 798.355657731901 11.570371851187
70 798.355868010177 11.4050838287168
71 798.356065858938 11.244451631816
72 798.35625200939 11.0882812779082
73 798.356427150412 10.9363894130193
74 798.35659193087 10.7886025936604
75 798.356746961832 10.6447566261578
76 798.356892818681 10.5046959581405
77 798.357030043129 10.3682731174432
78 798.357159145133 10.2353481941684
79 798.357280604707 10.1057883620849
80 798.357394873648 9.9794674359206
81 798.357502377164 9.85626546144647
82 798.357603515413 9.73606833555382
83 798.357698664963 9.61876745379473
84 798.357788180165 9.5042593830972
85 798.357872394455 9.39244555758182
86 798.357951621575 9.2832319955997
87 798.358026156729 9.17652903628425
88 798.358096277676 9.0722510940645
89 798.35816224575 8.97031642972753
90 798.358224306831 8.87064693674257
91 798.358282692255 8.77316794167313
92 798.358337619669 8.6778080176051
93 798.358389293845 8.58449880961124
94 798.358437907433 8.49317487135567
95 798.358483641681 8.4037735120177
96 798.358526667109 8.31623465278238
97 798.35856714414 8.23050069220763
98 798.358605223703 8.1465163798337
99 798.358641047787 8.06422869745239
100 798.358674749975 7.98358674749975
101 798.35870645594 7.90454164807861
102 798.358736283913 7.82704643415601
103 798.358764345125 7.75105596451577
104 798.358790744217 7.67652683407901
105 798.358815579631 7.60341729123458
106 798.358838943985 7.53168715984892
107 798.35886092441 7.46129776564869
108 798.358881602875 7.39221186669329
109 798.358901056496 7.32439358767428
110 798.358919357821 7.25780835779837
111 798.358936575101 7.19242285202793
112 798.358952772544 7.12820493546914
113 798.358968010557 7.06512361071289
114 798.358982345967 7.00314896794708
115 798.358995832236 6.94225213767162
116 798.359008519661 6.88240524585914
117 798.359020455557 6.82358137141502
118 798.359031684439 6.76575450580033
119 798.359042248184 6.70889951469062
120 798.35905218619 6.65299210155158
121 798.359061535519 6.59800877302082
122 798.359070331041 6.54392680599214
123 798.359078605558 6.49072421630535
124 798.359086389931 6.43837972895106
125 798.359093713192 6.38687274970554
126 798.359100602654 6.3361833381163
127 798.359107084011 6.28629218176386
128 798.359113181436 6.23718057172997
129 798.359118917672 6.18883037920676
130 798.359124314111 6.14122403318547
131 798.359129390881 6.09434449916703
132 798.359134166917 6.04817525884028
133 798.359138660033 6.00270029067694
134 798.359142886985 5.95790405139541
135 798.359146863541 5.91377145824846
136 798.359150604532 5.87028787209215
137 798.359154123912 5.82743908119644
138 798.359157434806 5.78521128575946
139 798.359160549565 5.74359108309039
140 798.359163479805 5.70256545342718
141 798.359166236458 5.66212174635786
142 798.359168829805 5.62224766781553
143 798.35917126952 5.58293126761902
144 798.359173564702 5.54416092753266
145 798.359175723914 5.5059253498201
146 798.359177755209 5.46821354626855
147 798.359179666164 5.43101482766098
148 798.359181463908 5.39431879367506
149 798.359183155147 5.35811532318891
150 798.359184746189 5.3223945649746
151 798.359186242971 5.2871469287614
152 798.359187651075 5.25236307665181
153 798.359188975754 5.21803391487421
154 798.35919022195 5.18415058585682
155 798.359191394312 5.15070446060847
156 798.359192497214 5.1176871313924
157 798.35919353477 5.08509040468007
158 798.359194510852 5.05290629437248
159 798.359195429101 5.02112701527736
160 798.359196292942 4.98974497683089
161 798.359197105598 4.95875277705341
162 798.359197870103 4.92814319672903
163 798.359198589307 4.89790919379943
164 798.359199265896 4.86804389796278
165 798.359199902392 4.83854060546904
166 798.359200501171 4.80939277410344
167 798.359201064468 4.78059401835011
168 798.359201594385 4.75213810472848
169 798.359202092898 4.72401894729526
170 798.359202561869 4.69623060330511
171 798.359203003047 4.66876726902366
172 798.359203418078 4.6416232756865
173 798.359203808513 4.61479308559834
174 798.359204175807 4.58827128836671
175 798.359204521332 4.56205259726475
176 798.359204846378 4.53613184571805
177 798.359205152157 4.51050398391049
178 798.359205439811 4.48516407550456
179 798.359205710414 4.46010729447159
180 798.359205964976 4.43532892202765
181 798.359206204448 4.41082434367098
182 798.359206429723 4.38658904631716
183 798.359206641642 4.3626186155281
184 798.359206840998 4.33890873283151
185 798.359207028533 4.31545517312721
186 798.359207204949 4.29225380217714
187 798.359207370904 4.26930057417596
188 798.359207527018 4.24659152939903
189 798.359207673874 4.22412279192526
190 798.35920781202 4.20189056743169
191 798.359207941974 4.17989114105745
192 798.359208064219 4.15812087533447
193 798.359208179213 4.13657620818245
194 798.359208287386 4.1152536509659
195 798.359208389141 4.09414978661098
196 798.359208484859 4.07326126777989
197 798.359208574897 4.052584815101
198 798.359208659593 4.03211721545249
199 798.359208739263 4.0118553202978
200 798.359208814203 3.99179604407102


==> Data/T_mod2_N_2_iT_1_R1.txt <==
t regret_vec ave_regret_vec
5 6353.52994979315 1270.70598995863
6 7255.39996093973 1209.23332682329
7 7667.71816966296 1095.38830995185
8 7852.0275718853 981.503446485662
9 7931.87692582093 881.319658424548
10 7964.94682036952 796.494682036952
11 7977.74142968232 725.249220880211
12 7982.17290435538 665.181075362948
13 7983.42637350563 614.109721038894
14 7983.65051336738 570.260750954813
15 7983.66464906263 532.244309937508
16 7983.72117586299 498.982573491437
17 7983.76303098132 469.63311946949
18 7983.78174467055 443.543430259475
19 7983.78841718956 420.199390378398
20 7983.78980213866 399.189490106933
21 7983.78984383554 380.180468754073
22 7983.79070189184 362.89957735872
23 7983.79342435106 347.121453232655
24 7983.79838720517 332.658266133549
25 7983.80557785225 319.35222311409
26 7983.8147750596 307.069799040754
27 7983.82566075318 295.697246694562
28 7983.83788737062 285.137067406094
29 7983.85111799917 275.305210965489
30 7983.86504242023 266.128834747341
31 7983.87939102408 257.544496484648
32 7983.8939356791 249.496685489972
33 7983.90848834566 241.936620858959
34 7983.92289765598 234.821261695764
35 7983.93704459126 228.112486988322
36 7983.95083793781 221.776412164939
37 7983.9642099114 215.782816484092
38 7983.97711215335 210.104660846141
39 7983.98951218722 204.717679799672
40 7984.00139035611 199.600034758903
41 7984.01273722142 194.73201798101
42 7984.02355138383 190.095798842472
43 7984.03383767806 185.675205527397
44 7984.04360569155 181.45553649299
45 7984.05286855885 177.423397079086
46 7984.06164198913 173.566557434546
47 7984.0699434851 169.873828584789
48 7984.07779172346 166.334953994239
49 7984.08520606545 162.940514409499
50 7984.09220617458 159.681844123492
51 7984.09881172108 156.55095709257
52 7984.10504210429 153.540481578929
53 7984.11091643229 150.643602196836
54 7984.11645325901 147.854008393685
55 7984.12167053071 145.165848555104
56 7984.12658557868 142.573689028191
57 7984.1312149379 140.072477455051
58 7984.13557446149 137.657509904508
59 7984.13967927556 135.324401343654
60 7984.14354377842 133.069059062974
61 7984.14718165053 130.887658715583
62 7984.15060587057 128.776622675332
63 7984.15382873573 126.732600456123
64 7984.15686184943 124.752450966397
65 7984.15971628438 122.833226404375
66 7984.16240241195 120.972157612302
67 7984.16493004884 119.166640746998
68 7984.16730846291 117.414225124455
69 7984.16954639705 115.712602121696
70 7984.17165209406 114.059595029915
71 7984.17363332417 112.453149765129
72 7984.17549740964 110.891326352912
73 7984.17725124886 109.372291112998
74 7984.17890133953 107.894309477561
75 7984.18045379997 106.455739384
76 7984.18191439277 105.055025189379
77 7984.18328854265 103.690692058995
78 7984.18458135698 102.361340786628
79 7984.18579764186 101.065643008125
80 7984.18694192142 99.8023367740177
81 7984.18801845359 98.5702224500443
82 7984.18903124548 97.3681589176279
83 7984.18998406797 96.1950600490116
84 7984.19088046944 95.04989143416
85 7984.19172378883 93.9316673386922
86 7984.19251716789 92.8394478740453
87 7984.19326356273 91.77233636279
88 7984.19396575473 90.7294768835765
89 7984.19462636085 89.7100519815825
90 7984.19524784324 88.7132805315915
91 7984.19583251819 87.7384157419581
92 7984.1963825654 86.7847432887543
93 7984.19690003541 85.8515795702733
94 7984.19738685738 84.9382700729509
95 7984.19784484627 84.0441878404871
96 7984.19827570962 83.1687320386418
97 7984.19868105386 82.3113266088027
98 7984.19906239033 81.471419003983
99 7984.19942114088 80.648479001423
100 7984.19975864317 79.8419975864317
101 7984.20007615565 79.0514859025312
102 7984.20037486225 78.2764742633554
103 7984.20065587679 77.5165112221048
104 7984.20092024712 76.7711626946839
105 7984.20116895905 76.0400111329434
106 7984.20140294 75.322654744717
107 7984.20162306246 74.618706757593
108 7984.20183014724 73.9277947235856
109 7984.20202496656 73.2495598620786
110 7984.20220824689 72.5836564386081
111 7984.20238067167 71.9297511772223
112 7984.20254288387 71.2875227043203
113 7984.20269548837 70.656661022021
114 7984.20283905423 70.0368670092476
115 7984.2029741168 69.4278519488418
116 7984.20310117973 68.8293370791356
117 7984.20322071684 68.24105316852
118 7984.20333317387 67.6627401116429
119 7984.20343897017 67.0941465459678
120 7984.20353850026 66.5350294875022
121 7984.20363213528 65.9851539845891
122 7984.2037202244 65.4442927887246
123 7984.20380309609 64.9122260414316
124 7984.20388105938 64.3887409762853
125 7984.203954405 63.87363163524
126 7984.20402340644 63.3666985984638
127 7984.20408832101 62.8677487269371
128 7984.20414939078 62.3765949171154
129 7984.20420684346 61.8930558670036
130 7984.2042608933 61.4169558530254
131 7984.20431174185 60.9481245171134
132 7984.20435957871 60.4863966634751
133 7984.20440458227 60.0316120645284
134 7984.20444692034 59.5836152755249
135 7984.2044867508 59.1422554574133
136 7984.20452422217 58.7073862075159
137 7984.20455947417 58.2788653976217
138 7984.20459263827 57.8565550191179
139 7984.20462383811 57.4403210348066
140 7984.20465319006 57.0300332370718
141 7984.20468080354 56.6255651120819
142 7984.20470678154 56.2267937097292
143 7984.20473122092 55.8335995190274
144 7984.20475421281 55.4458663487001
145 7984.20477584294 55.06348121271
146 7984.20479619198 54.686334220493
147 7984.20481533579 54.314318471672
148 7984.20483334576 53.9473299550389
149 7984.20485028905 53.5852674516044
150 7984.20486622884 53.2280324415256
151 7984.20488122456 52.8755290147322
152 7984.20489533212 52.5276637850798
153 7984.20490860414 52.1843458078702
154 7984.2049210901 51.845486500585
155 7984.20493283655 51.5109995666874
156 7984.2049438873 51.1808009223545
157 7984.20495428356 50.8548086260099
158 7984.20496406408 50.5329428105322
159 7984.20497326538 50.2151256180213
160 7984.20498192173 49.9012811370108
161 7984.2049900654 49.5913353420211
162 7984.20499772676 49.2852160353504
163 7984.20500493437 48.9828527910084
164 7984.2050117151 48.6841769007018
165 7984.20501809425 48.3891213217833
166 7984.20502409558 48.0976206270818
167 7984.20502974149 47.8096109565359
168 7984.20503505303 47.5250299705537
169 7984.20504004998 47.2438168050295
170 7984.205044751 46.9659120279471
171 7984.2050491736 46.6912575975064
172 7984.20505333428 46.4197968217109
173 7984.20505724854 46.1514743193557
174 7984.20506093099 45.886235982362
175 7984.20506439535 45.624028939402
176 7984.20506765454 45.3648015207644
177 7984.20507072071 45.1085032244108
178 7984.20507360529 44.8550846831758
179 7984.20507631904 44.6044976330673
180 7984.20507887208 44.3566948826227
181 7984.20508127392 44.1116302832813
182 7984.20508353351 43.8692587007336
183 7984.20508565929 43.6295359872092
184 7984.20508765918 43.3924189546695
185 7984.20508954058 43.157865348868
186 7984.20509131056 42.9258338242503
187 7984.20509297572 42.6962839196562
188 7984.20509454226 42.4691760347992
189 7984.20509601602 42.2444714074922
190 7984.20509740251 42.0221320915922
191 7984.20509870689 41.8021209356382
192 7984.20509993402 41.5844015621564
193 7984.20510108853 41.368938347609
194 7984.20510217467 41.1556964029622
195 7984.20510319649 40.9446415548538
196 7984.20510415781 40.7357403273357
197 7984.20510506219 40.5289599241736
198 7984.20510591302 40.3242682116819
199 7984.20510671347 40.1216337020777
200 7984.20510746651 39.9210255373326


==> Data/T_mod2_N_2_iT_2.txt <==
t regret_vec ave_regret_vec
5 52667.209161039 10533.4418322078
6 54295.0397780357 9049.17329633928
7 54556.1397572526 7793.73425103608
8 54582.8421013227 6822.85526266534
9 54584.1367244464 6064.90408049404
10 54588.8382395113 5458.88382395113
11 54594.0709882582 4963.09736256892
12 54597.2714424827 4549.77262020689
13 54599.1744896766 4199.93649920589
14 54600.263747635 3900.01883911679
15 54600.8546419265 3640.05697612844
16 54601.1505932067 3412.57191207542
17 54601.2808496357 3211.84004997857
18 54601.3258974019 3033.4069943001
19 54601.3344603056 2873.75444527924
20 54601.3348180693 2730.06674090346
21 54601.3422975009 2600.06391892862
22 54601.3641938758 2481.88019063072
23 54601.4029736029 2373.97404233056
24 54601.4583329515 2275.06076387298
25 54601.5284999647 2184.06113999859
26 54601.6110394533 2100.06196305589
27 54601.7033348478 2022.28530869807
28 54601.8028625395 1950.06438794784
29 54601.907335179 1882.82439086824
30 54602.0147641173 1820.06715880391
31 54602.1234736052 1761.3588217292
32 54602.2320876742 1706.31975273982
33 54602.3395028998 1654.61634857272
34 54602.4448551758 1605.95426044635
35 54602.5474853369 1560.07278529534
36 54602.6469063588 1516.7401918433
37 54602.7427735305 1475.74980469001
38 54602.8348581807 1436.91670679423
39 54602.9230250507 1400.07494936027
40 54603.0072131369 1365.07518032842
41 54603.0874196843 1331.7826199923
42 54603.1636869587 1300.07532587997
43 54603.2360914165 1269.84269980038
44 54603.3047349107 1240.9841985207
45 54603.3697376046 1213.40821639121
46 54603.4312323062 1187.03111374579
47 54603.4893599715 1161.7763693611
48 54603.5442661666 1137.57383887847
49 54603.5960983088 1114.35910404712
50 54603.6450035398 1092.0729000708
51 54603.6911271071 1070.66061033543
52 54603.7346111534 1050.07181944526
53 54603.7755938315 1030.25991686475
54 54603.8142086776 1011.18174460514
55 54603.8505841883 992.797283348878
56 54603.8848435581 975.069372206395
57 54603.9171045415 957.963457974412
58 54603.9474794109 941.44737033467
59 54603.9760749887 925.491119915063
60 54604.0029927344 910.066716545574
61 54604.0283288726 895.148005391354
62 54604.0521745508 880.710518944368
63 54604.0746160176 866.731343111391
64 54604.0957348147 853.18899585648
65 54604.1156079761 840.063317045786
66 54604.134308232 827.335368306546
67 54604.1519042126 814.98734185392
68 54604.1684606499 803.002477362498
69 54604.1840385754 791.36498606631
70 54604.1986955135 780.059981364478
71 54604.2124856673 769.073415291089
72 54604.225460099 758.392020279152
73 54604.2376669014 748.003255710978
74 54604.2491513636 737.895258802211
75 54604.2599561278 728.056799415038
76 54604.2701213392 718.477238438673
77 54604.2796847878 709.146489412829
78 54604.2886820442 700.054983103131
79 54604.2971465864 691.193634766917
80 54604.3051099216 682.55381387402
81 54604.3126017001 674.127316070371
82 54604.3196498236 665.90633719297
83 54604.3262805472 657.883449163219
84 54604.3325185758 650.051577602092
85 54604.3383871548 642.40398102535
86 54604.3439081559 634.934231490184
87 54604.3491021577 627.636196576525
88 54604.353988522 620.504022596841
89 54604.3585854652 613.532118937811
90 54604.3629101261 606.715143445845
91 54604.3669786292 600.047988776145
92 54604.3708061448 593.525769632009
93 54604.3744069453 587.143810827369
94 54604.3777944581 580.897636111257
95 54604.3809813157 574.78295769806
96 54604.3839794027 568.795666452112
97 54604.3867998999 562.931822679381
98 54604.3894533261 557.18764748292
99 54604.3919495772 551.559514642194
100 54604.394297963 546.04394297963
101 54604.3965072419 540.637589180613
102 54604.3985856537 535.337241035821
103 54604.4005409502 530.139811077187
104 54604.4023804239 525.042330581
105 54604.4041109356 520.041943913672
106 54604.4057389395 515.135903197542
107 54604.4072705076 510.321563275772
108 54604.4087113524 505.596376956967
109 54604.4100668478 500.957890521539
110 54604.4113420495 496.403739473177
111 54604.4125417137 491.931644519944
112 54604.413670315 487.53940777067
113 54604.4147320627 483.224909133298
114 54604.415730917 478.986102902781
115 54604.4166706035 474.821014526987
116 54604.4175546268 470.727737539887
117 54604.4183862844 466.704430652004
118 54604.4191686781 462.749314988797
119 54604.4199047261 458.860671468287
120 54604.4205971737 455.036838309781
121 54604.4212486037 451.276208666146
122 54604.4218614457 447.577228372506
123 54604.4224379856 443.938393804761
124 54604.4229803736 440.358249841723
125 54604.4234906329 436.835387925063
126 54604.4239706666 433.36844421164
127 54604.4244222652 429.956097813112
128 54604.424847113 426.59706911807
129 54604.4252467946 423.290118192206
130 54604.4256228008 420.034043252314
131 54604.425976534 416.827679210183
132 54604.4263093136 413.669896282679
133 54604.4266223807 410.559598664517
134 54604.4269169031 407.495723260471
135 54604.4271939793 404.47723847392
136 54604.4274546426 401.503143048843
137 54604.4276998654 398.572464962521
138 54604.4279305623 395.684260366394
139 54604.4281475937 392.837612572617
140 54604.4283517691 390.031631084065
141 54604.4285438501 387.265450665603
142 54604.428724553 384.538230454599
143 54604.4288945519 381.849153108755
144 54604.4290544808 379.19742398945
145 54604.4292049363 376.582270378871
146 54604.4293464794 374.002940729311
147 54604.4294796382 371.458703943117
148 54604.4296049092 368.948848681819
149 54604.4297227597 366.472682703085
150 54604.4298336294 364.029532224196
151 54604.4299379315 361.618741310805
152 54604.4300360554 359.239671289838
153 54604.4301283668 356.891700185404
154 54604.4302152101 354.574222176689
155 54604.4302969092 352.286647076834
156 54604.4303737688 350.028399831851
157 54604.4304460757 347.798920038698
158 54604.4305140994 345.597661481642
159 54604.4305780937 343.424091686124
160 54604.4306382973 341.277691489358
161 54604.4306949347 339.157954626924
162 54604.4307482172 337.064387334674
163 54604.4307983435 334.996507965297
164 54604.4308455005 332.953846618906
165 54604.4308898642 330.935944787056
166 54604.4309316001 328.942355009639
167 54604.4309708636 326.972640544094
168 54604.4310078014 325.026375046437
169 54604.4310425512 323.103142263617
170 54604.4310752426 321.202535736721
171 54604.4311059976 319.324158514606
172 54604.4311349307 317.467622877504
173 54604.43116215 315.632550070231
174 54604.431187757 313.81857004458
175 54604.4312118471 312.025321210555
176 54604.4312345103 310.252450196081
177 54604.431255831 308.499611614865
178 54604.4312758888 306.766467842072
179 54604.4312947585 305.052688797534
180 54604.4313125104 303.357951736169
181 54604.4313292109 301.681941045364
182 54604.431344922 300.024348049022
183 54604.4313597026 298.384870818047
184 54604.4313736076 296.763213986998
185 54604.4313866889 295.159088576697
186 54604.4313989954 293.572211822556
187 54604.431410573 292.002307008412
188 54604.4314214647 290.449103305663
189 54604.4314317113 288.91233561752
190 54604.4314413509 287.391744428163
191 54604.4314504195 285.887075656647
192 54604.431458951 284.39808051537
193 54604.4314669771 282.924515372938
194 54604.4314745278 281.466141621277
195 54604.4314816313 280.022725546827
196 54604.4314883139 278.594038205683
197 54604.4314946008 277.179855302542
198 54604.4315005152 275.779957073309
199 54604.4315060793 274.394128171253
200 54604.4315113139 273.022157556569


==> Data/T_mod2_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 44743.05185963 8948.610371926
6 44747.5685790577 7457.92809650962
7 44767.1255380693 6395.30364829562
8 44781.2326485661 5597.65408107076
9 44790.2520656244 4976.69467395827
10 44795.9395229513 4479.59395229513
11 44799.4634838967 4072.67849853606
12 44801.5978996089 3733.46649163408
13 44802.8523888651 3446.37326068193
14 44803.5600476314 3200.25428911653
15 44803.9365622662 2986.92910415108
16 44804.1199129196 2800.25749455748
17 44804.1969663776 2635.54099802221
18 44804.2212276019 2489.12340153344
19 44804.2246405908 2358.11708634688
20 44804.2253934816 2240.21126967408
21 44804.2330481746 2133.53490705593
22 44804.2518846813 2036.55690384915
23 44804.283059224 1948.01230692278
24 44804.3259782246 1866.84691575936
25 44804.379157361 1792.17516629444
26 44804.4407452411 1723.24772097081
27 44804.5088309416 1659.42625299784
28 44804.5816141912 1600.16362907826
29 44804.6574898913 1544.9881893066
30 44804.7350806139 1493.4911693538
31 44804.8132387274 1445.31655608798
32 44804.8910318856 1400.15284474642
33 44804.9677204264 1357.72629455838
34 44805.0427318538 1317.79537446629
35 44805.115635404 1280.14616101154
36 44805.1861183279 1244.58850328689
37 44805.2539646655 1210.95280985583
38 44805.3190367752 1179.08734307303
39 44805.3812595827 1148.85592973289
40 44805.4406073569 1120.13601518392
41 44805.4970927419 1092.817002262
42 44805.5507577541 1066.79882756557
43 44805.6016664575 1041.99073642924
44 44805.649899052 1018.31022497846
45 44805.6955471391 995.682123269757
46 44805.7387099586 974.037798042579
47 44805.7794914223 953.314457264304
48 44805.8179977945 933.454541620719
49 44805.8543358988 914.405190528547
50 44805.8886117464 896.117772234929
51 44805.9209295041 878.547469205963
52 44805.9513907321 861.652911360232
53 44805.9800938367 845.395850827107
54 44806.0071336925 829.740872846158
55 44806.0326013975 814.655138207227
56 44806.0565841317 800.108153288066
57 44806.0791650964 786.071564299937
58 44806.1004235146 772.518972819218
59 44806.1204346778 759.425770079285
60 44806.1392700277 746.768987833795
61 44806.1569972626 734.52716388955
62 44806.173680462 722.680220652613
63 44806.189380223 711.209355241635
64 44806.2041538041 700.096939903189
65 44806.2180552727 689.32643161958
66 44806.2311356541 678.882289934153
67 44806.2434430798 668.74990213552
68 44806.255022933 658.915515043132
69 44806.2659179906 649.366172724501
70 44806.2761685615 640.089659550879
71 44806.2858126195 631.074448065063
72 44806.2948859307 622.309651193482
73 44806.3034221764 613.784978385978
74 44806.3114530692 605.490695311746
75 44806.3190084648 597.417586779531
76 44806.3261164672 589.556922585095
77 44806.3328035293 581.900426019861
78 44806.3390945478 574.440244801894
79 44806.3450129531 567.168924214596
80 44806.3505807946 560.079382259932
81 44806.3558188209 553.16488665211
82 44806.360746556 546.419033494586
83 44806.3653823705 539.83572749844
84 44806.3697435496 533.409163613685
85 44806.3738463565 527.133809957135
86 44806.3777060929 521.004391931313
87 44806.3813371553 515.015877438566
88 44806.3847530881 509.163463103274
89 44806.3879666346 503.442561422861
90 44806.3909897834 497.848788775372
91 44806.3938338137 492.377954217733
92 44806.3965093365 487.026049014527
93 44806.3990263348 481.78923684231
94 44806.4013942003 476.663844619152
95 44806.4036217684 471.646353913352
96 44806.4057173513 466.733392889076
97 44806.4076887687 461.921728750193
98 44806.4095433773 457.208260646707
99 44806.4112880978 452.590013011089
100 44806.412929441 448.06412929441
101 44806.414473532 443.627866074574
102 44806.415926133 439.278587511108
103 44806.4172926649 435.01376012296
104 44806.4185782272 430.83094786757
105 44806.4197876176 426.72780750112
106 44806.4209253494 422.702084201409
107 44806.4219956683 418.751607436152
108 44806.4230025687 414.874287060821
109 44806.4239498083 411.068109631269
110 44806.424840922 407.331134917473
111 44806.4256792355 403.661492605725
112 44806.4264678772 400.057379177475
113 44806.4272097903 396.517054953896
114 44806.4279077436 393.038841295996
115 44806.4285643417 389.621117950797
116 44806.429182035 386.262320534785
117 44806.4297631289 382.9609381464
118 44806.4303097917 379.71551109993
119 44806.4308240637 376.524628773644
120 44806.431307864 373.386927565534
121 44806.4317629983 370.301088950399
122 44806.4321911649 367.265837632499
123 44806.4325939619 364.279939788308
124 44806.4329728923 361.342201394293
125 44806.4333293705 358.451466634964
126 44806.4336647266 355.606616386719
127 44806.4339802122 352.806566773325
128 44806.4342770048 350.0502677891
129 44806.4345562118 347.336701986138
130 44806.4348188754 344.664883222118
131 44806.4350659756 342.033855465463
132 44806.4352984348 339.442691654809
133 44806.4355171203 336.890492609927
134 44806.4357228483 334.376385991405
135 44806.4359163866 331.899525306568
136 44806.4360984575 329.459088959246
137 44806.4362697403 327.05427934117
138 44806.4364308744 324.684321962858
139 44806.436582461 322.348464622022
140 44806.4367250659 320.045976607614
141 44806.4368592212 317.776147937739
142 44806.4369854277 315.538288629772
143 44806.4371041562 313.331728001092
144 44806.4372158499 311.155813998958
145 44806.4373209256 309.009912558107
146 44806.4374197754 306.893406984763
147 44806.4375127682 304.80569736577
148 44806.4376002511 302.746200001697
149 44806.4376825505 300.714346862755
150 44806.4377599736 298.709585066491
151 44806.4378328093 296.73137637622
152 44806.4379013294 294.779196719272
153 44806.4379657896 292.852535724115
154 44806.4380264304 290.950896275522
155 44806.4380834783 289.073794086957
156 44806.438137146 287.220757289397
157 44806.4381876338 285.391326035884
158 44806.4382351302 283.585052121077
159 44806.4382798124 281.801498615173
160 44806.4383218472 280.040239511545
161 44806.4383613914 278.300859387524
162 44806.4383985925 276.582953077731
163 44806.4384335895 274.886125359445
164 44806.4384665128 273.209990649469
165 44806.4384974855 271.554172712033
166 44806.438526623 269.918304377247
167 44806.4385540341 268.302027269665
168 44806.4385798211 266.704991546554
169 44806.4386040802 265.126855645445
170 44806.438626902 263.5672860406
171 44806.4386483715 262.025957008021
172 44806.438668569 260.502550398657
173 44806.4386875698 258.996755419479
174 44806.4387054449 257.508268422097
175 44806.4387222608 256.036792698633
176 44806.4387380804 254.582038284548
177 44806.4387529626 253.143721768151
178 44806.4387669632 251.721566106535
179 44806.4387801342 250.315300447677
180 44806.4387925248 248.924659958471
181 44806.4388041813 247.54938565846
182 44806.4388151472 246.18922425905
183 44806.4388254633 244.843928007996
184 44806.4388351682 243.513254538958
185 44806.4388442981 242.196966725936
186 44806.4388528871 240.894832542404
187 44806.4388609672 239.606624924958
188 44806.4388685686 238.332121641322
189 44806.4388757196 237.071105162538
190 44806.4388824469 235.823362539194
191 44806.4388887757 234.588685281548
192 44806.4388947294 233.366869243383
193 44806.4389003305 232.157714509484
194 44806.4389055997 230.961025286596
195 44806.4389105567 229.776609797726
196 44806.43891522 228.604280179694
197 44806.438919607 227.443852383792
198 44806.4389237341 226.295146079465
199 44806.4389276167 225.157984560888
200 44806.4389312693 224.032194656346


==> Data/T_mod2_N_5_iT_10_f.txt <==
t regret_vec ave_regret_vec
8 102584.82541764 12823.103177205
9 102745.487360206 11416.1652622451
10 102849.353013477 10284.9353013477
11 102910.914284277 9355.53766220697
12 102946.884648818 8578.9070540682
13 102967.463538312 7920.57411833169
14 102978.881650736 7355.63440362397
15 102984.939690409 6865.66264602729
16 102987.945008683 6436.74656304269
17 102989.2848477 6058.19322633532
18 102989.78034923 5721.65446384611
19 102989.905920738 5420.52136424935
20 102989.925338264 5149.49626691321
21 102989.976090093 4904.2845757187
22 102990.121446698 4681.36915666808
23 102990.382481912 4477.84271660488
24 102990.757146223 4291.28154775929
25 102991.232116626 4119.64928466504
26 102991.789435825 3961.22267060864
27 102992.41028102 3814.53371411186
28 102993.076950575 3678.32417680626
29 102993.773791706 3551.50944109329
30 102994.487517953 3433.14958393175
31 102995.207190836 3322.42603841408
32 102995.924030839 3218.62262596373
33 102996.631154894 3121.1100349968
34 102997.323295619 3029.33303810643
35 102997.996531983 2942.79990091381
36 102998.648045845 2861.07355682904
37 102999.27590985 2783.76421377973
38 102999.878907246 2710.52312913806
39 103000.456381553 2641.03734311675
40 103001.008112823 2575.02520282058
41 103001.534216887 2512.23254187529
42 103002.035064025 2452.42940628632
43 103002.511213814 2395.40723753055
44 103002.963363274 2340.97644007441
45 103003.392305885 2288.96427346411
46 103003.798899373 2239.21301955158
47 103004.184040587 2191.57838384228
48 103004.548646041 2145.92809679252
49 103004.893636974 2102.14068646887
50 103005.219928014 2060.10439856029
51 103005.52841868 2019.71624350354
52 103005.819987136 1980.88115359878
53 103006.095485709 1943.51123557942
54 103006.355737788 1907.52510625533
55 103006.601535803 1872.84730065097
56 103006.833640038 1839.40774357211
57 103007.052778114 1807.14127680902
58 103007.259644849 1775.98723525602
59 103007.454902662 1745.88906614682
60 103007.639182139 1716.79398636899
61 103007.813082829 1688.65267348899
62 103007.977174182 1661.41898668036
63 103008.131996594 1635.04971423165
64 103008.278062502 1609.5043447266
65 103008.41585753 1584.74485934662
66 103008.545841636 1560.73554305509
67 103008.668450269 1537.44281269058
68 103008.784095508 1514.83506022806
69 103008.893167178 1492.88250966925
70 103008.99603394 1471.55708619915
71 103009.093044346 1450.83229639924
72 103009.184527858 1430.68311844247
73 103009.270795828 1411.08590131271
74 103009.352142439 1392.01827219512
75 103009.428845605 1373.45905127473
76 103009.501167831 1355.38817326094
77 103009.569357036 1337.78661502644
78 103009.633647329 1320.63632881191
79 103009.694259761 1303.9201805033
80 103009.751403024 1287.6218925378
81 103009.805274129 1271.72599103863
82 103009.85605904 1256.21775681756
83 103009.903933282 1241.08317991906
84 103009.94906251 1226.30891741083
85 103009.991603056 1211.8822541536
86 103010.031702443 1197.79106630748
87 103010.069499873 1184.02378735486
88 103010.105126686 1170.56937643961
89 103010.138706799 1157.41728884044
90 103010.17035712 1144.55744841245
91 103010.200187935 1131.98022184544
92 103010.228303283 1119.6763946009
93 103010.254801298 1107.63714840106
94 103010.27977455 1095.85404015479
95 103010.303310346 1084.31898221417
96 103010.325491033 1073.02422386492
97 103010.346394273 1061.96233396158
98 103010.366093309 1051.1261846256
99 103010.384657212 1040.50893593143
100 103010.402151117 1030.10402151117
101 103010.418636445 1019.90513501431
102 103010.434171112 1009.90621736385
103 103010.44880973 1000.10144475466
104 103010.46260379 990.485217344136
105 103010.475601841 981.052148588962
106 103010.487849656 971.797055185438
107 103010.499390392 962.714947573754
108 103010.510264732 953.801020969742
109 103010.520511034 945.05064689022
110 103010.530165456 936.459365140513
111 103010.539262087 928.022876235014
112 103010.547833057 919.737034223725
113 103010.555908658 911.597839899632
114 103010.563517443 903.601434363531
115 103010.570686323 895.744092924546
116 103010.577440667 888.022219316099
117 103010.583804387 880.43234020844
118 103010.58980002 872.971100000167
119 103010.595448806 865.63525587232
120 103010.600770767 858.421673089724
121 103010.605784771 851.327320535296
122 103010.610508601 844.349266463944
123 103010.614959017 837.484674463557
124 103010.619151815 830.730799611409
125 103010.623101878 824.084984815025
126 103010.626823235 817.544657327266
127 103010.630329106 811.107325426034
128 103010.633631948 804.770575249596
129 103010.636743501 798.532067779076
130 103010.639674826 792.389535960202
131 103010.642436349 786.340781956863
132 103010.645037892 780.383674529486
133 103010.647488712 774.516146531668
134 103010.64979753 768.736192518878
135 103010.651972564 763.041866463437
136 103010.654021559 757.431279570285
137 103010.65595181 751.902598188395
138 103010.657770193 746.454041812994
139 103010.659483186 741.083881173997
140 103010.661096891 735.790436406362
141 103010.662617059 730.572075298289
142 103010.664049108 725.427211613438
143 103010.665398143 720.354303483521
144 103010.666668974 715.351851867877
145 103010.667866132 710.418399076771
146 103010.668993885 705.552527355378
147 103010.670056257 700.752857525556
148 103010.671057035 696.018047682672
149 103010.671999792 691.34679194491
150 103010.672887889 686.73781925259
151 103010.673724495 682.189892215197
152 103010.674512595 677.701806003917
153 103010.675255003 673.272387287598
154 103010.675954366 668.900493210168
155 103010.676613181 664.58501040762
156 103010.677233799 660.324854062816
157 103010.677818436 656.118966996407
158 103010.678369177 651.966318792261
159 103010.678887989 647.865904955908
160 103010.679376724 643.816746104524
161 103010.679837125 639.817887187113
162 103010.680270837 635.86839673356
163 103010.680679406 631.967366131328
164 103010.681064293 628.113908928615
165 103010.681426869 624.307160162845
166 103010.68176843 620.546275713436
167 103010.682090195 616.830431677812
168 103010.68239331 613.158823769705
169 103010.68267886 609.530666738814
170 103010.682947861 605.945193810948
171 103010.683201275 602.401656147805
172 103010.683440004 598.899322325607
173 103010.683664902 595.437477831804
174 103010.68387677 592.015424579137
175 103010.684076364 588.632480436363
176 103010.684264395 585.287978774972
177 103010.684441535 581.98126803127
178 103010.684608414 578.711711283227
179 103010.684765629 575.478685841503
180 103010.684913739 572.281582854105
181 103010.685053272 569.119806924155
182 103010.685184726 565.992775740251
183 103010.685308568 562.899919718952
184 103010.685425241 559.840681658918
185 103010.68553516 556.814516406268
186 103010.685638715 553.820890530727
187 103010.685736277 550.859282012177
188 103010.685828192 547.929179937193
189 103010.685914788 545.030084205228
190 103010.685996373 542.161505244067
191 103010.686073236 539.322963734222
192 103010.686145653 536.513990341941
193 103010.686213879 533.734125460513
194 103010.686278158 530.982918959579
195 103010.686338719 528.259929942148
196 103010.686395776 525.564726509062
197 103010.686449533 522.896885530623
198 103010.68650018 520.255992425151
199 103010.686547898 517.641640944209
200 103010.686592855 515.053432964276


==> Data/T_mod2_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 149236.523521988 18654.5654402485
9 171749.598466028 19083.2887184476
10 182440.347296676 18244.0347296676
11 187421.198756201 17038.2907960183
12 189683.228465506 15806.9357054588
13 190674.977950467 14667.3059961898
14 191088.471864578 13649.1765617556
15 191248.339948003 12749.8893298669
16 191303.076502674 11956.4422814172
17 191318.181207785 11254.0106592815
18 191320.970574477 10628.9428096932
19 191321.790047745 10069.5678972497
20 191323.178045673 9566.15890228367
21 191323.872332934 9110.66058728259
22 191324.037509775 8696.54715953524
23 191324.065584667 8318.43763411595
24 191324.160161271 7971.84000671961
25 191324.412964385 7652.97651857542
26 191324.851761338 7358.64814466684
27 191325.469699019 7086.12850737106
28 191326.242997792 6833.080107064
29 191327.141310387 6597.48763139264
30 191328.133530665 6377.60445102217
31 191329.190826489 6171.90938149964
32 191330.28801693 5979.07150052905
33 191331.403994154 5797.92133315618
34 191332.521621927 5627.42710652727
35 191333.627372319 5466.67506778056
36 191334.710854927 5314.85307930353
37 191335.764326192 5171.23687368085
38 191336.782225474 5035.17847961774
39 191337.760759971 4906.09642974285
40 191338.69754625 4783.46743865624
41 191339.591308214 4666.81930020035
42 191340.441627211 4555.72480064788
43 191341.248738181 4449.79648228328
44 191342.013552832 4348.68212620073
45 191342.736963485 4252.06082141079
46 191343.420302522 4159.63957179395
47 191344.065076394 4071.15032077435
48 191344.672901988 3986.34735212476
49 191345.245457429 3905.00500933528
50 191345.784444647 3826.91568889294
51 191346.29156116 3751.88806982668
52 191346.768479139 3679.74554767574
53 191347.216830179 3610.32484585243
54 191347.638194541 3543.47478138038
55 191348.034093837 3479.05516534249
56 191348.405986386 3416.93582118547
57 191348.755264631 3356.99570639704
58 191349.083253983 3299.12212506867
59 191349.391213 3243.21002055932
60 191349.680334301 3189.16133890502
61 191349.951746136 3136.88445485469
62 191350.206514381 3086.29365345776
63 191350.445644845 3037.30866102929
64 191350.670085754 2989.85422008991
65 191350.880730348 2943.85970354382
66 191351.078419523 2899.25876393217
67 191351.263944467 2855.98901409652
68 191351.438049263 2813.99173601858
69 191351.601433433 2773.21161497729
70 191351.754754395 2733.59649649136
71 191351.89862984 2695.09716380057
72 191352.033640005 2657.66713388896
73 191352.160329842 2621.26247027181
74 191352.279211089 2585.84161096067
75 191352.390764232 2551.36521018977
76 191352.495440365 2517.79599263638
77 191352.59366295 2485.09861899935
78 191352.685829481 2453.23956191643
79 191352.772313054 2422.18699130449
80 191352.853463845 2391.91066829807
81 191352.929610504 2362.38184704326
82 191353.001061466 2333.57318367641
83 191353.068106189 2305.45865188179
84 191353.131016311 2278.01346447989
85 191353.190046744 2251.21400054993
86 191353.245436699 2225.03773763603
87 191353.297410649 2199.46318862815
88 191353.346179236 2174.46984294586
89 191353.391940119 2150.03811168674
90 191353.434878776 2126.14927643085
91 191353.475169249 2102.78544142032
92 191353.512974852 2079.92948885709
93 191353.548448829 2057.56503708419
94 191353.581734977 2035.67640143593
95 191353.612968224 2014.24855756025
96 191353.642275179 1993.26710703311
97 191353.669774644 1972.71824509942
98 191353.695578093 1952.58873038871
99 191353.719790128 1932.86585646594
100 191353.742508898 1913.53742508898
101 191353.763826499 1894.59172105445
102 191353.78382935 1876.01748852304
103 191353.802598536 1857.80390872365
104 191353.820210144 1839.94057894369
105 191353.836735567 1822.41749271969
106 191353.852241797 1805.22502114903
107 191353.866791692 1788.35389524945
108 191353.880444233 1771.79518929846
109 191353.893254766 1755.5403050896
110 191353.905275221 1739.58095704746
111 191353.916554325 1723.90915814708
112 191353.927137803 1708.51720658753
113 191353.937068555 1693.39767317306
114 191353.94638684 1678.54338935824
115 191353.95513043 1663.94743591678
116 191353.963334769 1649.60313219629
117 191353.971033116 1635.50402592407
118 191353.978256678 1621.64388353117
119 191353.985034735 1608.01668096416
120 191353.991394765 1594.61659495638
121 191353.997362549 1581.43799473181
122 191354.002962278 1568.47543411703
123 191354.008216651 1555.72364403781
124 191354.013146968 1543.17752537878
125 191354.017773215 1530.83214218572
126 191354.022114144 1518.68271519162
127 191354.026187352 1506.72461564844
128 191354.03000935 1494.95335944805
129 191354.033595631 1483.36460151652
130 191354.036960733 1471.95413046718
131 191354.040118296 1460.71786349844
132 191354.043081119 1449.65184152363
133 191354.045861213 1438.7522245204
134 191354.048469847 1428.01528708841
135 191354.050917595 1417.43741420441
136 191354.053214379 1407.01509716455
137 191354.055369511 1396.74492970446
138 191354.057391724 1386.62360428786
139 191354.059289217 1376.64790855552
140 191354.061069682 1366.8147219263
141 191354.062740336 1357.12101234281
142 191354.06430795 1347.56383315458
143 191354.065778879 1338.14032013202
144 191354.067159087 1328.84768860477
145 191354.068454167 1319.68323071839
146 191354.069669369 1310.6443128039
147 191354.070809621 1301.72837285456
148 191354.071879542 1292.93291810502
149 191354.072883472 1284.25552270787
150 191354.07382548 1275.6938255032
151 191354.074709383 1267.24552787671
152 191354.075538766 1258.90839170241
153 191354.076316991 1250.68023736595
154 191354.077047212 1242.55894186501
155 191354.077732389 1234.54243698316
156 191354.078375301 1226.62870753398
157 191354.078978554 1218.81578967232
158 191354.079544593 1211.10176926958
159 191354.080075713 1203.4847803504
160 191354.080574068 1195.96300358793
161 191354.081041678 1188.53466485514
162 191354.081480439 1181.19803382987
163 191354.08189213 1173.9514226511
164 191354.082278419 1166.79318462451
165 191354.082640875 1159.721712975
166 191354.082980965 1152.73543964437
167 191354.08330007 1145.83283413216
168 191354.083599483 1139.01240237787
169 191354.083880419 1132.27268568295
170 191354.084144016 1125.61225967068
171 191354.084391344 1119.02973328272
172 191354.084623407 1112.52374781051
173 191354.084841145 1106.09297596038
174 191354.085045442 1099.73612095081
175 191354.085237126 1093.45191564072
176 191354.085416975 1087.23912168736
177 191354.085585719 1081.09652873288
178 191354.085744043 1075.02295361822
179 191354.085892588 1069.0172396234
180 191354.086031959 1063.07825573311
181 191354.08616272 1057.20489592663
182 191354.086285403 1051.39607849122
183 191354.086400505 1045.65074535795
184 191354.086508493 1039.9678614592
185 191354.086609808 1034.34641410707
186 191354.086704859 1028.78541239171
187 191354.086794033 1023.28388659911
188 191354.086877692 1017.8408876473
189 191354.086956177 1012.45548654062
190 191354.087029806 1007.12677384108
191 191354.087098878 1001.85385915643
192 191354.087163676 996.635870644144
193 191354.087224461 991.471954530885
194 191354.087281481 986.361274646811
195 191354.087334969 981.303011974201
196 191354.087385142 976.296364209911
197 191354.087432205 971.340545341143
198 191354.087476349 966.434785234086
199 191354.087517754 961.578329234946
200 191354.087556589 956.770437782946


==> Data/T_mod2_N_5_iT_50_f.txt <==
t regret_vec ave_regret_vec
8 102712.055790096 12839.006973762
9 102818.934251474 11424.3260279416
10 102873.505967181 10287.3505967181
11 102900.926211649 9354.62965560444
12 102914.339662968 8576.19497191403
13 102920.687631249 7916.97597163453
14 102923.513549054 7351.67953921813
15 102924.642305243 6861.64282034954
16 102925.009873843 6432.81311711516
17 102925.087343894 6054.41690258197
18 102925.102234472 5718.06123524846
19 102925.155460543 5417.11344529172
20 102925.283561935 5146.26417809677
21 102925.491776647 4901.21389412607
22 102925.771340746 4678.44415185209
23 102926.108376818 4475.04819029645
24 102926.48827233 4288.60367801377
25 102926.897665079 4117.07590660318
26 102927.325187784 3958.74327645324
27 102927.7615952 3812.13931834073
28 102928.199607082 3676.00712882434
29 102928.633641258 3549.26322900888
30 102929.059524356 3430.96865081186
31 102929.474221065 3320.30562003434
32 102929.875598221 3216.5586124444
33 102930.262227549 3119.09885538026
34 102930.633224976 3027.37156544047
35 102930.98812204 2940.88537491544
36 102931.326764248 2859.2035212291
37 102931.64923147 2781.93646571541
38 102931.955776042 2708.7356783169
39 102932.246774887 2639.28837884325
40 102932.522692677 2573.31306731693
41 102932.784053612 2510.55570862469
42 102933.031419891 2450.78646237837
43 102933.265375382 2393.79686919492
44 102933.486513297 2339.39742075674
45 102933.695426973 2287.41545393274
46 102933.892703037 2237.69331963124
47 102934.078916399 2190.08678545529
48 102934.254626672 2144.46363805566
49 102934.420375665 2100.70245664622
50 102934.576685714 2058.69153371429
51 102934.724058644 2018.32792271851
52 102934.862975214 1979.51659567719
53 102934.993894935 1942.16969613084
54 102935.117256156 1906.20587511401
55 102935.233476366 1871.54969957029
56 102935.342952635 1838.13112415419
57 102935.446062204 1805.88501863516
58 102935.543163033 1774.75074419023
59 102935.634594572 1744.67177278936
60 102935.720678451 1715.59534464084
61 102935.801719213 1687.47215933136
62 102935.878005059 1660.25609685579
63 102935.949808582 1633.90396521559
64 102936.017387495 1608.37527167961
65 102936.080985346 1583.63201515916
66 102936.140832208 1559.63849745769
67 102936.197145356 1536.36115142322
68 102936.250129917 1513.76838426348
69 102936.299979493 1491.8304344854
70 102936.346876766 1470.51924109665
71 102936.390994071 1449.80832386015
72 102936.432493949 1429.67267352707
73 102936.471529675 1410.08865109144
74 102936.508245757 1391.03389521293
75 102936.542778413 1372.48723704551
76 102936.575256031 1354.42862178989
77 102936.605799598 1336.83903635841
78 102936.634523109 1319.70044260396
79 102936.661533961 1302.99571561976
80 102936.686933319 1286.70858666649
81 102936.710816469 1270.82359032678
82 102936.733273149 1255.3260155262
83 102936.75438786 1240.2018600947
84 102936.77424017 1225.43778857346
85 102936.792904991 1211.02109299989
86 102936.810452843 1196.9396564284
87 102936.826950111 1183.1819189668
88 102936.842459281 1169.73684612819
89 102936.857039161 1156.59389931642
90 102936.870745098 1143.74300827886
91 102936.883629174 1131.17454537554
92 102936.8957404 1118.87930152609
93 102936.907124889 1106.84846370848
94 102936.917826029 1095.07359389392
95 102936.927884638 1083.54660931198
96 102936.937339118 1072.25976394915
97 102936.946225593 1061.20563119168
98 102936.954578043 1050.37708753105
99 102936.96242843 1039.76729725686
100 102936.969806817 1029.36969806817
101 102936.976741479 1019.17798753939
102 102936.983259007 1009.18611038242
103 102936.989384411 999.388246450588
104 102936.995141207 989.77879943468
105 102937.000551511 980.352386204867
106 102937.005636119 971.103826755843
107 102937.010414586 962.028134715757
108 102937.014905297 953.120508382382
109 102937.019125541 944.376322252667
110 102937.02309157 935.791119014272
111 102937.026818666 927.360601969967
112 102937.030321197 919.080627867828
113 102937.033612668 910.947200112102
114 102937.036705776 902.956462331369
115 102937.039612459 895.104692282249
116 102937.042343936 887.388296068413
117 102937.044910756 879.803802656033
118 102937.047322833 872.347858668076
119 102937.049589487 865.017223441068
120 102937.051719478 857.808764328986
121 102937.05372104 850.719452240004
122 102937.055601913 843.746357392728
123 102937.057369369 836.886645279425
124 102937.059030247 830.13757282457
125 102937.060590971 823.496484727765
126 102937.06205758 816.960809980793
127 102937.06343575 810.528058549214
128 102937.064730816 804.195818209496
129 102937.065947789 797.961751533247
130 102937.067091381 791.823593010624
131 102937.06816602 785.779146305493
132 102937.069175865 779.82628163534
133 102937.070124827 773.962933269375
134 102937.07101658 768.187097138653
135 102937.071854576 762.496828552413
136 102937.07264206 756.890240015147
137 102937.073382081 751.365499139278
138 102937.074077504 745.920826648581
139 102937.074731021 740.554494467778
140 102937.075345162 735.264823894013
141 102937.075922303 730.050183846123
142 102937.076464679 724.908989187881
143 102937.076974388 719.839699121595
144 102937.077453402 714.840815648627
145 102937.077903575 709.910882093619
146 102937.078326647 705.04848168936
147 102937.078724254 700.252236219413
148 102937.079097933 695.520804715765
149 102937.07944913 690.852882208924
150 102937.0797792 686.247198528001
151 102937.080089419 681.702517148473
152 102937.080380986 677.217634085434
153 102937.080655025 672.79137683023
154 102937.080912595 668.422603328537
155 102937.081154689 664.110200997991
156 102937.08138224 659.853085783591
157 102937.081596127 655.650201249217
158 102937.081797173 651.500517703628
159 102937.081986153 647.403031359454
160 102937.082163795 643.356763523717
161 102937.082330781 639.360759818518
162 102937.082487756 635.41408943059
163 102937.082635321 631.51584438847
164 102937.082774044 627.665138866121
165 102937.082904458 623.861108511866
166 102937.083027063 620.102909801586
167 102937.083142331 616.389719415153
168 102937.083250701 612.720733635127
169 102937.083352591 609.095167766811
170 102937.08344839 605.512255578763
171 102937.083538464 601.971248762946
172 102937.083623158 598.471416413707
173 102937.083702795 595.012044524827
174 102937.08377768 591.592435503908
175 102937.083848098 588.211907703418
176 102937.083914318 584.869794967715
177 102937.083976591 581.565446195431
178 102937.084035155 578.298224916604
179 102937.084090233 575.067508883984
180 102937.084142034 571.872689677964
181 102937.084190753 568.713172324603
182 102937.084236577 565.588374926246
183 102937.084279678 562.497728304251
184 102937.08432022 559.440675653368
185 102937.084358356 556.416672207327
186 102937.084394229 553.425184915211
187 102937.084427976 550.465692128216
188 102937.084459724 547.537683296404
189 102937.084489591 544.640658675087
190 102937.084517691 541.77412904048
191 102937.084544129 538.937615414288
192 102937.084569004 536.130648796894
193 102937.084592409 533.352769908853
194 102937.084614431 530.603528940368
195 102937.084635154 527.882485308484
196 102937.084654655 525.189207421709
197 102937.084673006 522.523272451806
198 102937.084690275 519.8842661125
199 102937.084706527 517.271782444861
200 102937.084721823 514.685423609114


==> Data/T_mod2_N_5_iT_5_f.txt <==
t regret_vec ave_regret_vec
8 104353.054119341 13044.1317649177
9 104410.048281974 11601.1164757749
10 104471.586189501 10447.1586189501
11 104555.610054408 9505.05545949161
12 104611.830523566 8717.65254363051
13 104646.17009173 8049.70539167155
14 104666.414852272 7476.17248944803
15 104677.941384418 6978.52942562789
16 104684.190672911 6542.76191705692
17 104687.341513825 6158.07891257794
18 104688.757574389 5816.04208746607
19 104689.277530166 5509.96197527187
20 104689.404140546 5234.4702070273
21 104689.427323318 4985.21082491989
22 104689.504003128 4758.61381832402
23 104689.70963196 4551.7265057374
24 104690.071168943 4362.08629870595
25 104690.5879608 4187.623518432
26 104691.244762687 4026.58633702644
27 104692.019845066 3877.48221648393
28 104692.889317209 3739.03176132889
29 104693.829979548 3610.13206826029
30 104694.820783318 3489.82735944392
31 104695.843367643 3377.28526992396
32 104696.882190217 3271.77756844427
33 104697.924410693 3172.66437608162
34 104698.95964556 3079.38116604589
35 104699.979669414 2991.42799055467
36 104700.97810688 2908.3605029689
37 104701.950139709 2829.78243620835
38 104702.892241259 2755.33926950682
39 104703.801943223 2684.71287033906
40 104704.677635075 2617.61694087687
41 104705.518394404 2553.79313157082
42 104706.323845125 2493.00771059822
43 104707.094040138 2435.04869860786
44 104707.829364988 2379.72339465882
45 104708.530459322 2326.85623242939
46 104709.19815323 2276.28691637457
47 104709.833415946 2227.86879608396
48 104710.437314744 2181.46744405716
49 104711.010982173 2136.95940779945
50 104711.555590119 2094.23111180238
51 104712.072329387 2053.17788881151
52 104712.562393777 2013.70312295725
53 104713.026967772 1975.71748995797
54 104713.467217138 1939.13828179885
55 104713.884281858 1903.88880512469
56 104714.279270936 1869.89784412386
57 104714.653258718 1837.09917997751
58 104715.007282274 1805.43116003921
59 104715.342339895 1774.83631084568
60 104715.659390203 1745.26098983672
61 104715.959351873 1716.65507134217
62 104716.243103785 1688.97166296427
63 104716.511485536 1662.16684897677
64 104716.765298199 1636.19945778436
65 104717.005305277 1611.03085085041
66 104717.232233797 1586.62473081511
67 104717.446775508 1562.94696679862
68 104717.649588133 1539.9654351196
69 104717.841296668 1517.64987386476
70 104718.022494698 1495.97174992425
71 104718.193745706 1474.90413726346
72 104718.355584385 1454.42160533868
73 104718.508517918 1434.50011668381
74 104718.653027239 1415.11693280052
75 104718.78956825 1396.25052757667
76 104718.918573018 1377.88050753971
77 104719.040450913 1359.98753832355
78 104719.155589723 1342.55327679132
79 104719.264356712 1325.56030831281
80 104719.367099645 1308.99208874557
81 104719.464147769 1292.8328907132
82 104719.555812746 1277.06775381398
83 104719.642389554 1261.68243842836
84 104719.724157336 1246.66338282543
85 104719.801380225 1231.99766329676
86 104719.874308113 1217.67295707108
87 104719.943177399 1203.6775077862
88 104720.008211691 1190.00009331467
89 104720.069622475 1176.62999575815
90 104720.127609759 1163.55697344176
91 104720.182362674 1150.77123475466
92 104720.234060052 1138.26341369622
93 104720.282870975 1126.02454699974
94 104720.328955292 1114.04605271587
95 104720.372464111 1102.31971014854
96 104720.41354027 1090.83764104448
97 104720.45231878 1079.59229194618
98 104720.488927242 1068.57641762492
99 104720.523486251 1057.78306551768
100 104720.55610977 1047.2055610977
101 104720.586905492 1036.83749411379
102 104720.615975177 1026.67270563899
103 104720.643414973 1016.70527587353
104 104720.669315724 1006.92951265119
105 104720.693763254 997.339940602417
106 104720.716838644 987.931290930608
107 104720.738618491 978.698491761601
108 104720.759175149 969.636659029158
109 104720.778576964 960.741087862053
110 104720.796888492 952.007244440836
111 104720.814170708 943.430758294671
112 104720.830481203 935.007415010737
113 104720.845874364 926.733149330655
114 104720.860401559 918.604038610169
115 104720.874111297 910.616296619976
116 104720.887049387 902.76626766713
117 104720.899259087 895.050421017836
118 104720.910781244 887.465345603764
119 104720.921654429 880.007744995204
120 104720.931915061 872.674432625511
121 104720.941597527 865.462327252285
122 104720.950734292 858.368448641735
123 104720.959356009 851.389913463491
124 104720.96749162 844.523931384029
125 104720.975168444 837.767801347552
126 104720.982412276 831.118908033936
127 104720.989247465 824.57471848398
128 104720.995696999 818.132778882807
129 104721.001782577 811.790711492844
130 104721.007524682 805.546211728323
131 104721.01294265 799.397045363741
132 104721.018054733 793.341045869186
133 104721.022878157 787.376111865844
134 104721.027429185 781.500204695414
135 104721.031723165 775.711346097521
136 104721.035774584 770.007615989587
137 104721.039597114 764.387150343897
138 104721.04320366 758.84813915696
139 104721.046606403 753.388824506499
140 104721.049816837 748.007498691696
141 104721.052845811 742.702502452564
142 104721.055703564 737.472223264535
143 104721.058399757 732.315093704597
144 104721.06094351 727.229589885489
145 104721.063343428 722.214229954679
146 104721.065607633 717.267572655017
147 104721.067743786 712.388215944123
148 104721.069759121 707.574795669737
149 104721.071660462 702.825984298402
150 104721.073454248 698.140489694989
151 104721.075146557 693.517053950712
152 104721.076743123 688.954452257389
153 104721.078249357 684.45149182586
154 104721.079670363 680.007010846515
155 104721.081010961 675.61987749007
156 104721.082275695 671.288988946765
157 104721.083468856 667.013270502267
158 104721.08459449 662.79167464867
159 104721.085656416 658.623180229031
160 104721.086658237 654.506791613983
161 104721.087603353 650.441537909027
162 104721.088494972 646.426472191185
163 104721.08933612 642.460670773739
164 104721.090129651 638.543232497875
165 104721.090878262 634.673278050073
166 104721.091584493 630.849949304174
167 104721.092250742 627.07240868708
168 104721.092879273 623.339838567102
169 104721.09347222 619.651440664022
170 104721.094031596 616.006435479979
171 104721.094559303 612.404061750311
172 104721.095057133 608.843575913562
173 104721.095526776 605.324251599863
174 104721.09596983 601.845379136951
175 104721.096387798 598.40626507313
176 104721.096782101 595.006231716484
177 104721.09715408 591.644616689716
178 104721.097504997 588.320772499984
179 104721.097836046 585.034066123162
180 104721.098148351 581.783878601951
181 104721.098442974 578.569604657316
182 104721.098720916 575.390652312727
183 104721.098983122 572.246442530719
184 104721.099230482 569.136408861313
185 104721.099463837 566.059997101821
186 104721.09968398 563.016664967636
187 104721.09989166 560.005881773582
188 104721.100087581 557.027128125433
189 104721.100272411 554.079895621222
190 104721.100446776 551.163686561981
191 104721.10061127 548.278013671571
192 104721.100766451 545.422399825266
193 104721.100912847 542.596377786771
194 104721.101050954 539.799489953373
195 104721.101181243 537.03128810894
196 104721.101304156 534.29133318447
197 104721.10142011 531.579195025942
198 104721.1015295 528.894452169193
199 104721.101632697 526.236691621592
200 104721.101730051 523.605508650255


==> Data/T_mod2sqrtT_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 68336.4413191142 13667.2882638228
6 82762.1003338666 13793.6833889778
7 91683.0015793574 13097.5716541939
8 97352.3195386712 12169.0399423339
9 101043.477972485 11227.0531080539
10 103506.638141212 10350.6638141212
11 105195.742026199 9563.249275109
12 106390.600687301 8865.88339060841
13 107265.97523185 8251.22886398845
14 107932.108145283 7709.43629609162
15 108459.103969449 7230.6069312966
16 108891.85980727 6805.7412379544
17 109259.330292747 6427.01942898512
18 109580.332308351 6087.79623935284
19 109867.207754209 5782.48461864257
20 110128.146672037 5506.40733360187
21 110368.666853215 5255.65080253406
22 110592.5584466 5026.93447484543
23 110802.539687209 4817.50172553081
24 111000.501513793 4625.02089640803
25 111187.717006147 4447.5086802459
26 111365.187726173 4283.27645100665
27 111533.77457911 4130.88053996703
28 111694.230730902 3989.0796689608
29 111847.217802194 3856.80061386876
30 111993.3194615 3733.11064871665
31 112133.051898921 3617.19522254583
32 112266.874162446 3508.33981757644
33 112395.197861113 3405.9150867004
34 112518.394188929 3309.3645349685
35 112636.799175478 3218.19426215652
36 112750.718576642 3131.96440490672
37 112860.435064645 3050.2820287742
38 112966.193990073 2972.79457868614
39 113068.234187766 2899.18549199401
40 113166.770040004 2829.16925100009
41 113261.998904042 2762.48777814736
42 113354.102694907 2698.90720702159
43 113443.249828128 2638.21511228205
44 113529.595963306 2580.21809007513
45 113613.286179265 2524.73969287256
46 113694.454663854 2471.61857964899
47 113773.226502756 2420.70694686715
48 113849.718168658 2371.86912851371
49 113924.038700281 2324.98038163839
50 113996.289741916 2279.92579483832
51 114066.566228445 2236.59933781265
52 114134.957535664 2194.90302953199
53 114201.547200819 2154.74617360037
54 114266.413744779 2116.0446989774
55 114329.631212958 2078.72056750833
56 114391.268690013 2042.70122660737
57 114451.391402342 2007.91914740952
58 114510.061814898 1974.3114106017
59 114567.337788954 1941.81928455854
60 114623.274341137 1910.38790568562
61 114677.923490715 1879.96595886417
62 114731.329316096 1850.50531154993
63 114783.548024275 1821.9610797504
64 114834.619282315 1794.29092628617
65 114884.584996842 1767.45515379757
66 114933.485019126 1741.41643968372
67 114981.357052104 1716.13965749409
68 115028.2371241 1691.59172241324
69 115074.159487261 1667.74144184436
70 115119.158788734 1644.55941126763
71 115163.261870832 1622.01777282863
72 115206.500637226 1600.09028662814
73 115248.903368996 1578.75210094516
74 115290.497059779 1557.97968999701
75 115331.30749237 1537.75076656493
76 115371.359308584 1518.04420142873
77 115410.676074866 1498.83994902424
78 115449.280342265 1480.11897874699
79 115487.193702607 1461.86321142541
80 115524.436840013 1444.05546050017
81 115561.0295789 1426.67937751728
82 115596.990928582 1409.71940156808
83 115632.338960202 1393.16071036388
84 115667.091539502 1376.98918499407
85 115701.265265244 1361.19135606169
86 115734.87627981 1345.75437534663
87 115767.940095037 1330.66597810387
88 115800.471623221 1315.91445026388
89 115832.485206065 1301.48859782095
90 115863.994642671 1287.3777182519
91 115895.013550339 1273.57157747625
92 115925.553978084 1260.060369327
93 115955.628657348 1246.83471674568
94 115985.249463292 1233.88563258822
95 116014.427859215 1221.20450378121
96 116043.174952217 1208.78307241893
97 116071.501392593 1196.61341641849
98 116099.417424125 1184.68793289924
99 116126.933023793 1172.99932347265
100 116154.057769882 1161.54057769882
101 116180.800949414 1150.30495989519
102 116207.171294555 1139.28599308388
103 116233.177275452 1128.47744927623
104 116258.827953952 1117.87334571107
105 116284.132850089 1107.46793190561
106 116309.097129251 1097.25563329482
107 116333.729537992 1087.23111717749
108 116358.037461655 1077.38923575606
109 116382.028056324 1067.72502803967
110 116405.708257871 1058.23371143519
111 116429.085010787 1048.91067577285
112 116452.16437899 1039.75146766956
113 116474.952946985 1030.75179599101
114 116497.456829554 1021.90751604872
115 116519.681982878 1013.21462593807
116 116541.634188907 1004.6692602492
117 116563.319062009 996.267684290677
118 116584.742055345 988.006288604618
119 116605.908466309 979.881583750497
120 116626.823442366 971.890195353051
121 116647.491986514 964.028859392675
122 116667.918962449 956.294417724996
123 116688.109099542 948.683813817415
124 116708.074628902 941.194150233077
125 116727.804371355 933.822434970838
126 116747.310724083 926.565958127643
127 116766.597923706 919.422030895325
128 116785.670094011 912.388047609465
129 116804.531249928 905.461482557581
130 116823.185302936 898.639886945661
131 116841.636061248 891.920885963725
132 116859.887673528 885.30217934491
133 116877.942729502 878.781524281971
134 116895.805413683 872.356756818532
135 116913.479167961 866.025771614528
136 116930.967263267 859.78652399461
137 116948.272965958 853.637028948601
138 116965.3994619 847.575358419568
139 116982.34985901 841.599639273451
140 116999.127189707 835.708051355048
141 117015.734413254 829.898825625915
142 117032.174418035 824.170242380529
143 117048.450026254 818.520629554225
144 117064.563985884 812.948361013085
145 117080.518987983 807.451855089536
146 117096.317260894 802.029570280095
147 117111.962159503 796.680014690494
148 117127.45579735 791.401728360474
149 117142.800623597 786.193292775816
150 117157.999031581 781.053326877209
151 117173.053360715 775.980485832552
152 117187.965898041 770.97345985553
153 117202.738880334 766.030973074076
154 117217.374493822 761.151782427414
155 117231.874877167 756.334676626886
156 117246.242122476 751.578475144079
157 117260.478276507 746.882027238899
158 117274.585341932 742.244211024889
159 117288.565278557 737.663932569542
160 117302.4200045 733.140125028123
161 117316.151397329 728.671747809499
162 117329.761536488 724.257787262272
163 117343.251739644 719.897249936463
164 117356.624009933 715.589170792272
165 117369.880073382 711.332606505346
166 117383.021899705 707.12663795003
167 117396.050604298 702.970362899985
168 117408.968072272 698.862905192093
169 117421.775893572 694.803407654275
170 117434.475626305 690.791033095912
171 117447.068827087 686.824963901095
172 117459.556931783 682.904400766179
173 117471.941439331 679.028563233126
174 117484.22378841 675.196688439141
175 117496.405392328 671.408030813302
176 117508.487629258 667.661861529873
177 117520.471858578 663.957468127559
178 117532.35941111 660.294153995002
179 117544.151592358 656.671237946132
180 117555.849683121 653.088053795117
181 117567.454940102 649.543949945318
182 117578.968596486 646.038288991681
183 117590.391862502 642.570447336076
184 117601.725925978 639.139814815097
185 117612.971953525 635.745794343377
186 117624.131090532 632.387801561998
187 117635.204459119 629.065264487267
188 117646.193162678 625.777623205733
189 117657.098284709 622.524329548724
190 117667.920889283 619.304846785698
191 117678.662464803 616.118651648181
192 117689.323151049 612.965224745045
193 117699.904400012 609.844064248768
194 117710.407202153 606.754676299756
195 117720.832530958 603.696577081835
196 117731.181342523 600.669292563891
197 117741.454577494 597.672358261391
198 117751.653159215 594.705318985937
199 117761.777995587 591.767728621039
200 117771.829979032 588.859149895158


==> Data/T_mod2sqrtT_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 162268.866247149 20283.6082808937
9 200036.835749043 22226.315083227
10 224335.375028009 22433.5375028009
11 240238.560792439 21839.869162949
12 250840.20714565 20903.3505954708
13 258058.688074114 19850.6683133934
14 263098.250239762 18792.732159983
15 266721.90422038 17781.4602813587
16 269416.614904743 16838.5384315465
17 271495.030416537 15970.2959068551
18 273158.940062698 15175.4966701499
19 274539.253436671 14449.4343914038
20 275721.360265395 13786.0680132698
21 276761.319986251 13179.1104755358
22 277696.238784692 12622.5563083951
23 278550.939541653 12110.9104148545
24 279342.257555807 11639.260731492
25 280081.815727305 11203.2726290922
26 280777.824686476 10799.147103326
27 281436.470677568 10423.5729880581
28 282062.368645615 10073.6560230577
29 282658.816785074 9746.85575120945
30 283228.340445585 9440.9446815195
31 283773.075042089 9153.97016264804
32 284294.875597186 8884.21486241207
33 284795.36925623 8630.16270473426
34 285275.998618458 8390.47054760171
35 285738.062026713 8163.94462933465
36 286182.728737627 7949.52024271187
37 286611.062913331 7746.24494360355
38 287024.036502468 7553.26411848599
39 287422.537914154 7369.80866446547
40 287807.38428925 7195.18460723124
41 288179.323598069 7028.76399019681
42 288539.096478921 6869.97848759337
43 288887.246716495 6718.3080631743
44 289224.41727908 6573.28221088819
45 289551.208290154 6434.47129533677
46 289868.114164209 6301.48074270019
47 290175.618406493 6173.94932779773
48 290474.174310374 6051.54529813279
49 290764.206009868 5933.9633879565
50 291046.106944554 5820.92213889109
51 291320.249165645 5712.16174834597
52 291586.987836654 5607.44207378181
53 291846.646599973 5506.54050188627
54 292099.534159398 5409.25063258145
55 292345.939800158 5315.38072363923
56 292586.138921759 5224.7524807457
57 292820.384228393 5137.19972330514
58 293048.921720098 5052.56761586376
59 293271.980027907 4970.71152589673
60 293489.774572311 4891.49624287185
61 293702.512761469 4814.79529117162
62 293910.371944165 4740.48987006718
63 294113.564526559 4668.46927819935
64 294312.254034992 4598.62896929674
65 294506.604197816 4530.87083381255
66 294696.772135794 4465.10260811809
67 294882.905835705 4401.23740053291
68 295065.149859875 4339.19338029228
69 295243.638202651 4278.8933072848
70 295418.49913739 4220.26427339129
71 295589.855430695 4163.23740043233
72 295757.823965587 4107.74755507759
73 295922.516137471 4053.73309777357
74 296084.038479184 4001.13565512411
75 296242.492545235 3949.89990060313
76 296397.975443716 3899.97336110152
77 296550.580029737 3851.30623415243
78 296700.395146925 3803.85121983237
79 296847.505693349 3757.56336320694
80 296991.993249985 3712.39991562482
81 297133.935783739 3668.32019486097
82 297273.408063663 3625.28546419101
83 297410.481862958 3583.258817626
84 297545.241854785 3542.20526017601
85 297677.724621594 3502.0908779011
86 297808.006593708 3462.88379760125
87 297936.148350029 3424.55342931068
88 298062.208419122 3387.07055021729
89 298186.226267646 3350.40703671513
90 298308.293812721 3314.53659791913
91 298428.444183484 3279.43345256576
92 298546.727842074 3245.07312871819
93 298663.19505623 3211.4322049057
94 298777.889013107 3178.4881809905
95 298890.857057341 3146.21954797202
96 299002.142558553 3114.60565165159
97 299111.787849854 3083.62667886448
98 299219.833125596 3053.26360332241
99 299326.317774753 3023.49815934094
100 299431.279151539 2994.31279151539
101 299534.754469171 2965.69063830862
102 299636.778750941 2937.6154779504
103 299737.386137133 2910.07171006925
104 299836.610870468 2883.04433529296
105 299934.482524539 2856.51888118608
106 300031.033067471 2830.48144403275
107 300126.292754044 2804.91862386957
108 300220.29018918 2779.81750175167
109 300313.053481407 2755.16562826979
110 300404.609906146 2730.95099914678
111 300494.985795108 2707.16203419017
112 300584.206040856 2683.78755393621
113 300672.296730668 2660.81678522715
114 300759.281436918 2638.23931085016
115 300845.186032767 2616.0450959371
116 300930.028464746 2594.22438331677
117 301013.836914284 2572.76783687422
118 301096.62321474 2551.66629843
119 301178.41355554 2530.91103828185
120 301259.228725685 2510.49357271404
121 301339.086755261 2490.40567566332
122 301418.00752503 2470.63940594287
123 301496.011834833 2451.18708808808
124 301573.111252897 2432.04121978143
125 301649.328412438 2413.19462729951
126 301724.679092873 2394.6403102609
127 301799.179777949 2376.37149431456
128 301872.846554196 2358.38161370466
129 301945.695081976 2340.66430296105
130 302017.740611219 2323.21338931707
131 302088.996560284 2306.02287450598
132 302159.48007348 2289.08697025364
133 302229.20391239 2272.40002941647
134 302298.1810601 2255.95657507537
135 302366.426766901 2239.75130938445
136 302433.952745462 2223.77906430487
137 302500.771898616 2208.03483137676
138 302566.898053652 2192.51375401197
139 302632.340269689 2177.2110810769
140 302697.111890055 2162.12222778611
141 302761.224458106 2147.24272665323
142 302824.689018589 2132.56823252528
143 302887.516719431 2118.0945225135
144 302949.718309637 2103.81748826137
145 303011.303997976 2089.73313102052
146 303072.284116838 2075.8375624441
147 303132.668537795 2062.12699685575
148 303192.46712003 2048.59775081101
149 303251.689356304 2035.24623729063
150 303310.344516778 2022.06896344519
151 303368.441698963 2009.0625278077
152 303425.989770752 1996.22361691285
153 303482.997452425 1983.54900295703
154 303539.470802414 1971.035524691
155 303595.422874926 1958.68014758017
156 303650.857400815 1946.47985513343
157 303705.786352277 1934.43176020559
158 303760.215540501 1922.53300975001
159 303814.150866099 1910.78082305723
160 303867.603129556 1899.17251955972
161 303920.578821273 1887.70545851722
162 303973.083438991 1876.37705826538
163 304025.124766564 1865.1848145188
164 304076.709733637 1854.12627886364
165 304127.844969518 1843.19906042132
166 304178.535685262 1832.4008173811
167 304228.790944333 1821.72928709181
168 304278.615550894 1811.18223542199
169 304328.016050523 1800.75749142321
170 304376.998223745 1790.45293072791
171 304425.5681212 1780.26648024094
172 304473.731576528 1770.19611381703
173 304521.49411434 1760.23985037191
174 304568.861452816 1750.39575547595
175 304615.839059083 1740.66193748047
176 304662.430768706 1731.03653845856
177 304708.644738841 1721.51776688611
178 304754.48478382 1712.10384710011
179 304799.955928573 1702.7930498803
180 304845.063185634 1693.58368436463
181 304889.811407327 1684.47409617308
182 304934.205366733 1675.46266685018
183 304978.249809666 1666.54781316757
184 305021.949217817 1657.72798487944
185 305065.308181883 1649.00166584802
186 305108.331076064 1640.36737137669
187 305151.022379942 1631.8236490906
188 305193.386304887 1623.36907608982
189 305235.427050609 1615.00225952703
190 305277.170223585 1606.72194854518
191 305318.575920798 1598.52657550156
192 305359.670688593 1590.41495150309
193 305400.458472774 1582.38579519572
194 305440.942693728 1574.43784893674
195 305481.12766443 1566.56988545861
196 305521.018589435 1558.78070708895
197 305560.615528739 1551.06911435908
198 305599.924184434 1543.43396052744
199 305638.947683817 1535.87410896391
200 305677.689627123 1528.38844813561


==> Data/T_unc_N_10_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
13 0.830132799228129 0.0638563691713945
14 1.9037552934898 0.135982520963557
15 3.83285193153933 0.255523462102622
16 6.72025377599585 0.420015860999741
17 10.5181886446283 0.618716979095782
18 15.0992683045294 0.838848239140522
19 20.3053554085372 1.0687029162388
20 25.9758859346992 1.29879429673496
21 31.9626457040555 1.52203074781217
22 38.1364021108395 1.73347282321998
23 44.3888602276519 1.92995044468052
24 50.6320686719491 2.10966952799788
25 56.7965518756536 2.27186207502614
26 62.8289196256305 2.4164969086781
27 68.6893807412214 2.54405113856376
28 74.349389658087 2.65533534493168
29 79.7895354330218 2.75136329079385
30 84.9977127505392 2.83325709168464
31 89.9675752123664 2.90217984556021
32 94.6972506626497 2.9592890832078
33 99.1882890348497 3.00570572832878
34 103.444810481827 3.04249442593609
35 107.472822438201 3.07065206966289
36 111.27967697547 3.09110213820751
37 114.873643281105 3.10469306165148
38 118.263573712457 3.11219930822254
39 121.458645315219 3.11432423885178
40 124.468161794867 3.11170404487167
41 127.301403629016 3.10491228363454
42 129.967516306539 3.09446467396523
43 132.475428602908 3.08082392099787
44 134.833794391719 3.06440441799362
45 137.050952794794 3.0455767287732
46 139.13490253189 3.02467179417153
47 141.093287186354 3.00198483375222
48 142.933388790715 2.9777789331399
49 144.662127686837 2.95228832013953
50 146.286067054636 2.92572134109273
51 147.811420852975 2.8982631539799
52 149.24406419371 2.87007815757135
53 150.589545389502 2.84131217716041
54 151.85309908939 2.81209442758131
55 153.039660052842 2.78253927368803
56 154.153877220397 2.75274780750709
57 155.200127823373 2.72280926005918
58 156.18253134097 2.69280226449949
59 157.104963164604 2.66279598584075
60 157.971067869253 2.63285113115422
61 158.784272022573 2.60302085282906
62 159.547796486394 2.57335155623216
63 160.264668183517 2.54388362196059
64 160.937731316592 2.51465205182174
65 161.569658036371 2.4856870467134
66 162.16295856443 2.45701452370349
67 162.719990781152 2.42865657882316
68 163.242969293875 2.40063190138052
69 163.733974002962 2.37295614497046
70 164.194958185396 2.34564225979137
71 164.627756116688 2.31870079037589
72 165.034090252411 2.2921401423946
73 165.415577990872 2.26596682179277
74 165.773738038229 2.24018564916525
75 166.109996396988 2.21479995195984
76 166.425691998245 2.18981173681901
77 166.722081997334 2.16522184412122
78 167.000346751834 2.14103008656198
79 167.261594500022 2.117235373418
80 167.506865757068 2.09383582196335
81 167.737137445426 2.07082885735094
82 167.953326775017 2.04821130213436
83 168.156294888013 2.02597945648208
84 168.346850282206 2.00412917002626
85 168.525752026198 1.98265590619057
86 168.693712778886 1.96155479975449
87 168.851401625017 1.94082070833353
88 168.999446737909 1.92044825838532
89 169.138437879781 1.90043188628968
90 169.268928749536 1.88076587499484
91 169.391439187232 1.86144438667288
92 169.506457243973 1.84246149178231
93 169.614441125371 1.82381119489646
94 169.715821016305 1.80548745762026
95 169.811000794183 1.78748421888613
96 169.900359637516 1.76979541289079
97 169.984253536185 1.75241498490913
98 170.063016709395 1.73533690519791
99 170.136962936953 1.71855518118134
100 170.206386809166 1.70206386809166
101 170.271564900325 1.68585707822104
102 170.332756870434 1.66992898892582
103 170.390206499587 1.65427384951056
104 170.444142659096 1.63888598710669
105 170.494780223229 1.6237598116498
106 170.542320925209 1.60888982004914
107 170.586954160862 1.59427059963422
108 170.628857743118 1.5798968309548
109 170.668198610382 1.5657632900035
110 170.705133491575 1.55186484992341
111 170.739809530514 1.53819648225688
112 170.772364872104 1.52475325778664
113 170.802929212683 1.5115303470149
114 170.831624316712 1.49852302032203
115 170.858564501859 1.48572664784225
116 170.883857094429 1.47313669908991
117 170.907602856934 1.46074874236696
118 170.929896389514 1.44855844397893
119 170.950826506812 1.43656156728413
120 170.9704765918 1.42475397159833
121 170.988924927963 1.4131316109749
122 171.006245011173 1.40169053287847
123 171.022505842482 1.39042687676815
124 171.037772203018 1.37933687260498
125 171.052104912062 1.36841683929649
126 171.065561069343 1.35766318309003
127 171.078194282521 1.34707239592536
128 171.090054880746 1.33664105375582
129 171.101190115167 1.32636581484626
130 171.111644347177 1.31624341805521
131 171.121459225137 1.30627068110791
132 171.130673850302 1.29644449886592
133 171.139324932596 1.28676184159846
134 171.147446936856 1.27721975326012
135 171.155072220139 1.26781534977881
136 171.162231160628 1.25854581735756
137 171.168952278654 1.24940841079309
138 171.175262350316 1.24040045181388
139 171.181186514158 1.23151932743998
140 171.186748371312 1.22276248836652
141 171.191970079529 1.21412744737255
142 171.196872441445 1.20561177775666
143 171.201474987463 1.19721311180044
144 171.205796053555 1.1889291392608
145 171.209852854312 1.18075760589181
146 171.213661551526 1.17269631199675
147 171.217237318573 1.1647431110107
148 171.220594400865 1.15689590811396
149 171.223746172603 1.14915265887653
150 171.226705190054 1.1415113679337
151 171.229483241577 1.13397008769256
152 171.232091394583 1.12652691706963
153 171.234540039632 1.11918000025903
154 171.236838931821 1.11192752553131
155 171.238997229652 1.10476772406227
156 171.241023531516 1.09769886879177
157 171.242925909947 1.09071927331176
158 171.244711943786 1.08382729078346
159 171.24638874837 1.07702131288283
160 171.24796300388 1.07029976877425
161 171.249440981955 1.06366112411152
162 171.250828570677 1.0571038800659
163 171.252131298026 1.05062657238053
164 171.253354353907 1.04422777045065
165 171.254502610823 1.03790607642923
166 171.255580643287 1.03166012435715
167 171.256592746046 1.02548857931764
168 171.257542951194 1.01939013661425
169 171.258435044227 1.01336352097176
170 171.259272579136 1.00740748575963
171 171.260058892555 1.00152081223717
172 171.260797117059 0.995702308820113
173 171.261490193644 0.989950810367882
174 171.262140883439 0.984265177491029
175 171.262751778713 0.978644295878362
176 171.263325313197 0.973087075643165
177 171.263863771781 0.967592450688027
178 171.264369299617 0.962159378087734
179 171.264843910665 0.956786837489748
180 171.265289495717 0.951473830531761
181 171.265707829929 0.946219380275849
182 171.266100579891 0.941022530658743
183 171.266469310272 0.935882345957771
184 171.266815490047 0.930797910271996
185 171.267140498354 0.92576832701813
186 171.267445629985 0.92079271844078
187 171.267732100547 0.915870225136616
188 171.268001051303 0.91100000559204
189 171.26825355372 0.90618123573397
190 171.268490613736 0.901413108493347
191 171.268713175768 0.896694833380986
192 171.268922126477 0.8920256360754
193 171.269118298295 0.887404758022254
194 171.269302472747 0.88283145604509
195 171.269475383562 0.878305001966985
196 171.269637719594 0.873824682242827
197 171.26979012757 0.869389797601878
198 171.269933214665 0.864999662700326
199 171.270067550919 0.860653605783513
200 171.270193671512 0.856350968357561
201 171.270312078893 0.852091104870113


==> Data/T_unc_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 0.0430861113752974 0.00861722227505948
6 0.114990099973782 0.019165016662297
7 0.256377745575191 0.0366253922250272
8 0.444063706503684 0.0555079633129605
9 0.683888797669152 0.0759876441854613
10 0.960027891552396 0.0960027891552396
11 1.26731943462971 0.11521085769361
12 1.59528895129832 0.132940745941527
13 1.93745110277127 0.149034700213174
14 2.28686938538202 0.163347813241573
15 2.6384925234944 0.175899501566293
16 2.98790765570444 0.186744228481527
17 3.33180808152321 0.195988710677836
18 3.66757999482974 0.203754444157208
19 3.99331880177907 0.210174673777846
20 4.30764558122617 0.215382279061309
21 4.60963856546821 0.219506598355629
22 4.89872898246409 0.222669499202913
23 5.17463443191322 0.224984105735358
24 5.43729306538687 0.226553877724453
25 5.68681432356299 0.227472572942519
26 5.9234364389504 0.227824478421169
27 6.14749324227059 0.227684934898911
28 6.35938703995357 0.227120965712627
29 6.55956732104417 0.22619197658773
30 6.74851385399232 0.224950461799744
31 6.92672353901422 0.22344269480691
32 7.0947002084432 0.22170938151385
33 7.25294683884056 0.219786267843653
34 7.40195967173838 0.217704696227599
35 7.54222386251883 0.215492110357681
36 7.6742103344105 0.213172509289181
37 7.79837358348869 0.210766853607803
38 7.9151502270054 0.208293427026458
39 8.02495813012783 0.205768157182765
40 8.12819597860129 0.203204899465032
41 8.22524319220273 0.200615687614701
42 8.31646009538456 0.198010954652013
43 8.40218827907582 0.195399727420368
44 8.48275110157561 0.192789797763082
45 8.55845428770849 0.190187873060189
46 8.62958659434935 0.187599708572812
47 8.69642051756059 0.185030223777885
48 8.75921302224599 0.182483604630125
49 8.81820627972036 0.179963393463681
50 8.87362840214716 0.177472568042943
51 8.92569416559837 0.175013611090164
52 8.97460571569786 0.172588571455728
53 9.02055325153497 0.17019911795349
54 9.06371568488642 0.167846586757156
55 9.1042612728291 0.165532023142347
56 9.14234822263739 0.163256218261382
57 9.1781252684769 0.161019741552226
58 9.21173221987573 0.158822969308202
59 9.24330048230883 0.156666109869641
60 9.27295355048801 0.154549225841467
61 9.30080747513973 0.152472253690815
62 9.32697130418215 0.150435021035196
63 9.35154749929843 0.148437261893626
64 9.37463232895842 0.146478630139975
65 9.39631623896379 0.144558711368674
66 9.41668420160123 0.142677033357594
67 9.43581604447697 0.140833075290701
68 9.45378676008873 0.139026275883658
69 9.47066679716153 0.137256040538573
70 9.48652233474082 0.135521747639155
71 9.50141554000073 0.133822754084517
72 9.51540481068241 0.132158400148367
73 9.52854500303954 0.130528013740268
74 9.54088764612479 0.128930914136822
75 9.55248114320992 0.127366415242799
76 9.56337096109173 0.125833828435418
77 9.5735998079964 0.124332465038914
78 9.58320780075554 0.122861638471225
79 9.59223262189123 0.121420666099889
80 9.60070966721042 0.12000887084013
81 9.60867218447616 0.118625582524397
82 9.61615140368929 0.117270139069382
83 9.62317665948445 0.115941887463668
84 9.62977550611433 0.114640184596599
85 9.63597382546815 0.113364397946684
86 9.64179592854466 0.112113906145868
87 9.64726465077436 0.110888099434188
88 9.65240144156284 0.10968638001776
89 9.6572264484036 0.108508162341614
90 9.66175859589016 0.107352873287668
91 9.66601565993507 0.106219952306979
92 9.67001433748652 0.105108851494419
93 9.67377031201528 0.104019035613068
94 9.6772983150278 0.102949982074764
95 9.6806121838473 0.101901180882603
96 9.68372491588786 0.100872134540498
97 9.68664871963513 0.0998623579343828
98 9.68939506253296 0.0988713781891118
99 9.69197471596387 0.0978987345046856
100 9.69439779749916 0.0969439779749916
101 9.69667381058512 0.0960066713919318
102 9.69881168181988 0.0950863890374498
103 9.70081979596823 0.094182716465711
104 9.70270602885076 0.0932952502774112
105 9.70447777823684 0.0924235978879699
106 9.70614199286212 0.0915673772911521
107 9.70770519968512 0.0907262168194871
108 9.70917352948911 0.0898997549026769
109 9.71055274092976 0.0890876398250437
110 9.71184824312354 0.0882895294829412
111 9.71306511686449 0.0875050911429234
112 9.71420813455347 0.0867340012013703
113 9.7152817789175 0.0859759449461725
114 9.71629026059286 0.08523061632099
115 9.71723753464089 0.0844977176925295
116 9.71812731606132 0.0837769596212183
117 9.71896309436379 0.0830680606355879
118 9.71974814725496 0.0823707470106353
119 9.72048555349477 0.0816847525503762
120 9.7211782049723 0.0810098183747692
121 9.72182881804861 0.0803456927111455
122 9.72243994421115 0.0796921306902553
123 9.72301398008124 0.079048894147002
124 9.72355317681431 0.0784157514259219
125 9.72405964892939 0.0777924771914351
126 9.72453538260273 0.0771788522428788
127 9.72498224345792 0.0765746633343143
128 9.72540198388331 0.0759797029990884
129 9.72579624990501 0.0753937693791086
130 9.72616658764291 0.0748166660587916
131 9.72651444937477 0.0742482019036242
132 9.7268411992321 0.0736881909032735
133 9.72714811855047 0.0731364520191764
134 9.72743641089499 0.0725928090365298
135 9.72770720678074 0.072057090420598
136 9.72796156810665 0.0715291291772548
137 9.72820049232032 0.0710087627176665
138 9.72842491632998 0.0704958327270288
139 9.72863572017901 0.0699901850372591
140 9.7288337304974 0.0694916695035529
141 9.72901972374379 0.0690001398847077
142 9.72919442925065 0.0685154537271172
143 9.72935853208468 0.0680374722523404
144 9.7295126757335 0.0675660602481493
145 9.72965746462935 0.067101085962961
146 9.72979346651956 0.0666424210035586
147 9.72992121469317 0.066189940236008
148 9.73004121007236 0.0657435216896781
149 9.730153923177 0.0653030464642752
150 9.73025979596989 0.0648683986397993
151 9.73035924359001 0.0644394651893378
152 9.73045265598062 0.0640161358946093
153 9.73054039941845 0.0635983032641729
154 9.73062281795019 0.063185862454222
155 9.73070023474166 0.0627787111918817
156 9.73077295334524 0.062376749700931
157 9.73084125889017 0.0619798806298737
158 9.73090541920084 0.0615880089822838
159 9.73096568584699 0.0612010420493521
160 9.73102229513034 0.0608188893445646
161 9.73107546901117 0.060441462540442
162 9.73112541597884 0.0600686754072768
163 9.73117233186932 0.0597004437537995
164 9.73121640063319 0.0593366853697146
165 9.73125779505699 0.0589773199700424
166 9.73129667744078 0.0586222691412095
167 9.73133320023462 0.05827145628883
168 9.73136750663635 0.0579248065871212
169 9.7313997311532 0.0575822469299006
170 9.73143000012914 0.0572437058831126
171 9.73145843224042 0.0569091136388329
172 9.73148513896088 0.0565784019707028
173 9.73151022499908 0.0562515041907461
174 9.73153378870893 0.0559283551075226
175 9.73155592247532 0.0556088909855732
176 9.73157671307642 0.055293049506116
177 9.73159624202394 0.0549807697289488
178 9.73161458588277 0.0546719920555212
179 9.7316318165712 0.0543666581931352
180 9.73164800164291 0.0540647111202384
181 9.73166320455188 0.0537660950527728
182 9.7316774849012 0.0534707554115451
183 9.73169089867678 0.0531786387905835
184 9.73170349846687 0.0528896929264504
185 9.73171533366827 0.0526038666684771
186 9.73172645068 0.0523211099498925
187 9.73173689308527 0.0520413737598143
188 9.73174670182236 0.0517646101160764
189 9.73175591534511 0.051490772038863
190 9.73176456977373 0.0512198135251249
191 9.73177269903641 0.0509516895237508
192 9.73178033500236 0.0506863559114706
193 9.73178750760676 0.0504237694694651
194 9.73179424496815 0.0501638878606606
195 9.73180057349864 0.0499066696076854
196 9.73180651800753 0.049652074071467
197 9.73181210179851 0.0494000614304493
198 9.73181734676111 0.0491505926604096
199 9.73182227345645 0.0489036295148565
200 9.73182690119792 0.0486591345059896
201 9.73183124812685 0.0484170708862032


==> Data/T_unc_N_2_iT_10.txt <==
t regret_vec ave_regret_vec
5 0.0275197978434067 0.00550395956868134
6 0.1816944717105 0.0302824119517501
7 0.586339739559996 0.0837628199371423
8 1.31708828232978 0.164636035291222
9 2.39850199406568 0.266500221562853
10 3.81676997929193 0.381676997929193
11 5.53482751103268 0.503166137366608
12 7.50432288827184 0.62536024068932
13 9.67367774897754 0.744129057613657
14 11.9929773924508 0.856641242317915
15 14.4166382490877 0.961109216605844
16 16.9046314814967 1.05653946759354
17 19.4228190897185 1.14251876998344
18 21.9427746547714 1.21904303637619
19 24.441328241358 1.28638569691358
20 26.899985105619 1.34499925528095
21 29.304308775411 1.39544327501957
22 31.6433209586612 1.43833277084824
23 33.9089465313377 1.47430202310164
24 36.0955167617599 1.50397986507333
25 38.1993347522145 1.52797339008858
26 40.2183017184407 1.54685775840157
27 42.1515998018523 1.56117036303157
28 43.9994257124173 1.57140806115776
29 45.7627690418116 1.57802651868316
30 47.4432291797632 1.58144097265877
31 49.0428651679692 1.58202790864417
32 50.5640733764512 1.5801272930141
33 52.0094884914125 1.57604510580038
34 53.3819039036344 1.57005599716572
35 54.6842081498801 1.56240594713943
36 55.9193345705306 1.55331484918141
37 57.0902217984768 1.5429789675264
38 58.1997830870703 1.53157323913343
39 59.2508828218693 1.51925340568896
40 60.2463188470863 1.50615797117716
41 61.1888094786899 1.49240998728512
42 62.0809842779326 1.47811867328411
43 62.9253778270883 1.46338087969973
44 63.7244258884982 1.44828240655678
45 64.4804634430904 1.43289918762423
46 65.195724199304 1.41729835215878
47 65.8723412411631 1.4015391753439
48 66.5123485480209 1.38567392808377
49 67.1176831706042 1.36974863613478
50 67.6901878905345 1.35380375781069
51 68.2316142251578 1.33787478872858
52 68.7436256676579 1.32199280130111
53 69.2278010753257 1.30618492594954
54 69.6856381373429 1.29047478032116
55 70.1185568684583 1.27488285215379
56 70.5279030869911 1.25942684083913
57 70.9149518453479 1.24412196219909
58 71.2809107890714 1.22898122050123
59 71.6269234266749 1.21401565129958
60 71.9540722975554 1.19923453829259
61 72.2633820292262 1.18464560703649
62 72.5558222782739 1.17025519803668
63 72.8323105519346 1.15606842145928
64 73.0937149090929 1.14208929545458
65 73.3408565410505 1.12832086986232
66 73.5745122335202 1.11476533687152
67 73.7954167122152 1.10142413003306
68 74.004264875007 1.08829801286775
69 74.2017139141247 1.07538715817572
70 74.3883853321767 1.0626912190311
71 74.5648668559721 1.05020939233764
72 74.7317142522722 1.037940475726
73 74.8894530496174 1.02588291848791
74 75.0385801703906 1.01403486716744
75 75.1795654772325 1.0023942063631
76 75.31285323784 0.990958595234737
77 75.4388635120806 0.979725500156891
78 75.5579934652454 0.968692223913403
79 75.6706186111201 0.957855931786331
80 75.7770939884314 0.947213674855393
81 75.8777552740713 0.936762410791004
82 75.972919836373 0.926499022394793
83 76.0628877315549 0.916420334115119
84 76.1479426463119 0.906523126741808
85 76.2283527893995 0.896804150463524
86 76.3043717349063 0.887260136452399
87 76.3762392197912 0.877887807124036
88 76.4441818981218 0.86868388520593
89 76.508414054347 0.859645101734236
90 76.5691382777859 0.85076820308651
91 76.6265461004361 0.84204995714765
92 76.6808186000727 0.833487158696442
93 76.7321269705132 0.82507663409154
94 76.7806330608318 0.816815245327998
95 76.826489885191 0.808699893528327
96 76.8698421049005 0.800727521926046
97 76.9108264841982 0.792895118393796
98 76.9495723211881 0.785199717563144
99 76.9862018552768 0.777638402578554
100 77.0208306524013 0.770208306524013
101 77.0535679692378 0.76290661355681
102 77.0845170975544 0.755730559779946
103 77.1137756897728 0.748677433881289
104 77.1414360667726 0.741744577565121
105 77.1675855089024 0.73492938579907
106 77.1923065311152 0.728229306897313
107 77.2156771430869 0.721641842458757
108 77.2377710951439 0.715164547177258
109 77.2586581107722 0.708795028539195
110 77.2784041064338 0.702530946422126
111 77.2970713993918 0.696370012607133
112 77.3147189041908 0.690309990215989
113 77.3314023184151 0.68434869308332
114 77.3471742983082 0.678483985072879
115 77.3620846248081 0.672713779346158
116 77.3761803605191 0.667036037590682
117 77.3895059981166 0.661448769214672
118 77.4021036006523 0.655950030514003
119 77.4140129342007 0.650537923816813
120 77.4252715932646 0.645210596610538
121 77.4359151193366 0.639966240655675
122 77.4459771129877 0.634803091090063
123 77.4554893398386 0.629719425527143
124 77.4644818307461 0.624713563151178
125 77.4729829765193 0.619783863812154
126 77.4810196174672 0.614928727122756
127 77.4886171280574 0.610146591559507
128 77.4957994969514 0.605435933569933
129 77.502589402675 0.600795266687403
130 77.5090082851533 0.596223140655026
131 77.5150764133429 0.591718140559869
132 77.5208129491724 0.587278885978579
133 77.5262360079907 0.582904030135268
134 77.5313627157156 0.578592259072505
135 77.5362092628633 0.574342290836025
136 77.5407909556271 0.570152874673728
137 77.5451222641681 0.566022790249402
138 77.5492168682693 0.561950846871517
139 77.5530877004972 0.55793588273739
140 77.5567469870072 0.553976764192909
141 77.56020628612 0.550072385007944
142 77.563476524793 0.546221665667556
143 77.5665680330995 0.542423552679017
144 77.5694905768264 0.538677017894628
145 77.5722533882913 0.534981057850285
146 77.5748651954771 0.531334693119706
147 77.5773342495758 0.527736967684189
148 77.5796683510287 0.524186948317761
149 77.5818748741435 0.52068372398754
150 77.5839607903691 0.517226405269128
151 77.5859326902984 0.513814123776811
152 77.5877968044696 0.510446031608352
153 77.5895590230318 0.507121300804129
154 77.591224914337 0.50383912282037
155 77.5927997425163 0.500598708016234
156 77.5942884840967 0.497399285154466
157 77.5956958437111 0.494240100915357
158 77.5970262689486 0.491120419423725
159 77.5982839643959 0.488039521788654
160 77.5994729049104 0.48499670565569
161 77.6005968481693 0.481991284771238
162 77.601659346533 0.479022588558846
163 77.6026637582608 0.476089961707122
164 77.6036132581135 0.473192763768985
165 77.6045108473779 0.470330368771987
166 77.6053593633435 0.467502164839418
167 77.6061614882609 0.464707553821922
168 77.606919757812 0.461945950939357
169 77.6076365691167 0.459216784432643
170 77.608314188303 0.456519495225311
171 77.6089547576632 0.453853536594521
172 77.6095603024194 0.451218373851276
173 77.6101327371194 0.448613484029592
174 77.6106738716834 0.446038355584387
175 77.6111854171201 0.443492488097829
176 77.6116689909311 0.440975391993927
177 77.6121261222195 0.438486588261127
178 77.6125582565199 0.436025608182696
179 77.6129667603643 0.433591993074661
180 77.613352925599 0.431185294031106
181 77.6137179734651 0.428805071676603
182 77.6140630584564 0.426450895925585
183 77.614389271967 0.424122345748453
184 77.6146976457384 0.42181900894423
185 77.6149891551198 0.419540481919566
186 77.6152647221493 0.417286369473921
187 77.615525218467 0.415056284590733
188 77.6157714680689 0.412849848234409
189 77.6160042499108 0.410666689152967
190 77.6162243003694 0.408506443686155
191 77.6164323155691 0.406368755578896
192 77.6166289535817 0.404253275799905
193 77.6168148365062 0.402159662365317
194 77.6169905524344 0.400087580167188
195 77.6171566573095 0.398036700806715
196 77.6173136766832 0.396006702432057
197 77.6174621073766 0.393997269580592
198 77.6176024190504 0.392008093025507
199 77.6177350556893 0.390038869626579
200 77.6178604370053 0.388089302185026
201 77.6179789597645 0.386159099302311


==> Data/T_unc_N_2_iT_100.txt <==
t regret_vec ave_regret_vec
5 0.0243888611896368 0.00487777223792735
6 0.142643489245074 0.0237739148741789
7 0.420323720802028 0.0600462458288611
8 0.871405582465145 0.108925697808143
9 1.4752874257248 0.163920825080533
10 2.19630143614403 0.219630143614403
11 2.99688921223684 0.272444473839712
12 3.844050944285 0.320337578690417
13 4.71147391991035 0.362421070762335
14 5.57945994349398 0.398532853106713
15 6.43396047288417 0.428930698192278
16 7.26539703425903 0.45408731464119
17 8.06756682872371 0.474562754630806
18 8.83673668753003 0.49092981597389
19 9.57093725042043 0.503733539495812
20 10.2694330152406 0.513471650762032
21 10.9323339525039 0.520587331071614
22 11.5603156778041 0.525468894445639
23 12.1544204294039 0.528453062147997
24 12.7159170331092 0.529829876379549
25 13.2462033554822 0.529848134219286
26 13.74673906821 0.528720733392693
27 14.2189998791485 0.526629625153649
28 14.6644468760659 0.523730245573782
29 15.0845064540349 0.520155394966721
30 15.4805576156315 0.516018587187717
31 15.8539243779926 0.511416915419117
32 16.2058716927489 0.506433490398403
33 16.537603760901 0.501139507906092
34 16.8502639607453 0.49559599884545
35 17.1449358435325 0.489855309815215
36 17.4226448177905 0.483962356049737
37 17.6843602598369 0.477955682698295
38 17.9309978696872 0.471868364991769
39 18.1634221486741 0.465728773042925
40 18.3824489149819 0.459561222874547
41 18.5888478010811 0.453386531733685
42 18.7833446963816 0.447222492770991
43 18.9666241118117 0.441084281670041
44 19.1393314522784 0.434984805733599
45 19.3020751893088 0.428935004206862
46 19.4554289305023 0.422944107184833
47 19.5999333853283 0.417019859262305
48 19.7360982287488 0.411168713098933
49 19.8644038653815 0.405395997252684
50 19.9853030977077 0.399706061954153
51 20.0992227022841 0.39410240592714
52 20.206564918143 0.388587786887366
53 20.307708851658 0.383164317955812
54 20.4030118021203 0.377833551891117
55 20.4928105122009 0.372596554767289
56 20.5774223473317 0.367453970488066
57 20.6571464078924 0.362406077331445
58 20.7322645779262 0.357452837550451
59 20.8030425139206 0.352593940913909
60 20.8697305770288 0.347828842950479
61 20.93256471192 0.343156798556066
62 20.9917672752849 0.338576891536854
63 21.0475478168607 0.33408806058509
64 21.1001038156727 0.329689122119886
65 21.1496213740552 0.32537879037008
66 21.1962758718528 0.321155695028072
67 21.2402325830876 0.317018396762502
68 21.2816472572305 0.312965400841625
69 21.3206666671065 0.3089951690885
70 21.3574291253459 0.305106130362085
71 21.3920649711762 0.301296689734877
72 21.4246970292609 0.297565236517513
73 21.455441042183 0.293910151262781
74 21.4844060780827 0.290329811865982
75 21.5116949148775 0.286822598865033
76 21.5374044024044 0.283386900031637
77 21.5616258037506 0.280021114334423
78 21.5844451169682 0.276723655345746
79 21.6059433782951 0.273492954155635
80 21.6261969479459 0.270327461849323
81 21.6452777794691 0.267225651598384
82 21.6632536736189 0.264186020409987
83 21.6801885176261 0.261207090573809
84 21.6961425107073 0.258287410841754
85 21.7111723766042 0.255425557371814
86 21.7253315638949 0.252620134463895
87 21.7386704347811 0.249869775112427
88 21.7512364430105 0.247173141397846
89 21.7630743015641 0.244528924736675
90 21.7742261406889 0.241935846007654
91 21.7847316568363 0.23939265556963
92 21.794628253026 0.236898133185065
93 21.8039511711286 0.234451087861598
94 21.8127336165331 0.232050357622693
95 21.8210068756323 0.229694809217182
96 21.828800426545 0.227383337776511
97 21.8361420434594 0.225114866427416
98 21.8430578949658 0.222888345866998
99 21.8495726367238 0.220702753906301
100 21.8557094987924 0.218557094987924
101 21.8614903679245 0.21645039968242
102 21.8669358651222 0.214381724167864
103 21.8720654187196 0.212350149696307
104 21.8768973332542 0.210354782050521
105 21.8814488543671 0.208394750993972
106 21.885736229963 0.206469209716632
107 21.8897747678415 0.204577334278892
108 21.8935788900062 0.202718323055613
109 21.8971621838423 0.200891396182039
110 21.90053745034 0.199095795003091
111 21.9037167495387 0.197330781527376
112 21.906711443348 0.195595637887036
113 21.909532235898 0.193889665804407
114 21.9121892115618 0.192212186066331
115 21.9146918707835 0.190562538006813
116 21.9170491638381 0.188940078998604
117 21.9192695226428 0.187344183954212
118 21.9213608907323 0.185774244836715
119 21.923330751503 0.184229670180698
120 21.9251861548267 0.182709884623556
121 21.9269337421274 0.181214328447334
122 21.9285797700094 0.179742457131225
123 21.9301301325219 0.178293740914812
124 21.9315903821362 0.176867664372066
125 21.9329657495117 0.175463725996094
126 21.9342611621198 0.174081437794602
127 21.9354812617919 0.172720324895999
128 21.9366304212524 0.171379925166035
129 21.9377127596981 0.170059788834869
130 21.9387321574747 0.168759478134421
131 21.9396922699071 0.167478566945856
132 21.940596540329 0.166216640457038
133 21.9414482123594 0.16497329482977
134 21.9422503414692 0.163748136876636
135 21.9430058058793 0.162540783747254
136 21.9437173168279 0.161350862623734
137 21.9443874282443 0.160178010425141
138 21.945018545863 0.159021873520746
139 21.9456129358106 0.157882107451875
140 21.9461727326961 0.156758376662115
141 21.9466999472324 0.15565035423569
142 21.9471964734174 0.154557721643784
143 21.9476640952994 0.153480168498597
144 21.9481044933509 0.152417392314937
145 21.9485192504733 0.151369098279126
146 21.948909857654 0.150334999025027
147 21.9492777192964 0.149314814416983
148 21.949624158241 0.148308271339466
149 21.9499504204951 0.147315103493256
150 21.9502576796899 0.146335051197933
151 21.9505470412785 0.14536786120052
152 21.9508195464911 0.144413286490073
153 21.9510761760611 0.143471086118046
154 21.9513178537349 0.142541025024253
155 21.9515454495791 0.141622873868252
156 21.9517597830952 0.140716408865995
157 21.9519616261548 0.139821411631559
158 21.9521517057639 0.138937669023822
159 21.952330706667 0.138064972997906
160 21.952499273801 0.137203120461256
161 21.9526580146057 0.136351913134197
162 21.9528075012017 0.135511157414825
163 21.9529482724408 0.134680664248103
164 21.9530808358379 0.133860248999012
165 21.9532056693915 0.133049731329646
166 21.9533232232979 0.132248935080108
167 21.9534339215657 0.131457688153088
168 21.9535381635377 0.13067582240201
169 21.9536363253238 0.129903173522626
170 21.9537287611506 0.129139580947945
171 21.9538158046332 0.128384887746393
172 21.9538977699729 0.127638940523098
173 21.9539749530858 0.126901589324195
174 21.9540476326649 0.126172687544051
175 21.9541160711818 0.125452091835325
176 21.9541805158296 0.124739662021759
177 21.9542411994108 0.12403526101362
178 21.9542983411743 0.123338754725698
179 21.9543521476034 0.122650011997784
180 21.9544028131581 0.121968904517545
181 21.9544505209743 0.121295306745714
182 21.9544954435225 0.12062909584353
183 21.9545377432283 0.119970151602341
184 21.9545775730563 0.119318356375306
185 21.9546150770606 0.118673595011138
186 21.9546503909036 0.118035754789805
187 21.9546836423439 0.117404725360128
188 21.9547149516962 0.116780398679235
189 21.9547444322645 0.11616266895378
190 21.9547721907504 0.115551432582897
191 21.954798327637 0.114946588102811
192 21.954822937551 0.114348036133078
193 21.9548461096037 0.113755679324372
194 21.954867927712 0.113169422307794
195 21.9548884709007 0.112589171645645
196 21.9549078135876 0.11201483578361
197 21.9549260258517 0.111446325004324
198 21.9549431736857 0.110883551382251
199 21.954959319234 0.110326428739869
200 21.9549745210171 0.109774872605086
201 21.9549888341425 0.109228800169863


==> Data/T_unc_N_2_iT_1_eta1e4.txt <==
t regret_vec ave_regret_vec
5 0.0323996393253756 0.00647992786507512
6 0.164928488528156 0.0274880814213594
7 0.44329790754021 0.0633282725057443
8 0.877052624655686 0.109631578081961
9 1.45689396606858 0.161877107340954
10 2.16398494656231 0.216398494656231
11 2.97560438899373 0.270509489908521
12 3.86848327959606 0.322373606633005
13 4.82067849875504 0.370821422981157
14 5.81252603756733 0.415180431254809
15 6.82702530035322 0.455135020023548
16 7.84988349931454 0.490617718707158
17 8.86936806448798 0.521727533205175
18 9.87606108920763 0.548670060511535
19 10.8625741555839 0.571714429241258
20 11.8232584848297 0.591162924241487
21 12.7539302031848 0.607330009675465
22 13.6516208683414 0.620528221288244
23 14.5143574067947 0.631059017686726
24 15.3409720151544 0.639207167298102
25 16.1309405349413 0.645237621397652
26 16.8842467567071 0.649394106027196
27 17.6012696717519 0.65189887673155
28 18.2826906224824 0.652953236517228
29 18.9294174467502 0.652738532646557
30 19.5425229647522 0.651417432158407
31 20.1231954571278 0.649135337326704
32 20.672699090699 0.646021846584344
33 21.1923425424562 0.642192198256247
34 21.6834543414117 0.637748657100343
35 22.1473636869268 0.632781819626481
36 22.5853857101416 0.62737182528171
37 22.9988103234622 0.621589468201682
38 23.388893954208 0.615497209321263
39 23.7568535854555 0.609150091934755
40 24.1038626329878 0.602596565824696
41 24.4310482750073 0.59587922621969
42 24.7394899236929 0.58903547437364
43 25.0302185871843 0.582098106678705
44 25.3042169193093 0.57509583907521
45 25.5624197941587 0.568053773203527
46 25.8057152750234 0.560993810326595
47 26.0349458735276 0.553935018585694
48 26.2509100161471 0.546893958669731
49 26.4543636525541 0.539884972501105
50 26.6460219541784 0.532920439083568
51 26.8265610626072 0.526011001227593
52 26.9966198564674 0.519165766470527
53 27.1568017126889 0.512392485145074
54 27.3076762438333 0.505697708219135
55 27.4497809978074 0.499086927232862
56 27.5836231099542 0.49256469839204
57 27.709680900431 0.486134752639141
58 27.8284054120926 0.479800093311941
59 27.9402218858928 0.473563082811742
60 28.0455311722406 0.467425519537343
61 28.1447110778259 0.461388706193867
62 28.2381176482726 0.45545351045601
63 28.3260863876126 0.449620418850993
64 28.4089334160319 0.443889584625498
65 28.4869565677002 0.438260870272311
66 28.5604364307156 0.432733885313873
67 28.6296373313739 0.427308019871252
68 28.6948082650536 0.421982474486083
69 28.7561837760678 0.416756286609678
70 28.8139847888376 0.411628354126251
71 28.8684193927232 0.406597456235538
72 28.9196835828134 0.40166227198352
73 28.967961958913 0.396821396697438
74 29.0134283848992 0.392073356552692
75 29.0562466105488 0.387416621473985
76 29.0965708578483 0.382849616550635
77 29.1345463737182 0.378370732126211
78 29.1703099510006 0.373978332705136
79 29.2039904194636 0.369670764803337
80 29.2357091085023 0.365446363856279
81 29.2655802831218 0.361303460285455
82 29.2937115547165 0.357240384813616
83 29.3202042680726 0.353255473109308
84 29.34515386595 0.349347069832738
85 29.3686502325255 0.345513532147359
86 29.3907780169069 0.341753232754731
87 29.411616937865 0.338064562504195
88 29.4312420708635 0.334445932623448
89 29.4497241184096 0.330895776611344
90 29.4671296646865 0.32741255182985
91 29.4835214153774 0.323994740828323
92 29.4989584235404 0.320640852429787
93 29.5134963023389 0.317349422605795
94 29.5271874253945 0.314119015163772
95 29.540081115475 0.310948222268158
96 29.5522238222007 0.307835664814591
97 29.5636592894032 0.304779992674259
98 29.5744287127391 0.301779884823869
99 29.5845708881254 0.298834049375004
100 29.5941223515313 0.295941223515313
101 29.6031175106263 0.293100173372538
102 29.6115887687637 0.290309693811408
103 29.619566641739 0.287568608172224
104 29.6270798677498 0.284875767959133
105 29.6341555109487 0.282230052485226
106 29.6408190589655 0.279630368480807
107 29.6470945147472 0.277075649670535
108 29.6530044830478 0.274564856324517
109 29.658570251881 0.272096974787899
110 29.6638118692258 0.269671016992962
111 29.668748215265 0.267286019957342
112 29.6733970704147 0.26494104527156
113 29.6777751793905 0.262635178578677
114 29.6818983115413 0.260367529048608
115 29.6857813176689 0.258137228849295
116 29.689438183536 0.25594343261669
117 29.6928820802583 0.253785316925284
118 29.6961254117601 0.251662079760678
119 29.6991798594656 0.24957293999551
120 29.7020564243867 0.24751713686989
121 29.7047654667582 0.245493929477341
122 29.7073167433645 0.243502596257086
123 29.7097194426919 0.24154243449343
124 29.711982218033 0.239612759822847
125 29.7141132186617 0.237712905749294
126 29.7161201191935 0.235842223168203
127 29.7180101472341 0.234000079899481
128 29.7197901094178 0.232185860229827
129 29.7214664159294 0.230398964464569
130 29.723045103597 0.228638808489208
131 29.7245318576395 0.22690482334076
132 29.7259320321483 0.225196454789002
133 29.727250669374 0.223513162927624
134 29.7284925178915 0.221854421775309
135 29.7296620497052 0.220219718886705
136 29.7307634763593 0.21860855497323
137 29.7318007641087 0.21702044353364
138 29.7327776482058 0.215454910494245
139 29.7336976463567 0.213911493858682
140 29.7345640713918 0.212389743367085
141 29.7353800431991 0.210889220164533
142 29.7361484999623 0.209409496478608
143 29.7368722087443 0.207950155305904
144 29.737553775454 0.206510790107319
145 29.738195654233 0.205091004511952
146 29.7388001562951 0.203690412029419
147 29.7393694582508 0.202308635770414
148 29.7399056099475 0.200945308175321
149 29.740410541852 0.199600070750685
150 29.7408860720044 0.198272573813363
151 29.7413339125657 0.196962476242157
152 29.7417556759845 0.19566944523674
153 29.7421528808047 0.194393156083691
154 29.7425269571345 0.193133291929445
155 29.7428792517971 0.191889543559981
156 29.7432110331813 0.19066160918706
157 29.7435234958098 0.189449194240827
158 29.7438177646411 0.188252011168614
159 29.7440948991207 0.187069779239753
160 29.7443558969972 0.185902224356232
161 29.7446016979148 0.184749078869036
162 29.744833186798 0.183610081399988
163 29.7450511970379 0.182484976668944
164 29.7452565134935 0.18137351532618
165 29.7454498753186 0.18027545378981
166 29.7456319786231 0.179190554088091
167 29.7458034789801 0.178118583706468
168 29.7459649937865 0.177059315439205
169 29.7461171044863 0.176012527245481
170 29.7462603586647 0.174978002109792
171 29.7463952720195 0.173955527906547
172 29.7465223302183 0.172944897268711
173 29.7466419906476 0.171945907460391
174 29.7467546840592 0.170958360253214
175 29.7468608161221 0.169982061806412
176 29.7469607688824 0.169016822550468
177 29.7470549021395 0.168062457074235
178 29.7471435547415 0.167118784015401
179 29.7472270458051 0.166185625954218
180 29.7473056758651 0.165262809310362
181 29.747379727956 0.164350164242851
182 29.7474494686316 0.163447524552921
183 29.7475151489242 0.16255472758975
184 29.747577005249 0.161671614158962
185 29.7476352602548 0.16079802843381
186 29.7476901236261 0.159933817868957
187 29.7477417928378 0.159078833116779
188 29.7477904538661 0.158232927946096
189 29.7478362818585 0.157395959163273
190 29.7478794417639 0.156567786535599
191 29.7479200889267 0.155748272716894
192 29.7479583696462 0.154937283175241
193 29.7479944217031 0.154134686122814
194 29.7480283748555 0.153340352447709
195 29.7480603513063 0.152554155647725
196 29.7480904661431 0.151775971766036
197 29.7481188277523 0.151005679328692
198 29.7481455382095 0.150243159283886
199 29.7481706936469 0.149488294942949
200 29.7481943845995 0.148740971922997
201 29.7482166963308 0.148001078091198


==> Data/T_unc_N_2_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
5 0.0283393513547153 0.00566787027094307
6 0.184952590404831 0.0308254317341385
7 0.590870781093699 0.0844101115848141
8 1.31888609322278 0.164860761652848
9 2.39317300529916 0.265908111699906
10 3.80201022929045 0.380201022929045
11 5.5118147742321 0.501074070384736
12 7.47798642846107 0.623165535705089
13 9.65220810259015 0.742477546353089
14 11.9869627427968 0.856211624485484
15 14.438109528135 0.962540635209
16 16.966183053287 1.06038644083043
17 19.5368841413578 1.1492284789034
18 22.1210782733299 1.22894879296277
19 24.6945097095619 1.29971103734537
20 27.2373660035841 1.3618683001792
21 29.7337784853677 1.41589421358894
22 32.1713116487885 1.4623323476722
23 34.5404728248766 1.50175968803811
24 36.8342594216082 1.53476080923367
25 39.0477519199711 1.56191007679885
26 41.1777550873978 1.58375981105376
27 43.2224863886301 1.60083282920852
28 45.1813085818845 1.61361816363873
29 47.0545024702772 1.62256905069922
30 48.8430753817184 1.62810251272395
31 50.5486009417444 1.63060003037885
32 52.1730859219474 1.63040893506086
33 53.718860288475 1.62784425116591
34 55.1884869723883 1.62319079330554
35 56.5846882937527 1.6167053798215
36 57.9102863683982 1.60861906578884
37 59.1681551956722 1.59913932961276
38 60.3611824600587 1.58845217000154
39 61.4922393766883 1.57672408658175
40 62.5641571709407 1.56410392927352
41 63.5797090075697 1.55072460994072
42 64.5415963781258 1.53670467566966
43 65.4524391201722 1.52214974698075
44 66.3147683813801 1.50715382684955
45 67.1310219592688 1.49180048798375
46 67.9035415462016 1.47616394665656
47 68.634571491949 1.46031003174359
48 69.3262587651649 1.4442970576076
49 69.9806538525332 1.42817660923537
50 70.5997123820378 1.41199424764076
51 71.1852972963255 1.39579014306521
52 71.7391814347721 1.37959964297639
53 72.2630504098529 1.36345378131798
54 72.7585056855967 1.34737973491846
55 73.2270677842003 1.33140123244
56 73.6701795618443 1.31553892074722
57 74.0892095070494 1.29981069310613
58 74.4854550249615 1.28423198318899
59 74.8601456791251 1.26881602845975
60 75.2144463690047 1.25357410615008
61 75.5494604268971 1.23851574470323
62 75.8662326222702 1.22364891326242
63 76.165752065105 1.2089801915096
64 76.4489550026201 1.19451492191594
65 76.7167275060611 1.18025734624709
66 76.969908045989 1.16621072796953
67 77.2092899559615 1.15237746202928
68 77.4356237855587 1.13875917331704
69 77.6496195445935 1.12535680499411
70 77.8519488409715 1.11217069772816
71 78.0432469151371 1.09920066077658
72 78.2241145744135 1.08644603575574
73 78.3951200307507 1.0739057538459
74 78.5568006455612 1.06157838710218
75 78.709664585407 1.04946219447209
76 78.85419239232 1.03755516305684
77 78.990838472525 1.02585504509773
78 79.1200325072938 1.01435939111915
79 79.2421807895694 1.0030655796148
80 79.3576674899254 0.991970843624068
81 79.4668558553014 0.981072294509894
82 79.5700893438584 0.970366943217785
83 79.6676926991588 0.959851719266973
84 79.7599729667573 0.949523487699492
85 79.8472204561639 0.939379064190163
86 79.9297096510007 0.929415228500008
87 80.0077000700605 0.919628736437477
88 80.0814370818363 0.910016330475412
89 80.1511526749893 0.900574749157183
90 80.2170661870751 0.891300735411946
91 80.2793849937607 0.88219104388748
92 80.3383051606369 0.873242447398227
93 80.394012059629 0.864451742576656
94 80.446680951912 0.855815754807575
95 80.4964775391204 0.847331342517057
96 80.5435584845773 0.838995400881013
97 80.5880719061493 0.830804865011848
98 80.6301578422698 0.822756712676222
99 80.6699486925747 0.814847966591664
100 80.7075696345406 0.807075696345406
101 80.7431390174099 0.799437019974355
102 80.7767687346541 0.791929105241707
103 80.8085645761258 0.784549170641998
104 80.838626561014 0.777294486163596
105 80.867049252643 0.770162373834695
106 80.893922056106 0.763150208076472
107 80.919329499662 0.756255415884692
108 80.9433515007856 0.749475476859126
109 80.9660636177074 0.742807923098234
110 80.9875372872276 0.736250338974796
111 81.0078400495602 0.729800360806848
112 81.0270357609094 0.723455676436691
113 81.0451847944479 0.717214024729628
114 81.0623442303312 0.711073195002905
115 81.0785680353447 0.705031026394302
116 81.093907232748 0.699085407178862
117 81.1084100628538 0.693234274041486
118 81.1221221348454 0.687475611312249
119 81.1350865703103 0.681807450170675
120 81.1473441389429 0.676227867824524
121 81.1589333868429 0.670734986668123
122 81.1698907578129 0.665326973424695
123 81.1802507080399 0.660002038276747
124 81.190045814518 0.654758433988048
125 81.1993068775559 0.649594455020447
126 81.2080630176918 0.644508436648347
127 81.2163417673211 0.639498754073395
128 81.2241691573235 0.63456382154159
129 81.2315697989666 0.629702091464857
130 81.2385669613379 0.624912053548753
131 81.2451826445545 0.620192233927897
132 81.2514376489792 0.615541194310448
133 81.257351640658 0.610957531132767
134 81.26294321319 0.606439874725299
135 81.268229946221 0.601986888490526
136 81.2732284607461 0.597597268093721
137 81.2779544713958 0.593269740667123
138 81.2824228358693 0.589003064028038
139 81.2866476016717 0.584796025911308
140 81.2906420503019 0.580647443216442
141 81.2944187390281 0.576556161269703
142 81.2979895403872 0.572521053101318
143 81.301365679527 0.568541018737951
144 81.3045577695141 0.564614984510514
145 81.3075758447136 0.560741902377335
146 81.3104293923494 0.556920749262667
147 81.3131273823424 0.553150526410493
148 81.3156782955214 0.549430258753523
149 81.3180901502946 0.545758994297279
150 81.3203705278679 0.542135803519119
151 81.322526596086 0.538559778782027
152 81.3245651319746 0.535030033762991
153 81.3264925430518 0.531545702895763
154 81.328314887478 0.528105940827779
155 81.3300378931064 0.524709921891009
156 81.331666975495 0.521356839586506
157 81.3332072549356 0.518045906082392
158 81.3346635725548 0.51477635172503
159 81.336040505536 0.511547424563119
160 81.3373423815117 0.508358389884448
161 81.3385732921714 0.50520852976504
162 81.3397371061266 0.502097142630411
163 81.3408374810742 0.499023542828676
164 81.341877875297 0.495987060215226
165 81.3428615585371 0.49298703974871
166 81.343791622276 0.490022841098048
167 81.3446709894542 0.487093838260205
168 81.3455024236604 0.484199419188455
169 81.3462885378205 0.481338985430891
170 81.347031802412 0.478511951778894
171 81.3477345532306 0.475717745925325
172 81.3483989987335 0.472955808132172
173 81.3490272269822 0.470225590907411
174 81.3496212122064 0.467526558690841
175 81.3501828210107 0.464858187548633
176 81.350713818242 0.462219964876375
177 81.3512158725374 0.459611389110381
178 81.3516905615697 0.457031969447021
179 81.3521393770067 0.45448122556987
180 81.3525637292 0.451958687384445
181 81.3529649516185 0.449463894760323
182 81.3533443050397 0.446996397280438
183 81.3537029815127 0.444555753997337
184 81.3540421081053 0.442141533196224
185 81.3543627504464 0.439753312164575
186 81.3546659160757 0.437390676968149
187 81.3549525576101 0.435053222233209
188 81.3552235757384 0.432740550934779
189 81.3554798220517 0.43045227419075
190 81.3557221017205 0.428188011061687
191 81.3559511760249 0.425947388356151
192 81.3561677647475 0.423730040441393
193 81.3563725484355 0.421535609059251
194 81.3565661705397 0.419363743147112
195 81.3567492394367 0.417214098663778
196 81.3569223303411 0.415086338420108
197 81.3570859871128 0.412980131914278
198 81.3572407239669 0.41089515517155
199 81.3573870270889 0.408831090588387
200 81.3575253561637 0.406787626780818
201 81.3576561458191 0.404764458436911


==> Data/T_unc_N_2_iT_1_eta1e6.txt <==
t regret_vec ave_regret_vec
5 0.0279592481846227 0.00559184963692453
6 0.186737579234212 0.0311229298723687
7 0.607975507071839 0.0868536438674055
8 1.37719416074822 0.172149270093527
9 2.52844264213589 0.280938071348432
10 4.05533441661233 0.405533441661233
11 5.92545209825534 0.538677463477758
12 8.09228862494678 0.674357385412231
13 10.5036706613753 0.807974666259635
14 13.1071757317288 0.936226837980627
15 15.853350355352 1.05689002369013
16 18.6974333521375 1.1685895845086
17 21.600108247369 1.27059460278641
18 24.5276493786078 1.36264718770043
19 27.4517069244541 1.44482668023443
20 30.3488922187168 1.51744461093584
21 33.2002674778192 1.58096511799139
22 35.990805553357 1.63594570697077
23 38.7088596373802 1.6829938972774
24 41.3456658760621 1.72273607816925
25 43.8948907711695 1.75579563084678
26 46.3522281521 1.78277800585
27 48.7150460824715 1.80426096601746
28 50.9820814359485 1.82078862271245
29 53.1531784317541 1.83286822178462
30 55.2290667445986 1.84096889148662
31 57.2111746192388 1.84552176191093
32 59.101472533562 1.84692101667381
33 60.9023432403038 1.84552555273648
34 62.6164743920927 1.84166101153214
35 64.2467703633948 1.83562201038271
36 65.796280292355 1.82767445256542
37 67.2681397552705 1.81805783122353
38 68.665523845528 1.80698746961916
39 69.9916097521512 1.79465666031157
40 71.2495472194006 1.78123868048501
41 72.4424355190981 1.76688867119751
42 73.5733057839908 1.7517453758093
43 74.6451077364373 1.73593273805668
44 75.6607000054033 1.71956136375917
45 76.6228433593976 1.70272985243106
46 77.5341962967683 1.68552600645148
47 78.3973125305203 1.66802792618128
48 79.2146399851757 1.65030499969116
49 79.9885209903791 1.63241879572202
50 80.7211934120527 1.61442386824105
51 81.4147925086153 1.59636848056108
52 82.0713533385535 1.57829525651064
53 82.6928135778592 1.56024176561998
54 83.2810166324465 1.54224104874901
55 83.8377149527247 1.52432209004954
56 84.3645734756331 1.50651024063631
57 84.8631731344173 1.48882759884943
58 85.3350143887351 1.47129335152991
59 85.7815207377341 1.45392408030058
60 86.2040421870385 1.43673403645064
61 86.6038586472924 1.41973538766053
62 86.9821832474122 1.40293843947439
63 87.3401655501704 1.38635183412969
64 87.6788946613081 1.36998272908294
65 87.9994022263223 1.35383695732804
66 88.302665311355 1.33791917138417
67 88.5896091665183 1.3222329726346
68 88.8611098714099 1.30678102752073
69 89.1179968637606 1.29156517193856
70 89.361055353034 1.27658650504334
71 89.5910286214626 1.26184547354173
72 89.8086202155502 1.2473419474382
73 90.014496031404 1.23307528810142
74 90.2092862975321 1.21904440942611
75 90.3935874589188 1.20524783278558
76 90.5679639662682 1.19168373639827
77 90.7329499743527 1.17834999966692
78 90.8890509534008 1.16524424299232
79 91.0367452174019 1.15236386351142
80 91.1764853731509 1.13970606716439
81 91.3086996937532 1.12726789745374
82 91.433793420218 1.11504626122217
83 91.5521499946395 1.10303795174264
84 91.6641322283464 1.09123966938508
85 91.770083408277 1.07964804009738
86 91.8703283446932 1.06825963191504
87 91.9651743632288 1.05707096969228
88 92.0549122441239 1.04607854822868
89 92.139817111389 1.03527884394819
90 92.2201492744817 1.02466832527202
91 92.296155024993 1.01424346181311
92 92.3680673906939 1.00400073250754
93 92.4361068491875 0.993936632786962
94 92.5004820033067 0.984047680886242
95 92.5613902202681 0.974330423371243
96 92.6190182365227 0.964781439963778
97 92.6735427301162 0.955397347733157
98 92.7251308622942 0.946174804717288
99 92.7739407899891 0.937110513030193
100 92.820122150755 0.92820122150755
101 92.8638165216091 0.919443727936724
102 92.9051578531934 0.910834880913661
103 92.9442728805638 0.902371581364697
104 92.9812815118715 0.894050783767995
105 93.0162971961177 0.885869497105883
106 93.0494272711109 0.877824785576518
107 93.0807732926797 0.869913769090464
108 93.1104313461602 0.862133623575558
109 93.1384923411082 0.854481581111085
110 93.1650422901304 0.846954929910277
111 93.1901625727026 0.839551014168492
112 93.2139301847715 0.832267233792603
113 93.2364179749114 0.825101044025765
114 93.2576948677573 0.818049954980327
115 93.277826075401 0.811111531090444
116 93.2968732973965 0.804283390494798
117 93.3148949099901 0.79756320435889
118 93.3319461451553 0.790948696145384
119 93.3480792599809 0.784437640840175
120 93.3633436969326 0.778027864141105
121 93.3777862354795 0.771717241615533
122 93.3914511355509 0.765503697832384
123 93.4043802732642 0.759385205473692
124 93.4166132693395 0.753359784430157
125 93.4281876105948 0.747425500884759
126 93.4391387648955 0.74158046638806
127 93.4495002899111 0.735822836928434
128 93.4593039360097 0.730150812000076
129 93.4685797436134 0.724562633671422
130 93.4773561353039 0.719056585656184
131 93.4856600029673 0.713630992389064
132 93.4935167902463 0.708284218107927
133 93.5009505705461 0.703014665943956
134 93.5079841208404 0.697820777021197
135 93.5146389915005 0.692701029566671
136 93.5209355723626 0.687653938032078
137 93.5268931552354 0.682678052227996
138 93.5325299930406 0.677771956471309
139 93.5378633557676 0.67293426874653
140 93.5429095834144 0.668163639881531
141 93.5476841360744 0.663458752738116
142 93.5522016413273 0.658818321417798
143 93.5564759390761 0.65424109048305
144 93.5605201239693 0.649725834194231
145 93.5643465855373 0.645271355762326
146 93.5679670461676 0.640876486617586
147 93.5713925970338 0.636540085694107
148 93.5746337320895 0.632261038730334
149 93.5777003802305 0.62803825758544
150 93.5806019357262 0.623870679571508
151 93.5833472870099 0.61975726680139
152 93.5859448439205 0.615697005552108
153 93.5884025634747 0.611688905643626
154 93.5907279742529 0.607731999832811
155 93.5929281994702 0.603825343222388
156 93.595009978806 0.599968012684654
157 93.5969796890574 0.596159106299728
158 93.5988433636801 0.592397742808102
159 93.6006067112769 0.588683061077213
160 93.6022751330905 0.585014219581815
161 93.6038537395546 0.581390395897854
162 93.6053473659529 0.577810786209585
163 93.6067605872351 0.574274604829663
164 93.6080977320352 0.570781083731922
165 93.6093628959345 0.567329472096573
166 93.6105599540107 0.563919035867534
167 93.6116925727109 0.560549057321622
168 93.6127642210849 0.557218834649315
169 93.6137781814147 0.553927681546833
170 93.6147375592702 0.550674926819236
171 93.6156452930241 0.547459913994293
172 93.6165041628546 0.544282000946829
173 93.6173167992629 0.541140559533311
174 93.618085691132 0.538034975236391
175 93.6188131933522 0.534964646819156
176 93.6195015340349 0.531928985988834
177 93.6201528213386 0.52892741706971
178 93.6207690499277 0.525959376684987
179 93.6213521070828 0.52302431344739
180 93.6219037784822 0.520121687658234
181 93.6224257536722 0.517250971014763
182 93.6229196312429 0.51441164632551
183 93.6233869237252 0.511603207233471
184 93.6238290622241 0.50882515794687
185 93.6242474008022 0.506077012977309
186 93.6246432206283 0.503358296885098
187 93.6250177339009 0.500668544031556
188 93.6253720875621 0.498007298338096
189 93.6257073668105 0.495374113051907
190 93.6260245984253 0.492768550518028
191 93.6263247539117 0.490190181957653
192 93.6266087524761 0.48763858725248
193 93.6268774638421 0.485113354734933
194 93.6271317109143 0.482614080984094
195 93.6273722722988 0.480140370627173
196 93.627599884688 0.477691836146367
197 93.6278152451171 0.47526809769095
198 93.628019013099 0.47286878289444
199 93.6282118126444 0.470493526696706
200 93.6283942341727 0.468141971170863
201 93.6285668363207 0.465813765354829


==> Data/T_unc_N_2_iT_1_eta5e5.txt <==
t regret_vec ave_regret_vec
5 0.0296404056742777 0.00592808113485554
6 0.1786881282143 0.0297813547023833
7 0.536940749586699 0.0767058213695285
8 1.1449760528069 0.143122006600862
9 2.00591997467658 0.222879997186287
10 3.09978504291294 0.309978504291294
11 4.39467611159771 0.399516010145246
12 5.85410658738765 0.487842215615637
13 7.4414068960759 0.572415915082761
14 9.12220617006421 0.651586155004586
15 10.8656905156957 0.724379367713045
16 12.6451036940075 0.790318980875471
17 14.4377924099104 0.84928190646532
18 16.2249908923617 0.901388382908983
19 17.9914691413171 0.946919428490372
20 19.7251230548313 0.986256152741566
21 21.4165542890028 1.01983591852394
22 23.0586678137184 1.04812126425993
23 24.6463022304267 1.07157835784464
24 26.1758997025509 1.09066248760629
25 27.6452172578131 1.10580869031252
26 29.0530781987524 1.1174260845674
27 30.3991606877215 1.12589484028598
28 31.6838197712125 1.13156499182902
29 32.9079388511885 1.13475651210995
30 34.0728066795815 1.13576022265272
31 35.1800162062962 1.13483923246117
32 36.2313819570281 1.13223068615713
33 37.2288729978755 1.12814766660229
34 38.1745589235965 1.12278114481166
35 39.0705666651512 1.11630190471861
36 39.9190462393832 1.10886239553842
37 40.7221438549095 1.10059848256512
38 41.4819810429964 1.09163108007885
39 42.200638702012 1.08206765902595
40 42.8801451318302 1.07200362829575
41 43.5224672936571 1.06152359252822
42 44.1295046647019 1.05070249201671
43 44.7030851692417 1.03960663184283
44 45.2449627611086 1.02829460820701
45 45.7568163102347 1.01681814022744
46 46.2402495101376 1.00522281543777
47 46.6967915762415 0.993548756941308
48 47.1278985485896 0.981831219762284
49 47.5349550483448 0.970101123435608
50 47.9192763668682 0.958385527337363
51 48.2821107902216 0.946708054710228
52 48.6246420815458 0.935089270798958
53 48.9479920597932 0.923547019996099
54 49.2532232262815 0.912096726412621
55 49.5413414011201 0.900751661838548
56 49.8132983401001 0.889523184644645
57 50.0699943095564 0.878420952799235
58 50.3122806022924 0.867453113832628
59 50.5409619821095 0.856626474273042
60 50.7567990480931 0.845946650801552
61 50.9605105126411 0.835418205125264
62 51.1527753894928 0.825044764346658
63 51.3342350898124 0.814829128409721
64 51.5054954257565 0.804773366027445
65 51.6671285220626 0.794878900339424
66 51.8196746370022 0.785146585409124
67 51.9636438946901 0.775576774547613
68 52.0995179311803 0.766169381340887
69 52.2277514571294 0.756923934161295
70 52.348773740026 0.747839624857514
71 52.4629900091201 0.738915352241129
72 52.5707827862843 0.730149760920615
73 52.6725131460439 0.721541275973204
74 52.7685219080129 0.713088133892067
75 52.8591307649284 0.704788410199046
76 52.9446433494045 0.696640044071112
77 53.0253462424466 0.688640860291515
78 53.1015099266743 0.680788588803516
79 53.1733896870862 0.673080882115015
80 53.2412264621046 0.665515330776307
81 53.3052476475108 0.658089477129763
82 53.3656678557824 0.650800827509541
83 53.4226896332172 0.64364686305081
84 53.4765041371244 0.636625049251481
85 53.5272917752512 0.62973284441472
86 53.5752228095032 0.622967707087246
87 53.6204579259174 0.616327102596751
88 53.6631487727405 0.609808508781142
89 53.703438468381 0.603409420993044
90 53.7414620808908 0.597127356454342
91 53.7773470805649 0.590959858028185
92 53.8112137671484 0.584904497469005
93 53.843175673066 0.578958878205011
94 53.8733399440129 0.573120637702265
95 53.9018076981655 0.567387449454374
96 53.9286743652147 0.561757024637653
97 53.9540300063449 0.556227113467473
98 53.9779596162288 0.550795506288049
99 54.0005434080419 0.545460034424666
100 54.0218570824572 0.540218570824572
101 54.0419720815068 0.535069030509969
102 54.0609558281731 0.530009370864443
103 54.0788719524987 0.525037591771832
104 54.0957805049808 0.520151735624815
105 54.1117381579602 0.515349887218669
106 54.1267983956835 0.510630173544184
107 54.1410116936687 0.50599076349223
108 54.1544256879817 0.501429867481312
109 54.1670853349906 0.496945737018263
110 54.1790330621274 0.492536664201158
111 54.190308910171 0.488200981172711
112 54.2009506675225 0.483937059531451
113 54.2109939969261 0.479743309707311
114 54.220472555059 0.475618180307535
115 54.2294181053933 0.471560157438203
116 54.2378606247064 0.46756776400609
117 54.245828403599 0.46363955900512
118 54.2533481413572 0.459774136791163
119 54.2604450354769 0.455970126348545
120 54.2671428661506 0.452226190551255
121 54.2734640760014 0.448541025421499
122 54.2794298453287 0.44491335938794
123 54.2850601631228 0.441341952545714
124 54.2903738940819 0.437825595920016
125 54.2953888418588 0.434363110734871
126 54.3001218087492 0.430953347688486
127 54.3045886520221 0.427595186236394
128 54.3088043370792 0.424287533883431
129 54.3127829876262 0.421029325485475
130 54.3165379330189 0.417819522561683
131 54.3200817529458 0.414657112617907
132 54.323426319599 0.411541108481811
133 54.3265828374699 0.408470547650149
134 54.3295618809068 0.405444491648559
135 54.3323734295607 0.402462025404153
136 54.3350269018352 0.399522256631141
137 54.337531186456 0.396624315229606
138 54.3398946722632 0.39376735269756
139 54.342125276329 0.390950541556324
140 54.3442304704925 0.388173074789232
141 54.3462173064016 0.385434165293629
142 54.3480924391472 0.382733045346107
143 54.3498621495667 0.380068966080886
144 54.3515323652942 0.37744119698121
145 54.3531086806253 0.374849025383623
146 54.3545963752651 0.372291755994967
147 54.3560004320217 0.369768710421916
148 54.3573255535038 0.367279226712863
149 54.3585761778794 0.364822658911942
150 54.3597564937486 0.36239837662499
151 54.3608704541787 0.36000576459721
152 54.361921789951 0.357644222302309
153 54.3629140220617 0.355313163542887
154 54.3638504735197 0.353012016061816
155 54.3647342804814 0.350740221164396
156 54.3655684027582 0.348497233351014
157 54.3663556337346 0.346282519960093
158 54.3670986097264 0.344095560821053
159 54.3677998188144 0.341935847917071
160 54.3684616091797 0.339802885057373
161 54.3690861969721 0.337696187558833
162 54.3696756737334 0.335615281936626
163 54.3702320134059 0.333559705603717
164 54.3707570789445 0.33152900657893
165 54.3712526285582 0.329522743203383
166 54.3717203216004 0.327540483865063
167 54.3721617241278 0.325581806731304
168 54.3725783141461 0.323646299488965
169 54.3729714865617 0.321733559092081
170 54.3733425578542 0.319843191516789
171 54.3736927704865 0.317974811523313
172 54.3740232970667 0.316128042424807
173 54.3743352442761 0.314302515862868
174 54.3746296565758 0.312497871589516
175 54.3749075197058 0.310713757255462
176 54.3751697639864 0.308949828204468
177 54.3754172674343 0.30720574727364
178 54.3756508587036 0.305481184599459
179 54.3758713198616 0.303775817429394
180 54.3760793890074 0.30208932993893
181 54.376275762745 0.30042141305384
182 54.3764610985157 0.298771764277559
183 54.3766360168003 0.297140087523499
184 54.3768011031974 0.29552609295216
185 54.3769569103839 0.293929496812886
186 54.3771039599669 0.292350021290145
187 54.37724274423 0.290787394354171
188 54.3773737277821 0.289241349615862
189 54.3774973491131 0.287711626185783
190 54.3776140220628 0.286197968537173
191 54.3777241372067 0.28470012637281
192 54.3778280631637 0.283217854495644
193 54.3779261478304 0.281750912683059
194 54.3780187195468 0.280299065564674
195 54.3781060881951 0.278862082503565
196 54.3781885462377 0.277439737480805
197 54.3782663696966 0.276031808983232
198 54.3783398190774 0.27463807989433
199 54.3784091402419 0.27325833738815
200 54.3784745652311 0.271892372826155
201 54.3785363130424 0.270539981656927


==> Data/T_unc_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 0.0428713784795144 0.00857427569590288
6 0.113747136589845 0.0189578560983075
7 0.25238134045542 0.0360544772079172
8 0.435224905953362 0.0544031132441703
9 0.667664244650079 0.074184916072231
10 0.933904622893405 0.0933904622893405
11 1.22882393127738 0.111711266479761
12 1.54221842125563 0.128518201771303
13 1.86788681221245 0.143683600939419
14 2.19924769624436 0.157089121160311
15 2.53159196573467 0.168772797715645
16 2.86084535709427 0.178802834818392
17 3.18400762776099 0.187294566338882
18 3.49874047546345 0.194374470859081
19 3.8033766576987 0.200177718826247
20 4.09673854257455 0.204836927128728
21 4.37807024409811 0.208479535433243
22 4.64693686512729 0.211224402960331
23 4.90316100361017 0.213180913200442
24 5.14676066163687 0.214448360901536
25 5.3779034523138 0.215116138092552
26 5.59686746640503 0.21526413332327
27 5.80401110346732 0.214963374202493
28 5.99974866965862 0.214276738202093
29 6.18453145672677 0.213259705404371
30 6.35883289124308 0.211961096374769
31 6.52313713391395 0.210423778513353
32 6.67793035401387 0.208685323562933
33 6.82369417154227 0.206778611258857
34 6.96090079565846 0.204732376342896
35 7.09000950763142 0.20257170021804
36 7.2114641923522 0.200318449787561
37 7.3256916883052 0.197991667251492
38 7.43310076965769 0.195607914990992
39 7.53408161404815 0.193181579847388
40 7.62900563954764 0.190725140988691
41 7.71822561925748 0.188249405347743
42 7.80207600145833 0.185763714320437
43 7.88087337895545 0.183276125091987
44 7.95491706364678 0.180793569628336
45 8.02448973220886 0.178321994049086
46 8.08985811657449 0.175866480795098
47 8.15127371902797 0.173431355723999
48 8.20897353658048 0.171020282012093
49 8.26318078309289 0.1686363425121
50 8.31410560059074 0.166282112011815
51 8.36194575354205 0.163959720657687
52 8.40688730168151 0.161670909647721
53 8.44910524836575 0.159417080157844
54 8.48876416252955 0.15719933634314
55 8.52601877313986 0.155018523147997
56 8.5610145356778 0.152875259565675
57 8.59388817065311 0.150769967906195
58 8.62476817450769 0.148702899560477
59 8.65377530352554 0.146674157686874
60 8.68102303154743 0.144683717192457
61 8.70661798241771 0.142731442334717
62 8.73066033817205 0.140817102228581
63 8.75324422402252 0.138940384508294
64 8.77445807122124 0.137100907362832
65 8.79438495888392 0.135298230136676
66 8.81310293584658 0.133531862664342
67 8.83068532360298 0.131801273486612
68 8.84720100134421 0.130105897078591
69 8.86271467408389 0.128445140204114
70 8.87728712481525 0.126818387497361
71 8.89097545160656 0.125225006360656
72 8.90383329049739 0.123664351256908
73 8.91591102501866 0.122135767466009
74 8.92725598311671 0.120638594366442
75 8.93791262222051 0.119172168296273
76 8.94792270315227 0.117735825041477
77 8.95732545354309 0.116328901994066
78 8.96615772137772 0.114950740017663
79 8.97445411925843 0.113600685053904
80 8.98224715994313 0.112278089499289
81 8.98956738368158 0.110982313378785
82 8.996443477842 0.109712725339537
83 9.00290238929281 0.108468703485456
84 9.00896942997582 0.107249636071141
85 9.01466837608155 0.106054922071548
86 9.02002156121356 0.104883971642018
87 9.02504996390461 0.103736206481662
88 9.02977328982679 0.102611060111668
89 9.03421004901576 0.101507978078829
90 9.03837762841211 0.100426418093468
91 9.04229236000253 0.099365850109918
92 9.04596958482782 0.0983257563568241
93 9.04942371310807 0.0973056313237426
94 9.0526682807201 0.0963049817097883
95 9.05571600224919 0.0953233263394651
96 9.05857882082145 0.0943601960502234
97 9.06126795491328 0.093415133555807
98 9.06379394232052 0.0924876932889848
99 9.06616668146011 0.0915774412268698
100 9.0683954701653 0.090683954701653
101 9.07048904212743 0.0898068221992815
102 9.07245560112601 0.0889456431482942
103 9.07430285318234 0.0881000277007994
104 9.07603803676176 0.0872695965073246
105 9.07766795114353 0.0864539804870813
106 9.07919898306893 0.0856528205949899
107 9.0806371317728 0.0848657675866617
108 9.08198803249612 0.0840924817823714
109 9.08325697857148 0.083332632830931
110 9.0844489421691 0.0825858994742646
111 9.08556859378345 0.0818519693133644
112 9.0866203205377 0.0811305385762294
113 9.08760824337747 0.0804213118882962
114 9.0885362332213 0.0797240020458009
115 9.08940792613101 0.0790383297924435
116 9.09022673756179 0.0783640235996706
117 9.09099587574744 0.0777008194508328
118 9.09171835427344 0.077048460629436
119 9.0923970038872 0.0764066975116571
120 9.09303448359156 0.075775287363263
121 9.09363329106536 0.075153994141036
122 9.09419577245152 0.0745425882987829
123 9.09472413155131 0.0739408465979781
124 9.09522043846073 0.0733485519230704
125 9.09568663768288 0.072765493101463
126 9.09612455574803 0.072191464728159
127 9.09653590837141 0.0716262669950505
128 9.09692230717676 0.0710697055248185
129 9.09728526601166 0.0705215912093927
130 9.09762620687997 0.0699817400529228
131 9.09794646551419 0.0694499730191923
132 9.09824729660961 0.0689261158834062
133 9.0985298787411 0.0684099990882789
134 9.09879531898138 0.0679014576043386
135 9.09904465723921 0.0674003307943645
136 9.09927887033426 0.0669064622818696
137 9.09949887582484 0.066419699823539
138 9.0997055356033 0.0659398951855312
139 9.09989965927332 0.0654669040235491
140 9.10008200732224 0.0650005857665875
141 9.10025329410106 0.0645408035042628
142 9.10041419062344 0.0640874238776299
143 9.10056532719506 0.063640316973392
144 9.10070729588324 0.0631993562214114
145 9.10084065283693 0.0627644182954271
146 9.10096592046582 0.0623353830168892
147 9.10108358948723 0.0619121332618179
148 9.10119412084891 0.0614945548706007
149 9.10129794753509 0.0610825365606382
150 9.10139547626298 0.0606759698417532
151 9.10148708907634 0.0602747489342804
152 9.10157314484238 0.0598787706897525
153 9.10165398065781 0.0594879345141033
154 9.10172991316962 0.0591021422933092
155 9.10180123981573 0.0587212983213918
156 9.10186823999031 0.0583453092307071
157 9.10193117613846 0.0579740839244488
158 9.10199029478447 0.0576075335112941
159 9.10204582749763 0.0572455712421234
160 9.10209799179958 0.0568881124487474
161 9.10214699201644 0.0565350744845741
162 9.10219302007937 0.0561863766671566
163 9.10223625627655 0.0558419402225555
164 9.10227686995944 0.05550168823146
165 9.10231502020633 0.055165545577008
166 9.10235085644549 0.0548334388942499
167 9.10238451904064 0.0545052965212014
168 9.10241613984086 0.0541810484514337
169 9.10244584269707 0.0538606262881483
170 9.10247374394729 0.0535439631996899
171 9.10249995287237 0.0532309938764466
172 9.10252457212413 0.0529216544890938
173 9.10254769812745 0.0526158826481356
174 9.10256942145811 0.0523136173647018
175 9.10258982719751 0.0520147990125572
176 9.10260899526606 0.0517193692912844
177 9.10262700073623 0.0514272711906002
178 9.10264391412663 0.0511384489557676
179 9.10265980167826 0.0508528480540685
180 9.10267472561404 0.0505704151423002
181 9.10268874438248 0.0502910980352623
182 9.10270191288672 0.0500148456752018
183 9.10271428269955 0.0497416081021834
184 9.10272590226545 0.0494713364253557
185 9.10273681709035 0.049203982795083
186 9.10274706991991 0.0489395003759135
187 9.1027567009069 0.0486778433203578
188 9.10276574776858 0.0484189667434499
189 9.10277424593437 0.0481628266980655
190 9.10278222868463 0.0479093801509718
191 9.10278972728107 0.0476585849595867
192 9.10279677108915 0.0474103998494226
193 9.10280338769313 0.0471647843921924
194 9.10280960300414 0.0469216989845574
195 9.10281544136162 0.0466811048274955
196 9.10282092562869 0.0464429639062688
197 9.1028260772817 0.0462072389709731
198 9.10283091649435 0.0459738935176482
199 9.10283546221668 0.0457428917699331
200 9.10283973224934 0.0455141986612467
201 9.10284374331328 0.045287779817479


==> Data/T_unc_N_2_iT_50.txt <==
t regret_vec ave_regret_vec
5 0.0260339496603268 0.00520678993206535
6 0.162669632446129 0.0271116054076881
7 0.503299314383926 0.0718999020548465
8 1.08856604811413 0.136070756014266
9 1.91413012303471 0.212681124781635
10 2.94842464838089 0.294842464838089
11 4.14827919098479 0.377116290089527
12 5.46898746711874 0.455748955593229
13 6.86966209459945 0.528435545738419
14 8.31549193902801 0.593963709930572
15 9.77822580890323 0.651881720593549
16 11.2357564654683 0.70223477909177
17 12.6713221815601 0.745371893032949
18 14.072608115476 0.781811561970886
19 15.4308884548053 0.812152023937119
20 16.7402702976943 0.837013514884717
21 17.9970574083027 0.857002733728702
22 19.199230613049 0.872692300593137
23 20.3460321578417 0.884610093819204
24 21.4376382537363 0.893234927239012
25 22.4749041373882 0.898996165495527
26 23.4591675154832 0.90227567367243
27 24.3920983163849 0.903411048754996
28 25.2755847635894 0.902699455842478
29 26.1116476958812 0.900401644685558
30 26.9023767032872 0.896745890109573
31 27.6498830158754 0.891931710189528
32 28.3562651925533 0.88613328726729
33 29.0235845439723 0.879502561938555
34 29.6538479238392 0.872171997759977
35 30.2489960708623 0.864257030596067
36 30.8108961095262 0.855858225264617
37 31.3413371473015 0.847063166143283
38 31.8420281596498 0.837948109464468
39 32.3145975489929 0.828579424333151
40 32.7605939130001 0.819014847825001
41 33.1814876715074 0.80930457735384
42 33.5786732883053 0.799492221150127
43 33.9534718901769 0.78961562535295
44 34.3071341358525 0.779707593996649
45 34.6408432256817 0.76979651612626
46 34.9557179717204 0.759906912428703
47 35.2528158697659 0.750059912122679
48 35.5331361313558 0.740273669403245
49 35.7976226461282 0.730563727472004
50 36.0471668542469 0.720943337084939
51 36.2826105155469 0.711423735598959
52 36.504748367203 0.70201439167698
53 36.7143306655651 0.692723220105002
54 36.9120656105761 0.683556770566224
55 37.0986216532398 0.674520393695268
56 37.2746296880363 0.665618387286362
57 37.4406851332048 0.656854125143944
58 37.597349902507 0.648230170732879
59 37.7451542725106 0.639748377500179
60 37.8845986497221 0.631409977495368
61 38.0161552420058 0.623215659705013
62 38.1402696387718 0.615165639335029
63 38.2573623043863 0.607259719117243
64 38.367829989152 0.599497343580501
65 38.4720470621118 0.591877647109413
66 38.5703667697575 0.584399496511477
67 38.6631224245968 0.577061528725325
68 38.7506285273371 0.569862184225546
69 38.8331818262955 0.562799736612978
70 38.9110623174657 0.555872318820939
71 38.9845341884963 0.549077946316849
72 39.0538467096882 0.542414537634558
73 39.1192350749396 0.535879932533419
74 39.1809211954229 0.529471908046255
75 39.2391144486297 0.523188192648397
76 39.2940123852749 0.517026478753618
77 39.3458013964146 0.51098443371967
78 39.3946573430103 0.505059709525773
79 39.4407461500385 0.49924995126631
80 39.4842243671397 0.493552804589246
81 39.52523969768 0.487965922193581
82 39.5639314980068 0.482486969487887
83 39.600431248567 0.477113629500808
84 39.634862998474 0.47184360712469
85 39.6673437850157 0.46667463276489
86 39.6979840295121 0.461604465459443
87 39.7268879108549 0.456630895527068
88 39.7541537179818 0.451751746795247
89 39.7798741824793 0.446964878454823
90 39.804136792423 0.442268186582477
91 39.8270240885189 0.43765960536834
92 39.8486139435404 0.433137108081961
93 39.8689798260003 0.428698707806455
94 39.8881910489512 0.424342457967566
95 39.9063130047425 0.4200664526815
96 39.923407386537 0.415868826943093
97 39.939532397324 0.411747756673444
98 39.9547429471389 0.407701458644274
99 39.9690908391486 0.40372819029443
100 39.9826249452392 0.399826249452392
101 39.9953913716869 0.395993973977098
102 40.0074336154814 0.392229741328249
103 40.0187927118197 0.388531968075919
104 40.0295073732755 0.384899109358418
105 40.0396141211087 0.381329658296273
106 40.0491474091627 0.377822145369459
107 40.0581397407616 0.374375137764127
108 40.0666217790072 0.370987238694511
109 40.0746224508478 0.367657086705026
110 40.0821690452653 0.364383354956957
111 40.0892873059189 0.361164750503774
112 40.0960015185542 0.35800001355852
113 40.1023345934731 0.354887916756399
114 40.1083081433448 0.351827264415305
115 40.1139425566206 0.348816891796701
116 40.1192570667986 0.345855664368953
117 40.1242698177751 0.342942477075001
118 40.1289979255025 0.340076253605953
119 40.1334575361619 0.337255945682033
120 40.1376638810476 0.334480532342064
121 40.141631328349 0.331749019242554
122 40.1453734320046 0.329060437967251
123 40.1489029777951 0.326413845347928
124 40.1522320268293 0.32380832279701
125 40.1553719565711 0.321242975652569
126 40.1583334995469 0.318716932536087
127 40.161126779864 0.316229344723338
128 40.163761347662 0.313779385528609
129 40.1662462116186 0.31136624970247
130 40.1685898696138 0.308989152843183
131 40.1708003376605 0.306647330821836
132 40.1728851771993 0.304340039221207
133 40.1748515208478 0.30206655278833
134 40.176706096693 0.299826164900694
135 40.1784552512097 0.297618187045998
136 40.1801049708818 0.295441948315307
137 40.1816609025996 0.293296794909486
138 40.1831283729031 0.291182089658718
139 40.1845124061358 0.289097211554934
140 40.1858177415716 0.28704155529694
141 40.1870488495707 0.285014530848019
142 40.188209946822 0.283015563005788
143 40.1893050107224 0.281044090984072
144 40.1903377929417 0.27909956800654
145 40.1913118322197 0.27718146091186
146 40.192230466438 0.275289249770123
147 40.1930968440087 0.273422427510263
148 40.1939139346179 0.271580499558229
149 40.1946845393604 0.269762983485641
150 40.1954113003012 0.267969408668675
151 40.1960967094941 0.266199315956915
152 40.1967431174904 0.264452257351911
153 40.1973527413653 0.262727795695198
154 40.1979276722888 0.261025504365512
155 40.1984698826688 0.25934496698496
156 40.1989812328885 0.257685777133901
157 40.1994634776623 0.256047538074282
158 40.1999182720318 0.254429862481214
159 40.2003471770209 0.252832372182522
160 40.200751664972 0.251254697906075
161 40.201133124578 0.249696479034646
162 40.2014928656303 0.248157363368088
163 40.2018321234969 0.246637006892619
164 40.2021520633471 0.245135073556994
165 40.2024537841358 0.243651235055368
166 40.2027383223632 0.242185170616646
167 40.2030066556202 0.240736566800121
168 40.2032597059329 0.23930511729722
169 40.203498342918 0.23789052273916
170 40.2037233867583 0.236492490510343
171 40.2039356110105 0.235110734567313
172 40.2041357452527 0.233744975263097
173 40.2043244775824 0.232394939176777
174 40.2045024569723 0.231060358948117
175 40.2046702954932 0.229740973117104
176 40.2048285704094 0.228436525968235
177 40.2049778261566 0.227146767379416
178 40.2051185762069 0.22587145267532
179 40.2052513048281 0.224610342485073
180 40.2053764687425 0.223363202604125
181 40.205494498693 0.222129803860182
182 40.2056058009189 0.220909921983071
183 40.2057107585485 0.219703337478407
184 40.2058097329125 0.218509835504959
185 40.2059030647833 0.217329205755586
186 40.2059910755432 0.21616124234163
187 40.2060740682867 0.215005743680677
188 40.2061523288599 0.213862512387553
189 40.2062261268417 0.212731355168475
190 40.2062957164682 0.211612082718253
191 40.2063613375048 0.210504509620444
192 40.2064232160699 0.209408454250364
193 40.20648156541 0.208323738680881
194 40.2065365866323 0.207250188590888
195 40.206588469395 0.206187633176384
196 40.2066373925581 0.205135905064072
197 40.2066835247981 0.204094840227402
198 40.206727025187 0.203064277904985
199 40.2067680437385 0.202044060521299
200 40.2068067219236 0.201034033609618
201 40.2068431931567 0.200034045737098


==> Data/T_unc_N_5_iT_1.txt <==
t regret_vec ave_regret_vec
8 0.593602202131942 0.0742002752664927
9 1.45362562672024 0.161513958524472
10 2.82627284814917 0.282627284814917
11 4.54808744303699 0.413462494821545
12 6.60632342478561 0.550526952065467
13 8.88501006856457 0.683462312966506
14 11.3302920131863 0.809306572370449
15 13.8683030859197 0.924553539061311
16 16.4519415658032 1.0282463478627
17 19.0364973296829 1.11979396056958
18 21.5907976153852 1.19948875641029
19 24.0895749452774 1.26787236554091
20 26.5152399085327 1.32576199542663
21 28.8550378034499 1.3740494192119
22 31.1007362724353 1.41366983056524
23 33.2473076050819 1.44553511326443
24 35.2923592721571 1.47051496967321
25 37.2354206191386 1.48941682476555
26 39.0774963290704 1.50298062804117
27 40.820653073695 1.51187603976648
28 42.4677252583773 1.51670447351347
29 44.0220720996364 1.51800248619436
30 45.4873975241409 1.51624658413803
31 46.8676091845226 1.51185836079105
32 48.1667134358429 1.50520979487009
33 49.3887359097548 1.49662836090166
34 50.5376632495191 1.48640186027997
35 51.6174006216551 1.47478287490443
36 52.6317416846107 1.46199282457252
37 53.584347965414 1.44822562068686
38 54.4787354901767 1.43365093395202
39 55.3182668624337 1.41841709903676
40 56.1061474773382 1.40265368693346
41 56.8454247949759 1.38647377548722
42 57.5389898712399 1.36997594931524
43 58.1895805341392 1.35324605893347
44 58.7997857114674 1.33635876616971
45 59.3720505581734 1.31937890129274
46 59.9086820992979 1.30236265433256
47 60.4118551838105 1.28535862093214
48 60.8836185828106 1.26840872047522
49 61.3259011222762 1.25154900249543
50 61.7405177635375 1.23481035527075
51 62.1291755590443 1.21821912860871
52 62.4934794529675 1.20179768178784
53 62.8349378797187 1.18556486565507
54 63.1549681554506 1.16953644732316
55 63.4549016385532 1.15372548433733
56 63.7359886582374 1.13814265461138
57 63.999403208423 1.12279654751619
58 64.2462474084509 1.10769392083536
59 64.477555734767 1.09283992770791
60 64.6942990293555 1.07823831715593
61 64.8973882925669 1.06389161135356
62 65.087678265367 1.04980126234463
63 65.2659708153197 1.03596779071936
64 65.4330181292503 1.02239090826954
65 65.5895257229559 1.00906962650701
66 65.736155279298 0.996002352716637
67 65.8735273202113 0.983186974928526
68 66.0022237221832 0.97062093709093
69 66.1227900840043 0.958301305565279
70 66.2357379543179 0.946224827918828
71 66.3415469263197 0.934387984877743
72 66.4406666073237 0.922787036212829
73 66.5335184701171 0.911418061234481
74 66.6204975927257 0.900276994496293
75 66.7019742931045 0.889359657241394
76 66.7782956647456 0.878661785062442
77 66.8497870186156 0.868179052189813
78 66.9167532377027 0.857907092791061
79 66.97948004845 0.847841519600633
80 67.0382352144627 0.837977940180784
81 67.0932696569119 0.828311971072987
82 67.1448185059049 0.818839250072011
83 67.1931020875794 0.809555446838306
84 67.2383268498769 0.800456272022344
85 67.2806862312361 0.791537485073365
86 67.3203614755336 0.782794900878298
87 67.357522396522 0.774224395362322
88 67.3923280948345 0.765821910168574
89 67.4249276304788 0.757583456522234
90 67.4554606533606 0.749505118370674
91 67.4840579947613 0.741583054887487
92 67.5108422218074 0.73381350241095
93 67.535928157356 0.726192775885548
94 67.5594233674426 0.718717269866411
95 67.5814286182461 0.711383459139432
96 67.602038304465 0.704187899004844
97 67.6213408508769 0.697127225266772
98 67.6394190887338 0.690198153966672
99 67.6563506085602 0.683397480894548
100 67.6722080908231 0.676722080908231
101 67.6870596158073 0.670168907087201
102 67.7009689540783 0.663734989745866
103 67.7139958386519 0.657417435326717
104 67.7261962200559 0.651213425192845
105 67.7376225053441 0.645120214336611
106 67.7483237820635 0.639135130019467
107 67.7583460281161 0.633255570356225
108 67.7677323084004 0.627479002855559
109 67.7765229590512 0.621802962927075
110 67.7847557600699 0.616225052364272
111 67.7924660970613 0.610742937811363
112 67.7996871127651 0.605354349221117
113 67.8064498490321 0.600057078310018
114 67.812783379796 0.594848977015754
115 67.8187149357069 0.589727955962668
116 67.8242700208495 0.584691982938357
117 67.8294725220963 0.579739081385438
118 67.8343448115484 0.574867328911427
119 67.8389078424979 0.57007485581931
120 67.8431812393241 0.565359843661034
121 67.8471833817016 0.560720523815716
122 67.8509314834813 0.556155176094109
123 67.85444166658 0.551662127370569
124 67.8577290301942 0.547239750243502
125 67.8608077156308 0.542886461725047
126 67.8636909670355 0.538600721960599
127 67.8663911882739 0.534381032978535
128 67.868919996212 0.530225937470406
129 67.8712882706207 0.526134017601711
130 67.8735062009191 0.522103893853224
131 67.875583329958 0.518134223892809
132 67.8775285950263 0.514223701477472
133 67.8793503662616 0.510371055385426
134 67.8810564826253 0.506575048377801
135 67.8826542855993 0.502834476189625
136 67.8841506507393 0.499148166549554
137 67.8855520172395 0.495514978228026
138 67.8868644156151 0.491933800113153
139 67.8880934936311 0.488403550313893
140 67.8892445405879 0.484923175289914
141 67.8903225100662 0.481491649007562
142 67.8913320412298 0.478107972121336
143 67.8922774787766 0.474771171180256
144 67.8931628916254 0.47148029785851
145 67.8939920904159 0.468234428209765
146 67.8947686439006 0.465032661944524
147 67.8954958942951 0.461874121729899
148 67.8961769716557 0.458757952511187
149 67.896814807344 0.455683320854658
150 67.8974121466379 0.452649414310919
151 67.8979715605421 0.449655440798292
152 67.8984954568493 0.446700628005588
153 67.8989860904999 0.443784222813725
154 67.8994455732836 0.440905490735608
155 67.899875882926 0.438063715373716
156 67.9002788715985 0.435258197894862
157 67.9006562738876 0.432488256521577
158 67.9010097142594 0.429753226039616
159 67.9013407140494 0.427052457321065
160 67.9016506980094 0.424385316862559
161 67.9019410004386 0.421751186338128
162 67.9022128709254 0.419149462166206
163 67.9024674797251 0.416579555090338
164 67.9027059227961 0.414040889773147
165 67.9029292265165 0.41153290440313
166 67.9031383521013 0.409055050313863
167 67.9033341997391 0.406606791615204
168 67.9035176124666 0.404187604836111
169 67.9036893797963 0.401796978578676
170 67.9038502411153 0.399434413183031
171 67.9040008888667 0.397099420402729
172 67.9041419715306 0.394791523090294
173 67.9042740964149 0.392510254892572
174 67.9043978322692 0.39025515995557
175 67.9045137117328 0.388025792638473
176 67.9046222336274 0.385821717236519
177 67.9047238651036 0.38364250771245
178 67.9048190436525 0.38148774743625
179 67.9049081789879 0.379357028932893
180 67.9049916548105 0.377249953637836
181 67.9050698304591 0.375166131659995
182 67.9051430424574 0.373105181551964
183 67.9052116059626 0.371066730087227
184 67.9052758161218 0.36905041204414
185 67.9053359493428 0.367055869996448
186 67.9053922644835 0.365082754110126
187 67.9054450039661 0.363130721946343
188 67.9054943948212 0.361199438270325
189 67.9055406496643 0.359288574865949
190 67.9055839676115 0.35739781035585
191 67.9056245351366 0.355526830026893
192 67.9056625268734 0.353675325660799
193 67.9056981063679 0.351842995369782
194 67.9057314267819 0.35002954343702
195 67.9057626315526 0.348234680161808
196 67.90579185501 0.346458121709235
197 67.9058192229548 0.344699589964238
198 67.9058448532005 0.342958812389902
199 67.9058688560801 0.34123552188985
200 67.9058913349211 0.339529456674605
201 67.9059123864906 0.337840360131794


==> Data/T_unc_N_5_iT_10.txt <==
t regret_vec ave_regret_vec
8 0.526475867897834 0.0658094834872292
9 1.86652345582029 0.207391495091144
10 4.56536051765428 0.456536051765428
11 8.79709715921191 0.799736105382901
12 14.4976656041276 1.20813880034396
13 21.4625957227232 1.65096890174793
14 29.4293179754396 2.10209414110283
15 38.1298975781748 2.54199317187832
16 47.3193140721442 2.95745712950901
17 56.7876195032566 3.34044820607392
18 66.3627223696561 3.68681790942534
19 75.9082887339351 3.99517309125974
20 85.3194666256282 4.26597333128141
21 94.5179501632731 4.50085476967967
22 103.447170542799 4.70214411558177
23 112.067977498296 4.87252076079549
24 120.354940213261 5.01478917555252
25 128.293273895101 5.13173095580405
26 135.876339557568 5.22601305990645
27 143.103641426163 5.30013486763568
28 149.979242050231 5.35640150179397
29 156.510520261878 5.3969144917889
30 162.707205993931 5.42357353313105
31 168.580636068929 5.43808503448159
32 174.143184720619 5.44197452251933
33 179.407831305897 5.43660094866354
34 184.387835087663 5.42317162022539
35 189.096493142426 5.40275694692645
36 193.546962513863 5.37630451427398
37 197.752131798919 5.34465221078159
38 201.724530612437 5.30854027927467
39 205.476267916717 5.2686222542748
40 209.018992270177 5.22547480675442
41 212.363868585107 5.17960655085626
42 215.521567242131 5.1314658867174
43 218.502262379921 5.08144796232375
44 221.31563688885 5.02990083838296
45 223.970892248856 4.97713093886348
46 226.476761773911 4.92340786465023
47 228.841526182853 4.86896864218836
48 231.073030664723 4.81402147218174
49 233.178702829051 4.75874903732758
50 235.165571078714 4.70331142157427
51 237.04028305188 4.64784868729176
52 238.809123898577 4.59248315189571
53 240.478034192291 4.53732139985454
54 242.052627366656 4.48245606234549
55 243.538206576325 4.42796739229681
56 244.939780931473 4.37392465949059
57 246.262081071022 4.32038738721092
58 247.509574057958 4.26740644927515
59 248.686477593149 4.21502504395167
60 249.796773553277 4.16327955922129
61 250.844220866075 4.11220034206681
62 251.832367736715 4.06181238285024
63 252.764563253035 4.01213592465135
64 253.64396838552 3.96318700602374
65 254.473566407956 3.91497794473778
66 255.256172766658 3.86751776919179
67 255.994444419432 3.82081260327511
68 256.690888670386 3.77486600985862
69 257.347871525682 3.72967929747365
70 257.9676255935 3.68525179419286
71 258.552257550902 3.64158109226622
72 259.103755200317 3.59866326667107
73 259.62399413691 3.55649307036863
74 260.114744047237 3.51506410874645
75 260.577674658959 3.47436899545279
76 261.014361360204 3.43439949158163
77 261.42629050597 3.39514662994766
78 261.814864429524 3.35660082601954
79 262.181406173782 3.31875197688332
80 262.527163958568 3.2815895494821
81 262.853315397989 3.24510265923443
82 263.160971481548 3.20928014001888
83 263.451180332818 3.1741106064195
84 263.724930756804 3.13958250900957
85 263.9831555884 3.10568418339294
86 264.22673485282 3.07240389363744
87 264.45649874843 3.0397298706716
88 264.673230461861 3.00765034615751
89 264.877668824809 2.97615358230123
90 265.070510821098 2.9452278980122
91 265.252413952844 2.91486169178949
92 265.423998473132 2.88504346166448
93 265.585849492871 2.85576182250399
94 265.738518968881 2.82700552094554
95 265.882527579838 2.79876344820882
96 266.018366496358 2.77102465100373
97 266.146499051172 2.74377834073373
98 266.267362315003 2.7170139011735
99 266.381368583436 2.69072089478218
100 266.488906779811 2.66488906779811
101 266.59034377878 2.63950835424535
102 266.686025655145 2.61456887897201
103 266.776278862028 2.59006095982551
104 266.861411342445 2.56597510906197
105 266.941713578006 2.54230203407625
106 267.017459578293 2.51903263753107
107 267.088907814262 2.49615801695572
108 267.156302098824 2.473669463878
109 267.219872417583 2.45155846254663
110 267.279835712561 2.42981668829601
111 267.336396621542 2.40843600559948
112 267.389748175563 2.38740846585324
113 267.440072456912 2.36672630492842
114 267.487541219809 2.34638194052464
115 267.532316476019 2.32636796935669
116 267.574551047223 2.3066771642002
117 267.614389086123 2.28730247082156
118 267.651966568011 2.26823700481366
119 267.687411754493 2.24947404835708
120 267.720845630924 2.23100704692437
121 267.752382319065 2.21282960594269
122 267.782129466339 2.19493548742901
123 267.810188613031 2.17731860661001
124 267.836655538675 2.15997302853771
125 267.861620588796 2.14289296471037
126 267.885168983135 2.12607276970742
127 267.907381106399 2.10950693784566
128 267.928332782525 2.09319009986347
129 267.948095533388 2.07711701963867
130 267.96673682285 2.061282590945
131 267.984320286958 2.04568183425159
132 268.000905951097 2.03030989356891
133 268.01655043482 2.01516203334451
134 268.031307145072 2.00023363541099
135 268.045226458447 1.9855201959885
136 268.058355893102 1.9710173227434
137 268.070740270939 1.95672073190466
138 268.08242187057 1.94262624543891
139 268.093440571619 1.92872978828503
140 268.103833990826 1.91502738564876
141 268.11363761044 1.90151516035773
142 268.122884899326 1.88818933027694
143 268.131607427197 1.8750462057846
144 268.139834972378 1.86208218730818
145 268.147595623438 1.84929376292026
146 268.154915875078 1.83667750599368
147 268.161820718559 1.82423007291537
148 268.168333727016 1.81194820085821
149 268.174477135919 1.7998287056102
150 268.180271918979 1.78786847945986
151 268.185737859739 1.77606448913735
152 268.190893619112 1.76441377380994
153 268.195756799076 1.75291344313122
154 268.200344002769 1.74156067534266
155 268.204670891162 1.73035271542685
156 268.208752236521 1.71928687331103
157 268.212601972839 1.70836052211999
158 268.216233243401 1.69757109647722
159 268.219658445652 1.68691609085316
160 268.222889273522 1.67639305795951
161 268.225936757346 1.66599960718848
162 268.228811301519 1.65573340309579
163 268.231522720014 1.64559216392647
164 268.234080269893 1.63557366018227
165 268.236492682898 1.62567571322969
166 268.238768195272 1.61589619394742
167 268.24091457587 1.6062330214124
168 268.242939152683 1.59668416162312
169 268.244848837857 1.58724762625951
170 268.246650151288 1.57792147147817
171 268.248349242884 1.56870379674201
172 268.249951913559 1.55959274368348
173 268.251463635036 1.55058649500021
174 268.252889568531 1.54168327338236
175 268.254234582371 1.53288134047069
176 268.255503268614 1.5241789958444
177 268.25669995873 1.51557457603803
178 268.257828738385 1.50706645358643
179 268.258893461391 1.49865303609715
180 268.259897762862 1.49033276534924
181 268.26084507163 1.48210411641785
182 268.261738621943 1.47396559682386
183 268.262581464512 1.46591574570772
184 268.263376476926 1.45795313302677
185 268.264126373477 1.45007635877555
186 268.264833714422 1.44228405222808
187 268.265500914731 1.43457487120177
188 268.266130252326 1.42694750134216
189 268.266723875863 1.41940065542785
190 268.267283812063 1.41193307269507
191 268.267811972635 1.40454351818133
192 268.2683101608 1.3972307820875
193 268.268780077452 1.38999367915778
194 268.269223326958 1.3828310480771
195 268.269641422643 1.37574175088535
196 268.270035791951 1.36872467240791
197 268.270407781322 1.36177871970214
198 268.270758660785 1.35490282151912
199 268.271089628301 1.34809592778041
200 268.271401813844 1.34135700906922
201 268.271696283267 1.33468505613565


==> Data/T_unc_N_5_iT_100.txt <==
t regret_vec ave_regret_vec
8 0.297057960257051 0.0371322450321314
9 0.638236266079749 0.0709151406755277
10 1.08899032792877 0.108899032792877
11 1.6068504598051 0.146077314527736
12 2.15601925085104 0.179668270904253
13 2.71286703749679 0.208682079807445
14 3.26359279015714 0.23311377072551
15 3.80074207018489 0.253382804678993
16 4.32056268239709 0.270035167649818
17 4.82134666528351 0.283608627369618
18 5.30247747355086 0.294582081863936
19 5.76390788914562 0.303363573112927
20 6.20588246367767 0.310294123183883
21 6.62879327170811 0.315656822462291
22 7.0331064298381 0.319686655901732
23 7.41932537892281 0.322579364300992
24 7.78797283944278 0.324498868310116
25 8.13958198852959 0.325583279541183
26 8.47469200905083 0.325949692655801
27 8.79384558905468 0.325697984779803
28 9.09758717655481 0.3249138277341
29 9.38646150102422 0.323671086242214
30 9.66101211739524 0.322033737246508
31 9.92177993226153 0.320057417169727
32 10.1693017031888 0.31779067822465
33 10.4041085521439 0.315276016731634
34 10.6267245337409 0.312550721580615
35 10.8376652823745 0.309647579496414
36 11.037436767355 0.306595465759861
37 11.2265341709457 0.303419842457991
38 11.4054409082181 0.300143181795214
39 11.5746277743565 0.296785327547604
40 11.7345522435916 0.293363806089789
41 11.8856578969542 0.289894095047662
42 12.0283739753029 0.286389856554831
43 12.1631150624796 0.282863140987897
44 12.2902808707756 0.279324565244899
45 12.4102561328904 0.275783469619788
46 12.5234105830984 0.272248056154313
47 12.6300990232718 0.268725511133443
48 12.7306614550083 0.265222113646005
49 12.8254232768182 0.261743332179964
50 12.9146955376123 0.258293910752246
51 12.9987752286152 0.254877945659121
52 13.0779456211846 0.25149895425355
53 13.1524766270737 0.248159936359881
54 13.2226251909898 0.244863429462774
55 13.2886356977245 0.241611558140445
56 13.3507403944626 0.238406078472546
57 13.409159822768 0.235248417943299
58 13.4641032562536 0.232139711314718
59 13.5157691406164 0.229080832891804
60 13.5643455330296 0.226072425550493
61 13.6100105389581 0.223114926868165
62 13.6529327412372 0.2202085926006
63 13.6932716257639 0.217353517869269
64 13.7311779962656 0.21454965619165
65 13.7667943785291 0.211796836592756
66 13.8002554157686 0.209094779026797
67 13.8316882510586 0.206443108224755
68 13.8612128973744 0.203841366137858
69 13.8889425954031 0.201289023121785
70 13.9149841583985 0.198785487977121
71 13.9394383035941 0.196330116952029
72 13.9623999705257 0.193922221812857
73 13.9839586261963 0.191561077071182
74 14.0041985571258 0.189245926447647
75 14.0231991486162 0.186975988648216
76 14.0410351513951 0.184750462518356
77 14.0577769355647 0.18256853163071
78 14.0734907330424 0.180429368372338
79 14.088238867904 0.178332137568406
80 14.1020799755249 0.176275999694061
81 14.1150692106923 0.174260113712251
82 14.1272584449851 0.172283639572989
83 14.1386964544929 0.170345740415577
84 14.1494290972905 0.168445584491553
85 14.1594994816781 0.166582346843272
86 14.1689481254511 0.164755210761059
87 14.1778131065836 0.162963369041191
88 14.1861302057192 0.161206025064991
89 14.1939330408813 0.159482393717767
90 14.2012531945856 0.157791702162062
91 14.2081203341016 0.156133190484633
92 14.2145623248208 0.154506112226313
93 14.2206053372386 0.152909734809017
94 14.2262739478928 0.1513433398712
95 14.2315912345248 0.149806223521314
96 14.2365788657771 0.148297696518512
97 14.2412571857189 0.146817084388855
98 14.2456452934714 0.145363727484402
99 14.2497611181998 0.143936980991917
100 14.2536214897332 0.142536214897332
101 14.2572422050037 0.141160813910928
102 14.2606380906339 0.139810177359156
103 14.2638230617879 0.138483719046485
104 14.2668101775472 0.1371808670918
105 14.2696116929958 0.135901063742817
106 14.2722391082023 0.13464376517172
107 14.2747032142773 0.133408441254928
108 14.2770141366739 0.132194575339573
109 14.279181375884 0.131001663998936
110 14.2812138456949 0.129829216779044
111 14.2831199091364 0.128676755938166
112 14.2849074122591 0.127543816180885
113 14.2865837158781 0.126429944388302
114 14.2881557253535 0.125334699345206
115 14.2896299186259 0.124257651466313
116 14.2910123725061 0.123198382521605
117 14.292308787375 0.122156485362179
118 14.2935245103792 0.121131563647281
119 14.294664557209 0.120123231573185
120 14.2957336325496 0.11913111360458
121 14.296736149278 0.118154844208909
122 14.2976762464866 0.117194067594153
123 14.298557806402 0.116248437450423
124 14.2993844702652 0.115317616695687
125 14.3001596532374 0.114401277225899
126 14.3008865583897 0.11349909966976
127 14.3015681898325 0.112610773148287
128 14.3022073650368 0.11173599503935
129 14.3028067263968 0.110874470747262
130 14.3033687520795 0.110025913477535
131 14.3038957662062 0.109190044016841
132 14.304389948404 0.108366590518212
133 14.3048533427697 0.107555288291502
134 14.3052878662788 0.106755879599095
135 14.3056953166767 0.105968113456865
136 14.3060773798747 0.105191745440255
137 14.3064356368994 0.104426537495616
138 14.3067715704055 0.103672257756562
139 14.3070865707859 0.102928680365366
140 14.3073819419045 0.102195585299318
141 14.307658906473 0.101472758201936
142 14.3079186110951 0.100759990218979
143 14.3081621309975 0.100057077839144
144 14.3083904744679 0.0993638227393605
145 14.3086045870164 0.0986800316345956
146 14.3088053552811 0.0980055161320626
147 14.3089936106899 0.097340092589727
148 14.3091701328941 0.0966835819790141
149 14.3093356529905 0.0960358097516143
150 14.3094908565423 0.0953966057102822
151 14.3096363864125 0.0947658038835264
152 14.3097728454214 0.0941432424040879
153 14.309900798839 0.0935287633911047
154 14.3100207767225 0.0929222128358606
155 14.3101332761081 0.0923234404910202
156 14.3102387630669 0.0917322997632496
157 14.310337674633 0.0911486476091272
158 14.3104304206111 0.0905723444342478
159 14.3105173852729 0.090003253995427
160 14.3105989289462 0.0894412433059137
161 14.3106753895069 0.0888861825435211
162 14.3107470837768 0.0883379449615849
163 14.3108143088351 0.0877964068026693
164 14.3108773432484 0.0872614472149294
165 14.3109364482238 0.0867329481710531
166 14.3109918686899 0.086210794389698
167 14.3110438343115 0.0856948732593501
168 14.3110925604402 0.0851850747645251
169 14.3111382490062 0.0846812914142378
170 14.3111810893546 0.084183418172674
171 14.3112212590292 0.0836913523919836
172 14.3112589245083 0.0832049937471412
173 14.311294241894 0.0827242441727976
174 14.3113273575588 0.0822490078020618
175 14.3113584087517 0.0817791909071527
176 14.3113875241673 0.0813147018418594
177 14.311414824478 0.0808554509857517
178 14.311440422835 0.0804013506900843
179 14.311464425336 0.0799523152253409
180 14.3114869314656 0.0795082607303645
181 14.3115080345069 0.0790691051630217
182 14.3115278219284 0.078634768252354
183 14.3115463757461 0.0782051714521646
184 14.3115637728636 0.0777802378959976
185 14.3115800853904 0.0773598923534614
186 14.311595380941 0.076944061187855
187 14.3116097229152 0.0765326723150548
188 14.3116231707604 0.0761256551636191
189 14.3116357802181 0.0757229406360746
190 14.3116476035551 0.0753244610713425
191 14.3116586897798 0.0749301502082712
192 14.3116690848456 0.0745399431502373
193 14.311678831841 0.0741537763307825
194 14.3116879711686 0.0737715874802506
195 14.3116965407121 0.0733933155933954
196 14.3117045759935 0.0730189008979262
197 14.3117121103205 0.072648284823962
198 14.3117191749242 0.0722814099743645
199 14.3117257990887 0.071918220095923
200 14.3117320102726 0.0715586600513629
201 14.3117378342226 0.0712026757921523


==> Data/T_unc_N_5_iT_150.txt <==
t regret_vec ave_regret_vec
8 0.249519196096721 0.0311898995120901
9 0.460294269710676 0.0511438077456306
10 0.705505744719175 0.0705505744719176
11 0.969249329862998 0.0881135754420907
12 1.24072836835066 0.103394030695888
13 1.51361947464056 0.116432267280043
14 1.78443808547803 0.12745986324843
15 2.05127980776204 0.136751987184136
16 2.31306523988718 0.144566577492949
17 2.56913292076389 0.151125465927288
18 2.81903331997753 0.156612962220974
19 3.06242976603124 0.161180514001644
20 3.29905339867334 0.164952669933667
21 3.52868417084165 0.168032579563888
22 3.75114366386971 0.170506530175896
23 3.96629272313852 0.172447509701675
24 4.17403062317209 0.17391794263217
25 4.37429432607593 0.174971773043037
26 4.56705729494369 0.175656049805526
27 4.75232774863063 0.176012138838171
28 4.93014639429936 0.176076656939263
29 5.10058380280652 0.175882200096776
30 5.26373752869887 0.175457917623296
31 5.41972911534703 0.174829971462808
32 5.56870106966366 0.174021908426989
33 5.71081389406027 0.173054966486675
34 5.84624323832847 0.171948330539073
35 5.97517720467692 0.170719348705055
36 6.09781383727122 0.169383717701978
37 6.21435881004388 0.167955643514699
38 6.32502332868714 0.166447982333872
39 6.4300222291358 0.164872364849636
40 6.52957229243376 0.163239307310844
41 6.62389074956582 0.16155831096502
42 6.7131939688841 0.159837951640098
43 6.79769632711631 0.158085961095728
44 6.87760923305411 0.15630930075123
45 6.95314030462879 0.154514228991751
46 7.02449267921086 0.15270636259154
47 7.09186444984956 0.150890732975523
48 7.15544820625838 0.149071837630383
49 7.21543067687988 0.147253687283263
50 7.27199246096412 0.145439849219282
51 7.32530783087916 0.143633486879984
52 7.37554460978786 0.141837396342074
53 7.42286409976244 0.140054039618159
54 7.46742106806249 0.13828557533449
55 7.50936377252537 0.136533886773189
56 7.54883402502502 0.134800607589732
57 7.585967286106 0.133087145370281
58 7.62089278548009 0.131394703197933
59 7.65373366382589 0.129724299386879
60 7.68460713172682 0.12807678552878
61 7.71362464271269 0.12645286299529
62 7.74089207432188 0.124853097972934
63 7.76650992039612 0.123277935244383
64 7.79057348636329 0.121727710724426
65 7.81317308701487 0.120202662877152
66 7.83439424758349 0.118702943145204
67 7.85431790342184 0.117228625424207
68 7.87302059810071 0.115779714677952
69 7.89057467942518 0.114356154774278
70 7.90704849204826 0.112957835600689
71 7.92250656564287 0.111584599516097
72 7.93700979843172 0.110236247200441
73 7.95061563551288 0.108912542952231
74 7.96337824155403 0.10761321948046
75 7.9753486677366 0.106337982236488
76 7.98657501270127 0.105086513325017
77 7.99710257704243 0.103858475026525
78 8.0069740121372 0.102653512976118
79 8.01622946241003 0.101471259017848
80 8.02490670158231 0.100311333769779
81 8.03304126278289 0.0991733489232455
82 8.04066656253184 0.0980569092991688
83 8.04781401936971 0.0969616146912013
84 8.05451316633595 0.0958870615039994
85 8.06079175804118 0.0948328442122492
86 8.06667587237703 0.0937985566555468
87 8.07219000703701 0.0927837931843334
88 8.07735717104011 0.0917881496709103
89 8.0821989714817 0.0908112243986708
90 8.08673569552489 0.0898526188391655
91 8.09098638819516 0.0889119383318149
92 8.09496892579731 0.0879887926717098
93 8.09870008530628 0.0870827966161965
94 8.10219560993531 0.0861935703184607
95 8.10547027101796 0.0853207396949258
96 8.10853792639538 0.0844639367332852
97 8.11141157548355 0.0836227997472531
98 8.11410341118341 0.0827969735835042
99 8.11662486879867 0.0819861097858451
100 8.11898667212442 0.0811898667212442
101 8.12119887681064 0.0804079096713925
102 8.12327091123732 0.0796399108944835
103 8.12521161494312 0.078885549659642
104 8.12702927478802 0.0781445122575771
105 8.12873165896535 0.0774164919901462
106 8.13032604898303 0.0767011891413493
107 8.13181926972806 0.0759983109320379
108 8.13321771772411 0.0753075714604084
109 8.13452738767858 0.0746286916300787
110 8.13575389742907 0.073961399067537
111 8.13690251137214 0.0733054280303796
112 8.13797816246657 0.0726605193077372
113 8.13898547290191 0.0720264201141762
114 8.1399287734646 0.0714028839777597
115 8.14081212177494 0.0707896706241299
116 8.14163931936335 0.0701865458565806
117 8.14241392770522 0.069593281433378
118 8.14313928326671 0.0690096549429382
119 8.14381851161856 0.0684354496774669
120 8.14445454067917 0.0678704545056598
121 8.14505011313371 0.0673144637449067
122 8.14560779808286 0.066767277033466
123 8.14613000196718 0.0662286992029852
124 8.14661897881069 0.0656985401516991
125 8.14707683982538 0.065176614718603
126 8.14750556241663 0.0646627425588621
127 8.14790699862533 0.0641567480206719
128 8.14828288304178 0.0636584600237639
129 8.14863484022409 0.0631677119397216
130 8.14896439165075 0.0626843414742365
131 8.1492729622383 0.0622081905514374
132 8.14956188644748 0.0617391052003597
133 8.14983241400798 0.061276935443669
134 8.15008571528151 0.060821535188668
135 8.15032288628961 0.0603727621206638
136 8.150544953417 0.0599304775986544
137 8.15075287783019 0.059494546553505
138 8.1509475596095 0.0590648373884747
139 8.15112984162225 0.0586412218821745
140 8.15130051315152 0.0582235750939394
141 8.15146031329557 0.0578117752715998
142 8.15160993415266 0.0574057037616384
143 8.15175002380392 0.0570052449217057
144 8.15188118910803 0.0566102860354724
145 8.1520039983182 0.0562207172297807
146 8.15211898353526 0.0558364313940771
147 8.15222664300375 0.0554573241020663
148 8.15232744326307 0.0550832935355613
149 8.1524218211623 0.0547142404104852
150 8.15251018574726 0.0543500679049817
151 8.1525929200279 0.0539906815895887
152 8.15267038263363 0.0536359893594318
153 8.15274290936362 0.0532859013683896
154 8.15281081463858 0.0529403299651856
155 8.1528743928606 0.0525991896313587
156 8.15293391968647 0.0522623969210671
157 8.15298965322023 0.0519298704026766
158 8.15304183512993 0.0516015306020881
159 8.15309069169347 0.0512772999477577
160 8.15313643477798 0.0509571027173624
161 8.15317926275701 0.0506408649860684
162 8.15321936136911 0.0503285145763525
163 8.15325690452232 0.0500199810093394
164 8.15329205504717 0.0497151954576047
165 8.15332496540203 0.0494140906994062
166 8.15335577833326 0.0491166010742968
167 8.15338462749372 0.0488226624400822
168 8.1534116380218 0.0485322121310822
169 8.15343692708338 0.0482451889176531
170 8.1534606043799 0.0479615329669406
171 8.15348277262325 0.0476811858048143
172 8.15350352798133 0.0474040902789612
173 8.15352296049467 0.0471301905230906
174 8.15354115446678 0.0468594319222229
175 8.15355818882947 0.0465917610790255
176 8.15357413748511 0.0463271257811654
177 8.15358906962694 0.0460654749696437
178 8.15360305003912 0.0458067587080849
179 8.15361613937754 0.0455509281529472
180 8.1536283944329 0.0452979355246272
181 8.15363986837687 0.0450477340794302
182 8.15365061099274 0.0448002780823777
183 8.15366066889127 0.0445555227808266
184 8.1536700857128 0.0443134243788739
185 8.15367890231657 0.044073940012522
186 8.15368715695785 0.0438370277255799
187 8.15369488545395 0.0436026464462778
188 8.15370212133949 0.0433707559645717
189 8.15370889601187 0.0431413169101157
190 8.1537152388675 0.0429142907308816
191 8.15372117742927 0.0426896396724046
192 8.15372673746594 0.0424673267576351
193 8.15373194310396 0.0422473157673781
194 8.15373681693209 0.0420295712212994
195 8.1537413800994 0.0418140583594841
196 8.15374565240702 0.0416007431245256
197 8.15374965239405 0.0413895921441322
198 8.15375339741798 0.0411805727142322
199 8.15375690373002 0.0409736527825629
200 8.15376018654556 0.0407688009327278
201 8.15376326011024 0.0405659863687076


==> Data/T_unc_N_5_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
8 0.576564627618534 0.0720705784523168
9 2.11253920625474 0.234726578472749
10 5.22134628463507 0.522134628463507
11 10.1315418601704 0.921049260015494
12 16.8290555838431 1.40242129865359
13 25.1491561451006 1.93455047270004
14 34.8510149361336 2.48935820972383
15 45.6672638582049 3.04448425721366
16 57.3338102403146 3.58336314001966
17 69.6062755311739 4.09448679595141
18 82.267928023899 4.57044044577217
19 95.1324134403198 5.00696912843788
20 108.043429953676 5.40217149768382
21 120.872715391868 5.75584359008895
22 133.517204902416 6.06896385920072
23 145.895886757434 6.34329942423627
24 157.946670186893 6.58111125778719
25 169.623441711407 6.78493766845627
26 180.893399139445 6.95743842844018
27 191.734698037219 7.1012851124896
28 202.134412679202 7.21908616711437
29 212.08679483346 7.31333775287793
30 221.591803951942 7.38639346506474
31 230.653878349662 7.44044768869879
32 239.280916328726 7.4775286352727
33 247.48343763657 7.4994981101991
34 255.273898108626 7.5080558267243
35 262.666133263948 7.50474666468423
36 269.674909668346 7.4909697130096
37 276.315565793858 7.46798826469888
38 282.603726809183 7.43694017918903
39 288.555080120029 7.39884820820588
40 294.185200643461 7.35463001608652
41 299.509416585806 7.30510772160503
42 304.542708082964 7.25101685911818
43 309.299632399513 7.19301470696541
44 313.794270464451 7.13168796510117
45 318.040190489351 7.06755978865225
46 322.050425167816 7.00109619930034
47 325.837459612256 6.93271190664375
48 329.413227699137 6.86277557706536
49 332.789114950126 6.7916145908189
50 335.97596642692 6.71951932853839
51 338.984098401114 6.64674702747283
52 341.823312828587 6.57352524670359
53 344.502913819405 6.50005497772462
54 347.03172549059 6.42651343501092
55 349.418110687932 6.3530565579624
56 351.669990188419 6.27982125336462
57 353.794862073023 6.20692740478988
58 355.799821029906 6.13447967292941
59 357.69157740411 6.06256910854424
60 359.476475854601 5.99127459757669
61 361.160513516304 5.92066415600498
62 362.749357589514 5.85079609015345
63 364.248362312483 5.78172003670608
64 365.662585277313 5.71347789495802
65 366.996803072346 5.64610466265148
66 368.255526246727 5.57962918555647
67 369.443013594732 5.51407482977212
68 370.563285769208 5.4494600848413
69 371.620138237959 5.38579910489796
70 372.617153599502 5.3231021942786
71 373.557713277467 5.2613762433446
72 374.445008615681 5.20062511966223
73 375.282051396603 5.14085001913155
74 376.071683806565 5.0820497811698
75 376.81658787181 5.02422117162414
76 377.519294389098 4.96735913669866
77 378.182191374023 4.91145703083146
78 378.807532051224 4.85650682116954
79 379.397442407968 4.80249927098694
80 379.953928333612 4.74942410417015
81 380.478882365858 4.69727015266492
82 380.974090064045 4.64602548858592
83 381.441236029823 4.59567754252799
84 381.881909592733 4.5462132094373
85 382.297610179291 4.49761894328578
86 382.689752382462 4.44988084165654
87 383.059670747743 4.40298472123842
88 383.40862429129 4.3569161851283
89 383.737800764817 4.31166068275075
90 384.048320680925 4.26720356312139
91 384.341241112577 4.22353012211623
92 384.617559278723 4.18062564433395
93 384.878215928153 4.13847544008767
94 385.124098532821 4.09706487800874
95 385.356044301195 4.05637941369679
96 385.574843021704 4.01640461480942
97 385.781239745788 3.97712618294627
98 385.975937319517 3.93852997264813
99 386.159598772281 3.90060200780081
100 386.332849570587 3.86332849570587
101 386.496279744473 3.82669583905419
102 386.65044589383 3.79069064601794
103 386.795873081256 3.75529973865297
104 386.933056617916 3.72051015978765
105 387.062463748394 3.68630917855614
106 387.184535240258 3.65268429471942
107 387.299686883693 3.61962324190368
108 387.408310906292 3.58711398987307
109 387.510777307772 3.55514474594286
110 387.607435119168 3.5237039556288
111 387.698613590743 3.4927803026193
112 387.784623312653 3.46236270814869
113 387.865757272184 3.43244032984233
114 387.942291851065 3.40300256009706
115 388.014487766405 3.37403902405569
116 388.082590958275 3.34553957722651
117 388.14683342705 3.3174943027953
118 388.20743402332 3.2898935086722
119 388.26459919306 3.26272772431143
120 388.318523680594 3.23598769733828
121 388.369391191738 3.20966439001437
122 388.417375019376 3.18374897556866
123 388.462638633591 3.15823283441944
124 388.505336238371 3.13310755030944
125 388.545613296767 3.10836490637414
126 388.5836070263 3.08399688116111
127 388.619446866294 3.05999564461649
128 388.653254918734 3.03635355405261
129 388.685146364135 3.01306315010958
130 388.715229853855 2.99011715272196
131 388.743607880166 2.96750845710051
132 388.770377125365 2.94523012973761
133 388.795628791087 2.92327540444427
134 388.819448908971 2.90163767842516
135 388.841918633707 2.88031050839783
136 388.863114519472 2.85928760676083
137 388.88310878072 2.83856283781547
138 388.901969538165 2.81813021404468
139 388.919761050844 2.79798389245212
140 388.936543935012 2.77811817096437
141 388.952375370637 2.75852748489813
142 388.967309296192 2.73920640349431
143 388.981396592404 2.72014962652031
144 388.994685255585 2.70135198094156
145 389.007220561143 2.68280841766306
146 389.019045217827 2.66451400834128
147 389.030199513218 2.64646394226679
148 389.040721450987 2.62865352331748
149 389.050646880362 2.61107816698229
150 389.06000961826 2.59373339745507
151 389.0688415645 2.57661484479802
152 389.077172810476 2.55971824217418
153 389.085031741678 2.54303942314822
154 389.092445134399 2.52657431905454
155 389.099438246957 2.51031895643198
156 389.106034905751 2.49426945452405
157 389.112257586435 2.47842202284354
158 389.118127490492 2.46277295880058
159 389.123664617466 2.44731864539287
160 389.128887833102 2.43205554895689
161 389.133814933618 2.41698021697899
162 389.138462706342 2.40208927596507
163 389.142846986901 2.38737942936749
164 389.146982713178 2.37284745556816
165 389.150883976204 2.35849020591639
166 389.154564068167 2.34430460282028
167 389.158035527696 2.3302876378904
168 389.161310182589 2.31643637013446
169 389.164399190101 2.30274792420178
170 389.167313074966 2.28921948867627
171 389.17006176525 2.27584831441666
172 389.172654626178 2.2626317129429
173 389.175100492045 2.24956705486731
174 389.177407696313 2.23665176836962
175 389.179584100004 2.22388333771431
176 389.181637118481 2.21125930180955
177 389.18357374672 2.19877725280633
178 389.185400583134 2.18643483473671
179 389.187123852061 2.17422974219029
180 389.188749424969 2.1621597190276
181 389.190282840458 2.1502225571296
182 389.191729323135 2.13841609518206
183 389.193093801415 2.12673821749407
184 389.194380924308 2.1151868528495
185 389.195595077263 2.10375997339061
186 389.196740397108 2.09245559353284
187 389.197820786147 2.08127176890988
188 389.198839925453 2.07020659534815
189 389.199801287411 2.0592582078699
190 389.200708147549 2.04842477972394
191 389.201563595698 2.03770452144344
192 389.20237054652 2.02709567992979
193 389.203131749439 2.01659653756186
194 389.203849798008 2.00620541132994
195 389.204527138744 1.99592065199356
196 389.205166079468 1.98574064326259
197 389.205768797164 1.97566380100083
198 389.206337345398 1.9656885724515
199 389.206873661315 1.955813435484
200 389.20737957224 1.9460368978612
201 389.207856801901 1.93635749652687


==> Data/T_unc_N_5_iT_5.txt <==
t regret_vec ave_regret_vec
8 0.572916208401083 0.0716145260501354
9 1.3722774690224 0.152475274335823
10 2.61585676631461 0.261585676631461
11 4.13790923581906 0.376173566892642
12 5.92009574886946 0.493341312405788
13 7.85548978434422 0.604268444949555
14 9.89798199965607 0.706998714261148
15 11.9862470532587 0.799083136883913
16 14.0843353269935 0.880270957937095
17 16.1590088517473 0.950529932455726
18 18.1889131233363 1.01049517351869
19 20.1574721192477 1.06091958522357
20 22.0542029535156 1.10271014767578
21 23.872146541432 1.13676888292533
22 25.6075754745913 1.16398070339051
23 27.2588885601057 1.18516906783068
24 28.826177456064 1.201090727336
25 30.3106843774449 1.2124273750978
26 31.7144915680475 1.21978813723259
27 33.0402371390943 1.22371248663312
28 34.2909268237855 1.22467595799234
29 35.4697824313732 1.22309594590942
30 36.58013617989 1.219337872663
31 37.6253509853893 1.21372099952869
32 38.6087645582484 1.20652389244526
33 39.533649261098 1.19798937154842
34 40.4031847507155 1.18832896325634
35 41.220439613189 1.17772684609112
36 41.9883598914002 1.16634333031667
37 42.7097625570819 1.15431790694816
38 43.3873326551126 1.14177191197665
39 44.0236230573644 1.12881084762473
40 44.6210561128015 1.11552640282004
41 45.1819266060016 1.10199820990248
42 45.7084056141737 1.08829537176604
43 46.2025449649242 1.07447778988196
44 46.666282050272 1.06059731932436
45 47.101444843217 1.04669877429371
46 47.5097569884461 1.03282080409665
47 47.8928428846341 1.01899665711987
48 48.2522326868545 1.0052548476428
49 48.5893671929896 0.99161973863244
50 48.9056025839566 0.978112051679131
51 49.2022149884531 0.96474931349908
52 49.480404874481 0.951546247586172
53 49.7413012449439 0.938515117829131
54 49.9859656503436 0.925666030561919
55 50.2153960073148 0.913007200132997
56 50.4305302310493 0.900545182697309
57 50.6322496847351 0.888285082188334
58 50.8213824511581 0.876230731916518
59 50.9987064325039 0.864384854788202
60 51.1649522847235 0.852749204745392
61 51.3208061937306 0.841324691700502
62 51.4669124973483 0.830111491892715
63 51.6038761657793 0.81910914548856
64 51.7322651415651 0.808316642836954
65 51.8526125472521 0.797732500726956
66 51.9654187698307 0.787354829845919
67 52.0711534250873 0.777181394404288
68 52.170257209061 0.767209664839133
69 52.2631436430504 0.757436864392035
70 52.3502007173947 0.747860010248495
71 52.4317924391357 0.738475949846982
72 52.5082602891307 0.729281392904593
73 52.5799245934704 0.72027293963658
74 52.6470858138565 0.711447105592656
75 52.7100257615846 0.702800343487794
76 52.7690087393484 0.694329062359848
77 52.8242826146015 0.686029644345475
78 52.8760798291799 0.67789845934846
79 52.9246183479649 0.669931877822341
80 52.9701025505761 0.662126281882201
81 53.0127240691946 0.654478074928328
82 53.0526625755505 0.646983689945738
83 53.0900865206745 0.639639596634632
84 53.1251538292683 0.632442307491289
85 53.1580125519201 0.625388382963766
86 53.1888014775329 0.618474435785266
87 53.2176507083162 0.611697134578347
88 53.2446821995731 0.605053206813331
89 53.2700102664163 0.598539441195689
90 53.2937420592147 0.59215268954683
91 53.3159780100104 0.585889868241873
92 53.3368122512938 0.579747959253194
93 53.3563330089579 0.573724010849009
94 53.3746229710128 0.567815137989498
95 53.3917596334873 0.562018522457761
96 53.4078156249156 0.556331412759538
97 53.4228590107169 0.550751123821823
98 53.43695357869 0.545275036517245
99 53.4501591067817 0.539900597038199
100 53.4625316142214 0.534625316142214
101 53.4741235969973 0.529446768287101
102 53.4849842487289 0.524362590673813
103 53.4951596677404 0.519370482211072
104 53.504693051233 0.514468202415702
105 53.5136248773422 0.509653570260402
106 53.5219930758293 0.504924462979522
107 53.529833188109 0.50027881484214
108 53.5371785172761 0.495714615900705
109 53.5440602687433 0.491229910722416
110 53.5505076820857 0.48682279710987
111 53.5565481546271 0.48249142481646
112 53.5622073572875 0.478233994261496
113 53.5675093431783 0.474048755249366
114 53.5724766493526 0.469934005696075
115 53.5771303922326 0.46588809036724
116 53.5814903570104 0.4619093996294
117 53.5855750814478 0.457996368217503
118 53.5894019344159 0.454147474020473
119 53.5929871894994 0.45036123688655
120 53.5963460939813 0.446636217449844
121 53.599492933489 0.442971015979248
122 53.6024410925785 0.439364271250643
123 53.6052031115099 0.43581465944317
124 53.6077907394515 0.432320893060093
125 53.6102149843373 0.428881719874698
126 53.6124861595883 0.425495921901494
127 53.6146139278932 0.42216231439286
128 53.6166073422336 0.4188797448612
129 53.6184748843266 0.415647092126563
130 53.6202245006464 0.412463265389588
131 53.6218636361785 0.409327203329607
132 53.6233992660463 0.406237873227624
133 53.6248379251475 0.403194270113891
134 53.6261857359214 0.400195415939712
135 53.6274484343698 0.39724035877311
136 53.6286313944297 0.394328172017865
137 53.6297396508214 0.391457953655631
138 53.6307779204493 0.388628825510502
139 53.6317506224547 0.385839932535645
140 53.632661897005 0.383090442121465
141 53.633515622898 0.380379543424809
142 53.6343154340559 0.377706446718704
143 53.6350647349791 0.375070382762092
144 53.6357667152259 0.372470602189069
145 53.6364243629773 0.369906374917085
146 53.6370404777488 0.367376989573622
147 53.6376176822986 0.364881752940807
148 53.6381584337843 0.362419989417461
149 53.6386650342163 0.359991040498096
150 53.6391396402518 0.357594264268346
151 53.6395842723707 0.355229034916362
152 53.6400008234716 0.352894742259682
153 53.6403910669271 0.350590791287105
154 53.640756664129 0.348316601715123
155 53.6410991715585 0.346071607558442
156 53.6414200474095 0.343855256714164
157 53.6417206577945 0.341667010559201
158 53.6420022825579 0.339506343560493
159 53.6422661207234 0.337372742897631
160 53.6425132955966 0.335265708097478
161 53.6427448595463 0.333184750680412
162 53.6429617984835 0.331129393817799
163 53.6431650360573 0.329099172000352
164 53.6433554375873 0.327093630716996
165 53.6435338137459 0.325112326143915
166 53.6437009240098 0.323154824843432
167 53.6438574798921 0.321220703472408
168 53.6440041479718 0.319309548499832
169 53.6441415527307 0.317420955933318
170 53.6442702792122 0.315554531054189
171 53.6443908755112 0.313709888160885
172 53.6445038551084 0.311886650320398
173 53.6446096990552 0.310084449127487
174 53.6447088580222 0.308302924471392
175 53.6448017542176 0.306541724309815
176 53.6448887831849 0.304800504449914
177 53.6449703154863 0.303078928336081
178 53.6450466982811 0.301376666844276
179 53.6451182568028 0.299693398082697
180 53.6451852957446 0.298028807198581
181 53.645248100556 0.296382586190917
182 53.6453069386585 0.294754433728893
183 53.645362060584 0.293144054975869
184 53.6454137010412 0.291551161418702
185 53.6454620799156 0.289975470702247
186 53.645507403205 0.288416706468844
187 53.6455498638968 0.286874598202657
188 53.6455896427899 0.28534888107867
189 53.6456269092641 0.283839295816212
190 53.6456618220016 0.28234558853685
191 53.6456945296624 0.280867510626505
192 53.6457251715176 0.279404818601654
193 53.645753878042 0.277957273979492
194 53.6457807714696 0.276524643151905
195 53.6458059663147 0.275106697263152
196 53.6458295698586 0.273703212091116
197 53.6458516826072 0.272313967932016
198 53.6458723987183 0.270938749488476
199 53.6458918064029 0.269577345760819
200 53.6459099883006 0.268229549941503
201 53.6459270218318 0.266895159312596


==> Data/T_unc_N_5_iT_50.txt <==
t regret_vec ave_regret_vec
8 0.389324301840093 0.0486655377300117
9 1.06470013895587 0.118300015439541
10 2.15481853082108 0.215481853082108
11 3.58373642871392 0.325794220792175
12 5.23826723988183 0.436522269990153
13 7.01509596047436 0.539622766190336
14 8.83638260473597 0.631170186052569
15 10.6494317464285 0.709962116428566
16 12.4211526317589 0.776322039484931
17 14.132158067509 0.831303415735822
18 15.7720632721342 0.876225737340789
19 17.3361634827153 0.912429656985015
20 18.823229709658 0.941161485482901
21 20.2341001136729 0.963528576841564
22 21.5708013044711 0.980490968385052
23 22.8360094602812 0.992869976533965
24 24.0327243084126 1.00136351285052
25 25.1640744045452 1.00656297618181
26 26.2332025302359 1.008969328086
27 27.2431995826533 1.00900739195012
28 28.1970675816818 1.00703812791721
29 29.0977000868363 1.0033689685116
30 29.9478728981027 0.998262429936756
31 30.7502408010283 0.991943251646073
32 31.5073377946234 0.984604306081983
33 32.2215792992951 0.976411493918033
34 32.8952654564954 0.967507807543983
35 33.5305849888592 0.958016713967405
36 34.1296193218124 0.948044981161456
37 34.6943467906431 0.93768504839576
38 35.2266468441917 0.927017022215572
39 35.7283041721781 0.916110363389182
40 36.2010127525586 0.905025318813964
41 36.6463797848849 0.893814141094753
42 37.0659295057047 0.882522131088208
43 37.4611068966416 0.871188532480036
44 37.8332812654603 0.859847301487735
45 38.1837497149539 0.848527771443419
46 38.5137404931168 0.837255228111236
47 38.824416231518 0.826051409181234
48 39.1168770637322 0.814934938827755
49 39.3921636335895 0.803921706807949
50 39.6512599945844 0.793025199891689
51 39.8950963918293 0.782256791996654
52 40.1245519436411 0.771625998916176
53 40.3404572072987 0.761140702024503
54 40.5435966475072 0.750807345324208
55 40.7347109970393 0.740631109037079
56 40.9144995175537 0.73061606281346
57 41.0836221618229 0.720765301084613
58 41.2427016397468 0.711081062754255
59 41.3923253908354 0.701564837132803
60 41.5330474657937 0.692217457763228
61 41.6653903206166 0.683039185583879
62 41.7898465228939 0.67402978262732
63 41.9068803796599 0.66518857745492
64 42.01692948341 0.656514523178282
65 42.1204061808981 0.648006248936894
66 42.2176989704466 0.639662105612827
67 42.3091738272294 0.631480206376559
68 42.3951754605921 0.623458462655766
69 42.4760285068747 0.615594616041662
70 42.5520386600631 0.60788626657233
71 42.6234937426641 0.600330897784001
72 42.6906647198969 0.592925898887456
73 42.7538066596976 0.58566858437942
74 42.8131596409882 0.578556211364706
75 42.8689496128188 0.571585994837584
76 42.921389206686 0.564755121140605
77 42.9706785039408 0.558060759791438
78 43.017005761424 0.55150007386441
79 43.0605480964649 0.545070229069176
80 43.1014721338504 0.53876840167313
81 43.1399346165056 0.532591785388958
82 43.1760829816612 0.526537597337332
83 43.2100559050262 0.520603083193087
84 43.2419838136338 0.514785521590879
85 43.2719893696509 0.509082227878246
86 43.3001879265734 0.503490557285737
87 43.3266879592919 0.498007907578068
88 43.3515914694518 0.492631721243771
89 43.3749943675001 0.487359487275282
90 43.3969868325009 0.482188742583343
91 43.417653651359 0.477117073091857
92 43.4370745381916 0.472142114545561
93 43.455324435131 0.467261553065925
94 43.4724737956223 0.462473125485344
95 43.4885888511541 0.457774619485833
96 43.5037318623751 0.453163873566407
97 43.5179613554864 0.448638776860684
98 43.531332344746 0.444197268823938
99 43.5438965418827 0.439837338806895
100 43.555702553181 0.43555702553181
101 43.566796064895 0.431354416484109
102 43.5772200177701 0.42722764723304
103 43.5870147711963 0.423174900691226
104 43.5962182576505 0.419194406323563
105 43.6048661279794 0.415284439314089
106 43.6129918880585 0.411443319698665
107 43.6206270273311 0.407669411470384
108 43.6278011397033 0.40396112166392
109 43.6345420372361 0.400316899424184
110 43.6408758570709 0.396735235064281
111 43.6468271619761 0.393214659116901
112 43.6524190348942 0.389753741382984
113 43.6576731678532 0.386351089981002
114 43.6626099455203 0.383005350399301
115 43.6672485238285 0.37971520455503
116 43.6716069038521 0.376479369860794
117 43.6757020012721 0.373296598301471
118 43.6795497116809 0.37016567552272
119 43.6831649719717 0.367085419932535
120 43.6865618180504 0.364054681817087
121 43.6897534390838 0.361072342471767
122 43.6927522284926 0.3581373133483
123 43.6955698318843 0.355248535218572
124 43.6982171921066 0.352404977355698
125 43.700704591594 0.349605636732752
126 43.7030416921706 0.346849537239449
127 43.7052375724591 0.344135728917001
128 43.7073007630408 0.341463287211256
129 43.7092392795005 0.33883131224419
130 43.711060653483 0.336238928103716
131 43.7127719618816 0.333685282151768
132 43.7143798542671 0.331169544350508
133 43.7158905786683 0.328690906606528
134 43.7173100057981 0.326248582132822
135 43.7186436518231 0.323841804828319
136 43.7198966997514 0.321469828674643
137 43.7210740195471 0.319131927149979
138 43.7221801870215 0.316827392659576
139 43.7232195015891 0.314555535982655
140 43.7241960029524 0.312315685735374
141 43.7251134867811 0.310107187849511
142 43.7259755194458 0.30792940506652
143 43.7267854518626 0.305781716446592
144 43.7275464325027 0.30366351689238
145 43.728261419617 0.301574216687014
146 43.7289331927242 0.299513241046056
147 43.7295643634052 0.297480029683029
148 43.7301573854451 0.295474036388142
149 43.7307145643641 0.293494728619894
150 43.7312380663734 0.291541587109156
151 43.7317299267892 0.289614105475425
152 43.7321920579403 0.287711789854871
153 43.7326262565974 0.285834158539852
154 43.7330342109539 0.283980741629571
155 43.7334175071855 0.282151080691519
156 43.7337776356137 0.280344728433421
157 43.7341159964968 0.27856124838533
158 43.7344339054714 0.276800214591591
159 43.7347325986655 0.275061211312362
160 43.7350132375021 0.273343832734388
161 43.7352769132137 0.271647682690768
162 43.7355246510826 0.269972374389399
163 43.7357574144268 0.268317530149858
164 43.7359761083441 0.26668278114844
165 43.7361815832302 0.265067767171092
166 43.736374638084 0.263472136374
167 43.7365560236141 0.261895545051581
168 43.7367264451567 0.260337657411647
169 43.7368865654173 0.258798145357499
170 43.7370370070477 0.257276688276751
171 43.7371783550657 0.255772972836641
172 43.7373111591301 0.25428669278564
173 43.7374359356776 0.252817548761142
174 43.7375531699305 0.251365248103049
175 43.7376633177831 0.249929504673046
176 43.7377668075744 0.2485100386794
177 43.7378640417533 0.247106576507081
178 43.7379553984436 0.245718850553054
179 43.7380412329137 0.244346599066557
180 43.7381218789586 0.242989565994214
181 43.7381976501973 0.241647500829819
182 43.7382688412924 0.240320158468639
183 43.7383357290958 0.239007299066097
184 43.7383985737254 0.237708687900681
185 43.738457619576 0.236424095240951
186 43.7385130962703 0.235153296216507
187 43.7385652195513 0.233896070692788
188 43.7386141921214 0.232652203149582
189 43.7386602044306 0.231421482563125
190 43.738703435417 0.230203702291668
191 43.7387440532026 0.228998659964412
192 43.7387822157473 0.227806157373684
193 43.738818071463 0.226626000370274
194 43.7388517597904 0.225457998761806
195 43.7388834117418 0.224301966214061
196 43.7389131504103 0.223157720155155
197 43.7389410914483 0.222025081682479
198 43.7389673435176 0.220903875472311
199 43.7389920087118 0.219793929692019
200 43.739015182953 0.218695075914765
201 43.7390369563654 0.217607149036644


==> Data/Te_warmConstI1.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.76561288673489
4 2.99573385587957
5 2.42369482203746
6 1.9919793001946
7 1.66299655713326
8 1.41076336780156
9 1.21661511721301
10 1.06676416632907
11 0.950817205983449
12 0.860833766201534
13 0.790704788544466
14 0.735723130424732
15 0.692269068543878
16 0.657574040980585
17 0.629532079279283
18 0.606539936632782
19 0.58732415126172
20 0.570017580381066
21 0.553033812720171
22 0.536453890910333
23 0.520411545746754
24 0.504931651959905
25 0.490015986702575
26 0.475630095403412
27 0.461742485427596
28 0.448324599459597
29 0.435350811187216
30 0.422798195209315
31 0.410646194124586
32 0.398876279127583
33 0.387471644853156
34 0.376416949635635
35 0.365698099526795
36 0.355302070447781
37 0.345216761929211
38 0.335430876508371
39 0.325933820032985
40 0.316715317116888
41 0.307767229917941
42 0.299080053055432
43 0.290645054120043
44 0.282454037317597
45 0.274499229077075
46 0.266773215125637
47 0.259268900491695
48 0.251979480574742
49 0.244898418319805
50 0.238019425093581
51 0.231336437089507
52 0.224843653404146
53 0.218535422606042
54 0.212406296549219
55 0.206451014518078
56 0.20066449165818
57 0.195041809651264
58 0.189578208646987
59 0.184269089047617
60 0.179109941872676
61 0.174096462055311
62 0.169224466765026
63 0.164489896550459
64 0.15988881318806
65 0.155417396273394
66 0.151071939439592
67 0.146848846557859
68 0.142744628049416
69 0.138755897319007
70 0.134879367359862
71 0.131111847511607
72 0.127450240354515
73 0.123891538739128
74 0.120432822933673
75 0.117071257900891
76 0.113804090675517
77 0.110628647826937
78 0.107542333046905
79 0.104542624798796
80 0.101627074059135
81 0.0987933021512443
82 0.0960389986249706
83 0.0933619192380992
84 0.090759883989638
85 0.0882307752176093
86 0.0857725357621017
87 0.0833831671882586
88 0.0810607280673899
89 0.0788033323033929
90 0.0766091475193945
91 0.0744763934980581
92 0.0724033406589158
93 0.0703883085906872
94 0.0684296646276282
95 0.0665258224663849
96 0.0646752408263408
97 0.0628764221486267
98 0.061127911337633
99 0.0594282945377371
100 0.0577761979464625
101 0.056170286663306
102 0.0546092635720561
103 0.0530918682582926
104 0.051616875955724
105 0.0501830965259661
106 0.0487893734678998
107 0.0474345829548516
108 0.0461176329002511
109 0.0448374620513601
110 0.0435930391127444
111 0.0423833618842853
112 0.0412074564380727
113 0.0400643763100561
114 0.0389532017191802
115 0.0378730388062519
116 0.0368230188981378
117 0.0358022977905981
118 0.0348100550534595
119 0.0338454933540953
120 0.0329078378031708
121 0.0319963353162526
122 0.0311102539952708
123 0.0302488825293267
124 0.0294115296087625
125 0.0285975233602605
126 0.0278062107942841
127 0.0270369572738278
128 0.0262891459902633
129 0.0255621774623098
130 0.0248554690455781
131 0.0241684544536966
132 0.0235005832991713
133 0.0228513206432716
134 0.02222014655854
135 0.0216065557061681
136 0.0210100569223762
137 0.0204301728204183
138 0.0198664394000434
139 0.019318405671105
140 0.0187856332861147
141 0.018267696184381
142 0.0177641802440988
143 0.0172746829478425
144 0.0167988130542258
145 0.0163361902820396
146 0.0158864449994842
147 0.0154492179260231
148 0.0150241598395363
149 0.0146109312957073
150 0.0142092023501777
151 0.0138186522929029
152 0.0134389693884868
153 0.0130698506234359
154 0.0127110014610486
155 0.0123621356034667
156 0.0120229747600569
157 0.0116932484226515
158 0.0113726936465179
159 0.0110610548384005
160 0.0107580835498045
161 0.0104635382765828
162 0.0101771842648816
163 0.00989879332021534
164 0.00962814362431511
165 0.0093650195562894
166 0.00910921151859998
167 0.00886051576826622
168 0.00861873425309281
169 0.00838367445158046
170 0.00815514921812664
171 0.00793297663212973
172 0.00771697985200834
173 0.00750698697331528
174 0.00730283088948745
175 0.00710434915811466
176 0.00691138387040974
177 0.00672378152348827
178 0.00654139289784427
179 0.00636407293769809
180 0.00619168063316742
181 0.00602407890870948
182 0.00586113451197935
183 0.00570271790690313
184 0.00554870317045168
185 0.00539896789058048
186 0.00525339306923527
187 0.00511186302625458
188 0.00497426530649882
189 0.00484049058986779
190 0.00471043260385662
191 0.00458398803789746
192 0.0044610564617323
193 0.00434154024274619
194 0.00422534447078858
195 0.00411237687969183
196 0.00400254777448595
197 0.00389576995969691
198 0.00379195866907597
199 0.0036910314978661


==> Data/Te_warmConstI2.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.69323722869893
4 2.88348235477974
5 2.29732580806424
6 1.86570396849099
7 1.54447275618978
8 1.30379695891768
9 1.12270101324987
10 0.986004427026101
11 0.882493702749262
12 0.803782488629871
13 0.743567585923479
14 0.697113326130321
15 0.660874456389447
16 0.63221602440747
17 0.609161941521405
18 0.590096259495704
19 0.57255260971807
20 0.55529854819073
21 0.538504796291582
22 0.522281315324733
23 0.506680113485693
24 0.491670755152176
25 0.477218154157222
26 0.463287083018762
27 0.449844718056728
28 0.436861475767907
29 0.424311017796618
30 0.412169939214395
31 0.400417376287459
32 0.389034628685331
33 0.378004827841473
34 0.367312657079274
35 0.356944119309104
36 0.346886345394957
37 0.33712706554975
38 0.32765648629002
39 0.318463799715261
40 0.30953909678795
41 0.300873148196491
42 0.292457278932751
43 0.28428328777649
44 0.276343389866808
45 0.268630172525781
46 0.26113655950927
47 0.253855781146162
48 0.246781348943971
49 0.239907033749102
50 0.233226838793288
51 0.226735033103753
52 0.220426047230726
53 0.214294515165592
54 0.208335258916249
55 0.202543276564023
56 0.196913732330616
57 0.191441947943759
58 0.186123404898598
59 0.180953676009241
60 0.175928528569329
61 0.171043852324989
62 0.166295658779724
63 0.161680078308386
64 0.157193356480091
65 0.152831850183165
66 0.148592023797711
67 0.144470445518319
68 0.140463783827591
69 0.136568804155537
70 0.132782365690765
71 0.129101418350845
72 0.125522999882766
73 0.122044233102204
74 0.11866232323742
75 0.11537455539659
76 0.112178292124359
77 0.109070971056607
78 0.106050102668195
79 0.103113268093418
80 0.100258117033236
81 0.0974823657300962
82 0.0947837950133239
83 0.0921602484074756
84 0.0896096303116162
85 0.0871299042241839
86 0.0847190910368181
87 0.0823752673768384
88 0.0800965640010548
89 0.077881164241259
90 0.0757273024965058
91 0.0736332627732959
92 0.0715973772636584
93 0.0696180249744505
94 0.0676936303943024
95 0.0658226621955788
96 0.0640036319818169
97 0.0622350930677777
98 0.0605156392965133
99 0.05884390389148
100 0.057218558341322
101 0.0556383113179819
102 0.0541019076232303
103 0.0526081271706784
104 0.0511557839951449
105 0.0497437252863611
106 0.048370830457016
107 0.0470360102340272
108 0.0457382057769794
109 0.0444763878192245
110 0.0432495558373915
111 0.0420567372426706
112 0.0408969865949953
113 0.0397693848408423
114 0.0386730385702958
115 0.0376070792978658
116 0.0365706627635564
117 0.0355629682506936
118 0.0345831979263738
119 0.0336305762026614
120 0.0327043491070447
121 0.031803783680962
122 0.0309281673893709
123 0.0300768075485202
124 0.0292490307711611
125 0.0284441824238925
126 0.0276616261045822
127 0.0269007431310114
128 0.0261609320449853
129 0.0254416081305361
130 0.0247422029465194
131 0.0240621638707565
132 0.0234009536574151
133 0.0227580500088396
134 0.0221329451561799
135 0.0215251454545325
136 0.0209341709886577
137 0.0203595551879097
138 0.0198008444553456
139 0.0192575978056805
140 0.0187293865117929
141 0.0182157937639103
142 0.0177164143363667
143 0.0172308542648615
144 0.0167587305323501
145 0.0162996707640343
146 0.0158533129300013
147 0.0154193050568009
148 0.0149973049485906
149 0.0145869799123979
150 0.0141880064954408
151 0.0138000702255993
152 0.0134228653637322
153 0.0130560946582249
154 0.0126994691100088
155 0.0123527077418622
156 0.0120155373752029
157 0.0116876924143169
158 0.0113689146337522
159 0.0110589529730972
160 0.0107575633388974
161 0.0104645084102751
162 0.0101795574501392
163 0.00990248612207854
164 0.00963307631314059
165 0.00937111595975836
166 0.00911639887992705
167 0.00886872460994572
168 0.00862789824560529
169 0.0083937302864398
170 0.00816603648689356
171 0.00794463770962171
172 0.00772935978397588
173 0.00752003336711719
174 0.00731649381122691
175 0.00711858103180501
176 0.00692613938144996
177 0.00673901752705232
178 0.00655706832946414
179 0.00638014872712009
180 0.00620811962282233
181 0.00604084577318021
182 0.00587819568306151
183 0.00572004150008057
184 0.00556625891385072
185 0.00541672705861777
186 0.00527132841653388
187 0.00512994872524693
188 0.00499247688742049
189 0.00485880488273736
190 0.00472882768355294
191 0.00460244317050222
192 0.00447955205247433
193 0.00436005778823169
194 0.00424386651077792
195 0.00413088695148779
196 0.0040210303694401
197 0.00391421048110112
198 0.00381034339229868
199 0.00370934753120453


==> Data/Te_warmConstI20.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.99224098093493
4 3.32028492596293
5 2.78381967548018
6 2.35287451315857
7 2.00542396155046
8 1.72469259047554
9 1.49760218647706
10 1.31379542852283
11 1.16496941263988
12 1.04441072788219
13 0.946660860851956
14 0.867270296539706
15 0.802613401845467
16 0.749744318408624
17 0.706279691835279
18 0.67030379813292
19 0.640286205300268
20 0.615009208722199
21 0.593489430492678
22 0.574927625395488
23 0.558352421934852
24 0.542321765762228
25 0.526563684215983
26 0.511203619471684
27 0.496307979199199
28 0.481931872524719
29 0.468053176454202
30 0.454648291267394
31 0.441692905670612
32 0.429163496566875
33 0.417038122280571
34 0.405296679741987
35 0.393920876167068
36 0.382894079206597
37 0.372201129756587
38 0.361828156168147
39 0.351762405361969
40 0.341992095429324
41 0.332506289451536
42 0.323294788505373
43 0.314347754161456
44 0.305657469640195
45 0.297214958282367
46 0.289011949283824
47 0.281040697511836
48 0.273293881583673
49 0.265764540637478
50 0.258446031087068
51 0.251331994528559
52 0.244416332321573
53 0.237693184637871
54 0.231156912697328
55 0.224802083439712
56 0.218623456161149
57 0.212615965238111
58 0.20677475209208
59 0.201095074817643
60 0.19557235038042
61 0.190202152294055
62 0.184980139943354
63 0.179902168625497
64 0.174964211554984
65 0.170162359103773
66 0.165492816067342
67 0.16095189818466
68 0.15653602845452
69 0.15224173348952
70 0.148065639995698
71 0.144004471413355
72 0.140055044723429
73 0.136214267409756
74 0.13247913457268
75 0.128846726172555
76 0.125314204402478
77 0.121878811172533
78 0.118537865697844
79 0.115288762187523
80 0.112128967617175
81 0.109056019593263
82 0.106067524285861
83 0.103161154443056
84 0.100334647468431
85 0.0975858035646883
86 0.0949124839397081
87 0.0923126090700145
88 0.0897841570200595
89 0.087325161811951
90 0.0849337118485574
91 0.0826079483838508
92 0.0803460640377186
93 0.0781463013588505
94 0.0760069514261939
95 0.0739263524947346
96 0.0719028886786216
97 0.0699349886736329
98 0.0680211245178116
99 0.0661598103840545
100 0.0643496014122864
101 0.0625890925693534
102 0.060876917546588
103 0.0592117476848074
104 0.0575922909322637
105 0.056017290829593
106 0.0544855255262154
107 0.0529958068205944
108 0.0515469792315029
109 0.0501379190926457
110 0.0487675336722028
111 0.0474347603203354
112 0.0461385656359646
113 0.0448779446606215
114 0.0436519200923205
115 0.0424595415220221
116 0.0412998846915196
117 0.0401720507725694
118 0.03907516566401
119 0.0380083793109209
120 0.0369708650407401
121 0.0359618189180709
122 0.0349804591188077
123 0.0340260253201286
124 0.0330977781082874
125 0.0321949984007131
126 0.0313169868874993
127 0.0304630634858543
128 0.0296325668107342
129 0.0288248536597612
130 0.0280392985113132
131 0.0272752930389852
132 0.0265322456370966
133 0.0258095809612272
134 0.0251067394795037
135 0.0244231770367715
136 0.0237583644330203
137 0.0231117870105535
138 0.0224829442539665
139 0.0218713494004832
140 0.0212765290617832
141 0.0206980228569664
142 0.0201353830527063
143 0.0195881742166179
144 0.019055972878245
145 0.0185383672001738
146 0.0180349566583937
147 0.0175453517302204
148 0.0170691735922913
149 0.0166060538264434
150 0.0161556341328577
151 0.0157175660525986
152 0.0152915106965899
153 0.0148771384825961
154 0.0144741288791871
155 0.0140821701567177
156 0.0137009591459825
157 0.0133302010021155
158 0.0129696089765827
159 0.0126189041936477
160 0.0122778154350621
161 0.011946078928771
162 0.0116234381446522
163 0.0113096435956069
164 0.0110044526429167
165 0.0107076293097632
166 0.010418944097588
167 0.0101381738067885
168 0.00986510136555846
169 0.00959951566044629
170 0.0093412113728779
171 0.00908998881977457
172 0.00884565379954979
173 0.00860801744014705
174 0.00837689605391593
175 0.00815211099490077
176 0.00793348851972713
177 0.00772085965390381
178 0.00751406005961417
179 0.00731292990968479
180 0.0071173137630794
181 0.00692706044456708
182 0.0067420229277908
183 0.00656205822076454
184 0.00638702725557491
185 0.00621679478031055
186 0.00605122925479463
187 0.00589020274845444
188 0.00573359084076287
189 0.00558127252556064
190 0.00543313011714595
191 0.00528904915880364
192 0.00514891833462546
193 0.00501262938274993
194 0.00488007701209072
195 0.00475115882033661
196 0.00462577521511453
197 0.00450382933657631
198 0.0043852269825311
199 0.00426987653519398


==> Data/Te_warmConstI5.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.8579596932088
4 3.11950109072393
5 2.55537450199809
6 2.1195811031982
7 1.78059104246847
8 1.5157673599614
9 1.30833683217254
10 1.14558253105396
11 1.01769855523612
12 0.917034952840779
13 0.837584260821694
14 0.77462027409924
15 0.724431958824465
16 0.684117429840664
17 0.651422613392531
18 0.624605221534821
19 0.60231142729738
20 0.583439709616405
21 0.566637452248101
22 0.549970188660065
23 0.53366470874303
24 0.517852680577878
25 0.502577338503657
26 0.487858904822886
27 0.473668152262763
28 0.45997532238732
29 0.446751744708894
30 0.433970882783163
31 0.421608661840685
32 0.4096434025355
33 0.398055593758043
34 0.386827623120952
35 0.375943517037969
36 0.365388709412515
37 0.355149843200555
38 0.345214602996411
39 0.335571574797504
40 0.326209797047012
41 0.317120627442332
42 0.308294214233977
43 0.299721506827776
44 0.291394052864096
45 0.283303883735204
46 0.275443442873912
47 0.267805536044369
48 0.260383293871304
49 0.253170141883217
50 0.246159775661936
51 0.239346139720303
52 0.232723409284952
53 0.226285974435479
54 0.220028419722905
55 0.213945557193775
56 0.208032331091429
57 0.20228386033927
58 0.196695426193046
59 0.191262462716561
60 0.185980557877441
61 0.180845385722954
62 0.175852812057628
63 0.170998820486312
64 0.166279511890776
65 0.161691101803394
66 0.15722991698001
67 0.152892391760598
68 0.148675064439361
69 0.144574573769591
70 0.140587655614196
71 0.136711139754063
72 0.132941946844085
73 0.129277085522793
74 0.125713649640663
75 0.122248815615308
76 0.118879839896214
77 0.115604056532919
78 0.112418874839444
79 0.109321777147494
80 0.106310316640999
81 0.103382115268772
82 0.100534861731832
83 0.0977663095404216
84 0.0950742751353166
85 0.0924566360671018
86 0.0899113292421769
87 0.0874363492185037
88 0.0850297465592546
89 0.0826896262331264
90 0.0804141460691654
91 0.0782015152543401
92 0.0760499928792311
93 0.0739578865263265
94 0.0719235508989733
95 0.0699453864942062
96 0.0680218383120416
97 0.0661513946030379
98 0.0643325856518022
99 0.0625639825971218
100 0.0608441962857521
101 0.0591718761595003
102 0.0575457091720242
103 0.0559644187414112
104 0.0544267637265656
105 0.0529315374384345
106 0.0514775666764194
107 0.0500637107916991
108 0.0486888607794766
109 0.0473519383957233
110 0.0460518952977172
111 0.0447877122117235
112 0.0435583981198916
113 0.0423629894760189
114 0.0412005494374438
115 0.040070167122647
116 0.0389709568875632
117 0.0379020576238989
118 0.0368626320752941
119 0.0358518661739688
120 0.0348689683954505
121 0.0339131691334548
122 0.032983720086937
123 0.0320798936712714
124 0.0312009824401856
125 0.0303462985275748
126 0.0295151731029028
127 0.0287069558424641
128 0.0279210144156821
129 0.0271567339850155
130 0.0264135167210895
131 0.0256907813306193
132 0.0249879625963506
133 0.0243045109315591
134 0.0236398919471305
135 0.0229935860297434
136 0.0223650879309285
137 0.0217539063705966
138 0.0211595636479097
139 0.0205815952659098
140 0.0200195495656425
141 0.0194729873694109
142 0.0189414816357309
143 0.0184246171232166
144 0.0179219900627153
145 0.0174332078401169
146 0.0169578886872948
147 0.0164956613821623
148 0.0160461649556588
149 0.0156090484093984
150 0.0151839704376487
151 0.0147705991606908
152 0.0143686118629887
153 0.0139776947399466
154 0.0135975426511889
155 0.0132278588812123
156 0.0128683549055362
157 0.0125187501647052
158 0.0121787718435817
159 0.0118481546571794
160 0.0115266406433054
161 0.0112139789582245
162 0.010909925681568
163 0.0106142436239382
164 0.0103267021413103
165 0.0100470769538062
166 0.00977514996989148
167 0.00951070911549955
168 0.00925354816698797
169 0.00900346659049122
170 0.00876026938366708
171 0.00852376692377017
172 0.00829377481858595
173 0.00807011376174385
174 0.00785260939270635
175 0.00764109215985749
176 0.00743539718766689
177 0.00723536414763139
178 0.00704083713240478
179 0.0068516645344035
180 0.00666769892651941
181 0.00648879694653519
182 0.00631481918522793
183 0.00614563007801668
184 0.00598109779713021
185 0.00582109414958014
186 0.00566549447642878
187 0.00551417755550568
188 0.00536702550659511
189 0.00522392369904821
190 0.00508476066203389
191 0.00494942799757772
192 0.00481782029557009
193 0.00468983505160436
194 0.00456537258653706
195 0.00444433596844266
196 0.00432663093735246
197 0.00421216583102135
198 0.00410085151340409
199 0.00399260130546653


==> Data/Teta_1e_10.txt <==
t regret_vec ave_regret_vec
5 86732.4047975364 17346.4809595073
6 207880.746665957 34646.7911109929
7 333620.549669995 47660.0785242849
8 439662.746621076 54957.8433276345
9 521191.733494121 57910.1926104579
10 580722.073819876 58072.2073819876
11 622974.990435549 56634.0900395954
12 652535.346882048 54377.945573504
13 673121.022260062 51778.5401738509
14 687520.836081063 49108.6311486474
15 697742.328128638 46516.1552085759
16 705194.146061745 44074.6341288591
17 710846.244088313 41814.4849463714
18 715355.405810612 39741.9669894785
19 719158.523302799 37850.4485948842
20 722540.122592949 36127.0061296474
21 725680.454252002 34556.2121072382
22 728689.327610722 33122.2421641237
23 731629.735879741 31809.9885165105
24 734534.192857976 30605.5913690823
25 737415.92334443 29496.6369337772
26 740276.452423314 28472.1712470505
27 743110.646238884 27522.6165273661
28 745910.046448742 26639.6445160265
29 748664.977223764 25816.0336973712
30 751365.852062972 25045.5284020991
31 754003.905759904 24322.7066374163
32 756571.620215207 23642.8631317252
33 759062.843136757 23001.9043374775
34 761472.824659945 22396.2595488219
35 763798.116095168 21822.8033170048
36 766036.478783263 21278.7910773129
37 768186.731346107 20761.8035498948
38 770248.573836824 20269.6993114954
39 772222.467004192 19800.5760770306
40 774109.502549287 19352.7375637322
41 775911.262017175 18924.6649272482
42 777629.743357713 18514.9938894693
43 779267.236566392 18122.493873637
44 780826.260865855 17746.0513833149
45 782309.498037679 17384.6555119484
46 783719.733467128 17037.385510155
47 785059.815032953 16703.4003198501
48 786332.624147715 16381.9296697441
49 787541.016997851 16072.2656530174
50 788687.826028054 15773.7565205611
51 789775.837681761 15485.8007388581
52 790807.778618993 15207.8418965191
53 791786.294363573 14939.3640445957
54 792713.952423445 14679.8880078416
55 793593.227997732 14428.967781777
56 794426.512584011 14186.1877247145
57 795216.094900264 13951.1595596538
58 795964.173388439 13723.5202308352
59 796672.854721897 13502.9297410491
60 797344.148783679 13289.0691463947
61 797979.977720656 13081.6389790272
62 798582.169514082 12880.3575728078
63 799152.464451527 12684.9597531988
64 799692.521091311 12495.1956420517
65 800203.920280548 12310.8295427777
66 800688.163600939 12131.6388424385
67 801146.672617484 11957.4130241415
68 801580.801046245 11787.9529565624
69 801991.836872873 11623.0700996069
70 802380.997194649 11462.5856742093
71 802749.439570634 11306.3301347977
72 803098.257885996 11154.1424706388
73 803428.492946263 11005.8697663872
74 803741.129755285 10861.3666183147
75 804037.102881074 10720.494705081
76 804317.296690141 10583.1223248703
77 804582.550777603 10449.1240360728
78 804833.657836892 10318.3802286781
79 805071.37109819 10190.7768493442
80 805296.404481035 10066.2050560129
81 805509.432985653 9944.56090105744
82 805711.094914325 9825.74505993079
83 805901.996587559 9709.66260948867
84 806082.711177673 9596.22275211515
85 806253.780183914 9485.33859039899
86 806415.720154975 9376.92697854623
87 806569.016165623 9270.90823178877
88 806714.131118312 9167.20603543537
89 806851.49864677 9065.74717580641
90 806981.534742486 8966.46149713874
91 807104.630051711 8869.28164891991
92 807221.153408899 8774.14297183586
93 807331.455739299 8680.98339504622
94 807435.869358946 8589.74329105262
95 807534.708465384 8500.3653522672
96 807628.270005104 8412.79447921983
97 807716.835426314 8326.97768480736
98 807800.672417589 8242.86400426111
99 807880.033572232 8160.40437951749
100 807955.157610173 8079.55157610173
101 808026.269871981 8000.26009774238
102 808093.5846497 7922.48612401667
103 808157.304777744 7846.18742502664
104 808217.622879094 7771.32329691437
105 808274.720137287 7697.85447749798
106 808328.768668249 7625.74310064386
107 808379.9306788 7554.95262316636
108 808428.361299178 7485.4477898072
109 808474.206049513 7417.19455091296
110 808517.602087075 7350.16001897341
111 808558.680617894 7284.31243799905
112 808597.565254227 7219.62111834131
113 808634.373383333 7156.05640162242
114 808669.216045455 7093.58961443381
115 808702.1979406 7032.19302557043
116 808733.418285545 6971.83981280643
117 808762.970905043 6912.50402482942
118 808790.945754892 6854.16055724485
119 808817.426097429 6796.78509325571
120 808842.492564293 6740.35410470244
121 808866.219789861 6684.84479165174
122 808888.679960616 6630.23508164439
123 808909.940298148 6576.50357965974
124 808930.06482298 6523.62955502403
125 808949.115012088 6471.5929200967
126 808967.147775202 6420.37418869208
127 808984.217343296 6369.95446727005
128 809000.375268939 6320.31543178859
129 809015.669879264 6271.43930138965
130 809030.147457901 6223.30882659924
131 809043.851808093 6175.90726571064
132 809056.824032299 6129.21836388105
133 809069.10306719 6083.22633885105
134 809080.726636652 6037.91587042278
135 809091.729359936 5993.27206933286
136 809102.144417769 5949.28047366007
137 809112.002935061 5905.92702872307
138 809121.334901156 5863.19807899389
139 809130.168358098 5821.08034789999
140 809138.529888941 5779.56092777815
141 809146.444403249 5738.62726527127
142 809153.936219429 5698.26715647485
143 809161.027881417 5658.46872644347
144 809167.740428437 5619.22041964192
145 809174.094453995 5580.51099623445
146 809180.10881245 5542.32951241404
147 809185.801878647 5504.66531890236
148 809191.191002248 5467.50804731249
149 809196.292103981 5430.8475980133
150 809201.120682815 5394.67413788543
151 809205.69126535 5358.97808785
152 809210.01764934 5323.75011611408
153 809214.112696084 5288.98112873257
154 809217.988997288 5254.66226621616
155 809221.658337889 5220.78489250251
156 809225.131769441 5187.34058826565
157 809228.41948825 5154.32114323726
158 809231.531651457 5121.71855475606
159 809234.477448753 5089.52501540096
160 809237.265720524 5057.73291075328
161 809239.904964522 5026.33481344424
162 809242.40324645 4995.32347682994
163 809244.767996081 4964.69182819682
164 809247.006495354 4934.43296643508
165 809249.125263822 4904.54015311408
166 809251.130774745 4875.00681189606
167 809253.029153486 4845.82652187716
168 809254.826058944 4816.99301225562
169 809256.52698597 4788.50015968029
170 809258.136992559 4760.34198230917
171 809259.660859438 4732.5126366049
172 809261.103341347 4705.00641477527
173 809262.468830272 4677.8177389033
174 809263.761360889 4650.94115724649
175 809264.984701351 4624.37134115058
176 809266.14259033 4598.1030828996
177 809267.238631602 4572.13129170396
178 809268.275986815 4546.45098868997
179 809269.257985062 4521.05730717912
180 809270.187550242 4495.94548639023
181 809271.067360525 4471.11086939516
182 809271.900143883 4446.54890188947
183 809272.688426555 4422.25512801396
184 809273.434586053 4398.22518796768
185 809274.140934063 4374.4548158598
186 809274.809535943 4350.93983621475
187 809275.442376805 4327.67616244281
188 809276.041365021 4304.65979449479
189 809276.608341804 4281.8868166233
190 809277.144992787 4259.35339469888
191 809277.653000944 4237.05577487405
192 809278.133940044 4214.99028093773
193 809278.589148139 4193.15331164839
194 809279.019958369 4171.54133999159
195 809279.427700324 4150.15091128371
196 809279.813683473 4128.97864124221
197 809280.179102739 4108.02121371949
198 809280.524988298 4087.27537872878
199 809280.852292708 4066.73795121964
200 809281.16209439 4046.40581047195
201 809281.455310098 4026.27589706517


==> Data/Teta_1e_15.txt <==
t regret_vec ave_regret_vec
5 86457.0403866063 17291.4080773213
6 208366.952766969 34727.8254611615
7 336004.434166834 48000.6334524048
8 444390.359742228 55548.7949677785
9 528146.871803637 58682.9857559597
10 589527.135121789 58952.7135121789
11 633196.658461694 57563.3325874268
12 663781.683522549 55315.1402935457
13 685074.205019045 52698.0157706957
14 699938.742173689 49995.6244409778
15 710447.981282429 47363.1987521619
16 718062.350034991 44878.8968771869
17 723791.154368212 42575.9502569536
18 728320.165126051 40462.2313958917
19 732107.191212462 38531.9574322348
20 735451.558361103 36772.5779180551
21 738543.761489858 35168.7505471361
22 741500.544359182 33704.5701981446
23 744389.443307764 32364.7584046854
24 747245.818639972 31135.2424433322
25 750084.549249344 30003.3819699738
26 752907.987020086 28957.9995007725
27 755711.277710558 27989.3065818725
28 758485.878974336 27088.7813919406
29 761221.799260622 26249.0275607111
30 763909.007772076 25463.6335924025
31 766538.232233876 24727.0397494799
32 769101.41627322 24034.4192585381
33 771591.883336703 23381.5722223243
34 774004.384248161 22764.8348308283
35 776335.010587143 22181.0003024898
36 778581.08961563 21627.2524893231
37 780741.050333666 21101.1094684775
38 782814.262886232 20600.3753391114
39 784800.881449432 20123.0995243444
40 786701.735349923 19667.5433837481
41 788518.182759659 19232.1507990161
42 790252.016235377 18815.5241960804
43 791905.352532525 18416.403547268
44 793480.564169565 18033.6491856719
45 794980.205707208 17666.2267934935
46 796406.954438812 17313.1946617133
47 797763.567557001 16973.6929267447
48 799052.836616923 16646.9340961859
49 800277.567840246 16332.1952620458
50 801440.539234898 16028.810784698
51 802544.493167719 15736.1665327004
52 803592.111958607 15453.6944607424
53 804586.013988972 15180.8681884712
54 805528.745757876 14917.1989955162
55 806422.764952285 14662.2320900415
56 807270.439239164 14415.5435578422
57 808074.051692888 14176.737748998
58 808835.794284149 13945.4447290371
59 809557.761482689 13721.317991232
60 810241.962618652 13504.0327103109
61 810890.318692257 13293.2839129878
62 811504.660005177 13088.7848387932
63 812086.732023731 12890.2655876783
64 812638.199578509 12697.4718684142
65 813160.643328798 12510.16374352
66 813655.566776543 12328.1146481294
67 814124.400873321 12151.1104607958
68 814568.507449038 11978.9486389564
69 814989.175947385 11811.4373325708
70 815387.633307542 11648.3947615363
71 815765.046429628 11489.6485412624
72 816122.51662412 11335.0349531128
73 816461.093233629 11184.398537447
74 816781.770690311 11037.591495815
75 817085.489880238 10894.4731984032
76 817373.141924587 10754.9097621656
77 817645.576907171 10618.7737260672
78 817903.595612821 10485.9435334977
79 818147.959415904 10356.3032837456
80 818379.388671515 10229.7423583939
81 818598.566695491 10106.1551443888
82 818806.141298573 9985.44074754357
83 819002.727389047 9867.50273962707
84 819188.904573823 9752.24886397408
85 819365.221925628 9639.59084618386
86 819532.202481642 9529.44421490282
87 819690.33978641 9421.72804352195
88 819840.101923861 9316.36479458933
89 819981.931760814 9213.28013214398
90 820116.248883251 9112.40276536946
91 820243.450880912 9013.66429539464
92 820363.912987768 8916.99905421487
93 820477.992816618 8822.34400878084
94 820586.029944748 8729.63861643349
95 820688.34288264 8638.82466192253
96 820785.236615839 8549.84621474832
97 820876.996852769 8462.64945209041
98 820963.895091308 8377.18260297253
99 821046.188802153 8293.39584648639
100 821124.123391404 8211.24123391404
101 821197.928267049 8130.67255709949
102 821267.822508879 8051.6453187145
103 821334.012277449 7974.11662405291
104 821396.694896791 7898.04514323838
105 821456.056784507 7823.39101699531
106 821512.272478619 7750.11577810018
107 821565.508758421 7678.18232484506
108 821615.924421388 7607.55485575359
109 821663.667443314 7538.19878388361
110 821708.880708494 7470.08073371359
111 821751.697680172 7403.16844756912
112 821792.244968101 7337.43075864376
113 821830.643343174 7272.8375517095
114 821867.007089669 7209.35971131289
115 821901.443532776 7146.96907419805
116 821934.054668889 7085.63840231801
117 821964.937358627 7025.34134494553
118 821994.182936335 6966.05239776555
119 822021.878402946 6907.74687733568
120 822048.105744829 6850.40088120691
121 822072.942760202 6793.99126248101
122 822096.463900159 6738.495605739
123 822118.738478153 6683.89218274921
124 822139.831888568 6630.15993458523
125 822159.806859208 6577.27845487366
126 822178.723180825 6525.22796175258
127 822196.636784981 6473.98926602347
128 822213.601033389 6423.54375807335
129 822229.665712975 6373.87337761996
130 822244.878845712 6324.96060650547
131 822259.285483961 6276.78843880887
132 822272.928510329 6229.34036750249
133 822285.84817276 6182.6003622012
134 822298.083060564 6136.55285866092
135 822309.669359317 6091.18273599494
136 822320.641261433 6046.47530339289
137 822331.031435235 6002.41628784843
138 822340.870753676 5958.99181705562
139 822350.188339938 5916.18840532329
140 822359.012038125 5873.99294312946
141 822367.367780832 5832.39267929668
142 822375.280350102 5791.37521373311
143 822382.773676528 5750.92848724844
144 822389.869530479 5711.04076062833
145 822396.589064676 5671.70061423914
146 822402.952182029 5632.89693275362
147 822408.97807099 5594.61889844211
148 822414.684500632 5556.85597635562
149 822420.088123876 5519.59790687165
150 822425.20542785 5482.83470285233
151 822430.051234675 5446.55663069321
152 822434.640053606 5410.75421087899
153 822438.985521122 5375.4182060204
154 822443.100506341 5340.53961367754
155 822446.997135507 5306.10965893876
156 822450.687133761 5272.11978931898
157 822454.181397311 5238.56166495103
158 822457.490459026 5205.42715480396
159 822460.624012151 5172.70832712045
160 822463.591545534 5140.39744715959
161 822466.4015435 5108.4869661087
162 822469.062315976 5076.96952046899
163 822471.582023875 5045.83792652684
164 822473.96799911 5015.08517072628
165 822476.227430224 4984.70440866803
166 822478.367056701 4954.68895817289
167 822480.393185327 4925.03229452292
168 822482.311726096 4895.72804598867
169 822484.128514203 4866.7699912083
170 822485.8489233 4838.15205249
171 822487.478031163 4809.8682925799
172 822489.020684963 4781.91291095909
173 822490.481601423 4754.28024047065
174 822491.86522106 4726.96474264977
175 822493.175349717 4699.96100199838
176 822494.415940584 4673.26372693514
177 822495.590715427 4646.86774415495
178 822496.703095191 4620.7679949168
179 822497.756451656 4594.95953324947
180 822498.75396133 4569.43752200739
181 822499.698518535 4544.19722938417
182 822500.59295852 4519.23402724462
183 822501.439896467 4494.54338741239
184 822502.241942435 4470.12088012193
185 822503.00146267 4445.96217006849
186 822503.720634525 4422.06301416411
187 822504.401649115 4398.4192601557
188 822505.04654142 4375.02684330542
189 822505.657185983 4351.88178405282
190 822506.235435747 4328.98018650393
191 822506.783017365 4306.31823569301
192 822507.301514853 4283.89219538986
193 822507.792556673 4261.6984070294
194 822508.257523171 4239.73328620191
195 822508.69786025 4217.99332236026
196 822509.11485316 4196.47507578143
197 822509.509652777 4175.17517590242
198 822509.883471332 4154.09032056228
199 822510.237433401 4133.21727353468
200 822510.572586373 4112.55286293186
201 822510.890005053 4092.09398012464


==> Data/Teta_1e_8.txt <==
t regret_vec ave_regret_vec
5 118218.103941867 23643.6207883734
6 162254.712235087 27042.4520391811
7 198697.94775695 28385.4211081357
8 224050.514800333 28006.3143500416
9 243454.340291126 27050.4822545695
10 258693.823108195 25869.3823108195
11 271087.155441708 24644.2868583371
12 281517.929868009 23459.8274890008
13 290564.341252472 22351.1031732671
14 298603.925465315 21328.851818951
15 305882.687398003 20392.1791598669
16 312561.065570253 19535.0665981408
17 318744.298279827 18749.6646046957
18 324502.354183146 18027.9085657303
19 329882.922849093 17362.2590973207
20 334919.804028568 16745.9902014284
21 339638.28176664 16173.2515126971
22 344058.478010229 15639.0217277377
23 348197.459993327 15139.0199997099
24 352070.475342228 14669.6031392595
25 355691.692016703 14227.6676806681
26 359074.601014615 13810.5615774852
27 362232.20962658 13416.0077639474
28 365177.135954667 13042.0405698095
29 367921.626051915 12686.9526224798
30 370477.538741912 12349.2512913971
31 372856.325338606 12027.6233980196
32 375068.995664166 11720.9061145052
33 377126.100686098 11428.0636571545
34 379037.699265291 11148.1676254497
35 380813.363525993 10880.3818150284
36 382462.1596731 10623.9488798083
37 383992.661093239 10378.180029547
38 385412.946557909 10142.4459620502
39 386730.614430186 9916.16960077399
40 387952.802024702 9698.82005061754
41 389086.19537025 9489.90720415245
42 390137.051669751 9288.97742070837
43 391111.219873253 9095.60976449427
44 392014.160746474 8909.41274423804
45 392850.966843625 8730.02148541389
46 393626.38638925 8557.09535628803
47 394344.839252288 8390.31572877208
48 395010.43692143 8229.38410252978
49 395627.006910345 8074.02054919072
50 396198.106912714 7923.96213825428
51 396727.044480669 7778.96165648371
52 397216.888251165 7638.7863125224
53 397670.493382054 7503.21685626517
54 398090.506900916 7372.04642409104
55 398479.388603428 7245.0797927896
56 398839.418702407 7122.1324768287
57 399172.714607001 7003.03008082457
58 399481.240476956 6887.60759443028
59 399766.816758468 6775.70875861809
60 400031.134504124 6667.18557506873
61 400275.757166011 6561.89765845919
62 400502.138599087 6459.7119128885
63 400711.625209614 6360.50198745419
64 400905.465166504 6264.14789322662
65 401084.815924387 6170.53562960595
66 401250.749172424 6079.55680564279
67 401404.258912099 5991.10834197163
68 401546.264859297 5905.09213028378
69 401677.621086244 5821.41479835136
70 401799.118444807 5739.98740635439
71 401911.489780512 5660.72520817622
72 402015.412494874 5583.54739576214
73 402111.51570296 5508.37692743781
74 402200.382126407 5435.14029900549
75 402282.550307921 5363.76733743895
76 402358.520486632 5294.19105903463
77 402428.754708803 5226.34746375068
78 402493.682286849 5160.17541393396
79 402553.699409446 5095.61644822083
80 402609.173730443 5032.61467163054
81 402660.444603666 4971.11660004526
82 402707.828397383 4911.07107801687
83 402751.616348656 4852.42911263441
84 402792.077476682 4795.14377948431
85 402829.462195638 4739.1701434781
86 402864.001914165 4684.4651385368
87 402895.910988024 4630.98748262097
88 402925.38701719 4578.69757974079
89 402952.613607459 4527.55745626359
90 402977.760399036 4477.5306711004
91 403000.984293285 4428.58224498115
92 403022.43106937 4380.67859858011
93 403042.23487192 4333.78747174108
94 403060.519939875 4287.87787170079
95 403077.401700459 4242.92001789957
96 403092.986181509 4198.88527272405
97 403107.372043388 4155.74610354008
98 403120.650510083 4113.47602561309
99 403132.905657554 4072.0495520965
100 403144.215616059 4031.44215616059
101 403154.652082087 3991.63021863452
102 403164.281832381 3952.59099835668
103 403173.166584457 3914.30258819861
104 403181.363083205 3876.74387580005
105 403188.924062075 3839.8945148769
106 403195.897999715 3803.73488678976
107 403202.330357629 3768.24607810868
108 403208.262132674 3733.4098345618
109 403213.73224393 3699.20855269661
110 403218.775869336 3665.62523517578
111 403223.425758314 3632.64347530013
112 403227.71256553 3600.2474336208
113 403231.664269175 3568.42180769182
114 403235.306363461 3537.1518102058
115 403238.663098146 3506.42315737518
116 403241.756393908 3476.22203787851
117 403244.606859178 3446.5351013605
118 403247.233202759 3417.34943392169
119 403249.652814203 3388.65254465716
120 403251.881844999 3360.43234870832
121 403253.934739395 3332.67714660657
122 403255.825781662 3305.37562116116
123 403257.567383095 3278.51680799264
124 403259.171023365 3252.0900888981
125 403260.647754082 3226.08518203266
126 403262.007316247 3200.49212155751
127 403263.258962051 3175.30125166969
128 403264.411037295 3150.50321122886
129 403265.471539444 3126.08892666236
130 403266.447599387 3102.04959691836
131 403267.345852785 3078.37668589913
132 403268.172444303 3055.06191245684
133 403268.933033133 3032.09724085062
134 403269.632768324 3009.4748714054
135 403270.27650129 2987.18723334289
136 403270.868665714 2965.22697548319
137 403271.413413049 2943.58695921934
138 403271.914357987 2922.26024897092
139 403272.375069105 2901.24010841083
140 403272.798831016 2880.51999165011
141 403273.188483127 2860.09353534133
142 403273.546726201 2839.95455440986
143 403273.876160748 2820.09703608915
144 403274.179011786 2800.51513202629
145 403274.457413886 2781.20315457853
146 403274.713335623 2762.15557079194
147 403274.948625977 2743.36699745563
148 403275.164878995 2724.83219512835
149 403275.363655641 2706.54606480296
150 403275.546310491 2688.50364206994
151 403275.714271955 2670.70009451626
152 403275.868561442 2653.13071422001
153 403276.010410789 2635.79091771757
154 403276.140723497 2618.67623846427
155 403276.260511927 2601.7823258834
156 403276.370618175 2585.1049398601
157 403276.471805327 2568.63994780463
158 403276.564819895 2552.38332164491
159 403276.650300552 2536.33113396574
160 403276.72883536 2520.479555221
161 403276.801051002 2504.82485124846
162 403276.867447701 2489.3633793068
163 403276.928481763 2474.09158577769
164 403276.984599622 2459.00600365623
165 403277.036178613 2444.10324956735
166 403277.083612269 2429.38002176065
167 403277.127238325 2414.83309723548
168 403277.167382181 2400.45932965584
169 403277.204302681 2386.25564676143
170 403277.238271131 2372.21904865371
171 403277.269545033 2358.34660552651
172 403277.298320735 2344.63545535311
173 403277.324813911 2331.08280239255
174 403277.349221932 2317.68591506858
175 403277.371696612 2304.44212398064
176 403277.392383654 2291.34882036167
177 403277.411458953 2278.40345457036
178 403277.429041351 2265.60353394017
179 403277.445268656 2252.9466216126
180 403277.460234013 2240.43033463341
181 403277.47404709 2228.0523428016
182 403277.486806045 2215.81036706618
183 403277.498591063 2203.70217809324
184 403277.50947917 2191.72559499549
185 403277.519553164 2179.87848407116
186 403277.528868598 2168.15875735805
187 403277.537488635 2156.56437159698
188 403277.545482835 2145.09332703635
189 403277.552873781 2133.74366599884
190 403277.559740832 2122.51347232017
191 403277.566109913 2111.40086968541
192 403277.572019986 2100.40402093743
193 403277.57751275 2089.52112700907
194 403277.582605191 2078.75042579995
195 403277.587357413 2068.09019157648
196 403277.591781999 2057.53873358163
197 403277.59589202 2047.09439539096
198 403277.599725088 2036.75555416711
199 403277.603305014 2026.52061962319
200 403277.606647664 2016.38803323832
201 403277.60976031 2006.35626746423


==> Data/Teta_1e_9.txt <==
t regret_vec ave_regret_vec
5 89249.2660666688 17849.8532133338
6 203419.385356035 33903.2308926726
7 313173.61641513 44739.0880593043
8 400572.092346996 50071.5115433745
9 465179.276889781 51686.5863210868
10 511190.643064124 51119.0643064124
11 543437.999484094 49403.454498554
12 565989.534708115 47165.7945590096
13 581897.801352227 44761.3693347867
14 593338.949285468 42381.3535203906
15 601822.220275508 40121.4813517005
16 608375.328058215 38023.4580036384
17 613687.406027038 36099.2591780611
18 618213.226723368 34345.1792624094
19 622247.311721101 32749.8585116369
20 625975.818022165 31298.7909011083
21 629512.547963565 29976.787998265
22 632923.738518908 28769.2608417686
23 636244.975351139 27662.8250152669
24 639492.630132428 26645.5262555178
25 642671.528756201 25706.861150248
26 645779.979169849 24837.6915065327
27 648813.016085799 24030.1117068814
28 651764.465581242 23277.3023421872
29 654628.171663625 22573.3852297802
30 657398.677812716 21913.2892604239
31 660071.600109444 21292.632261595
32 662643.735453549 20707.6167329234
33 665113.061692435 20154.9412634071
34 667478.661760065 19631.7253458842
35 669740.595917556 19135.4455976445
36 671899.758182634 18663.8821717398
37 673957.746374814 18215.0742263463
38 675916.725137618 17787.2822404636
39 677779.298139387 17378.9563625484
40 679548.414847358 16988.710371184
41 681227.26949647 16615.2992560115
42 682819.228825173 16257.6006863137
43 684327.767389544 15914.5992416173
44 685756.411898461 15585.3729976923
45 687108.692297481 15269.0820510551
46 688388.112850409 14964.9589750089
47 689598.124401918 14672.3005191897
48 690742.103415296 14390.4604878187
49 691823.329230207 14118.8434536777
50 692844.979295673 13856.8995859135
51 693810.113491988 13604.1198723919
52 694721.6844675 13360.0323936058
53 695582.51674498 13124.1984291506
54 696395.316084204 12896.2095571149
55 697162.659652241 12675.6847209498
56 697887.008057 12462.2680010179
57 698570.705729654 12255.6264163097
58 699215.976100807 12055.447863807
59 699824.935000827 11861.4395762852
60 700399.588512096 11673.3264752016
61 700941.839962223 11490.8498354463
62 701453.490717733 11313.7659793183
63 701936.245434752 11141.845165631
64 702391.720766929 10974.8706369833
65 702821.446662791 10812.637640966
66 703226.866669711 10654.9525252986
67 703609.34573139 10501.6320258416
68 703970.174724204 10352.5025694736
69 704310.571017082 10207.3995799577
70 704631.689701644 10066.1669957378
71 704934.617018682 9928.65657772792
72 705220.379929809 9794.72749902513
73 705489.947221282 9664.24585234632
74 705744.234930904 9537.08425582303
75 705984.108317828 9413.12144423771
76 706210.382188758 9292.24187090471
77 706423.825279608 9174.33539324166
78 706625.16562612 9059.29699520666
79 706815.088860165 8947.02644126791
80 706994.241080437 8837.42801350547
81 707163.232180445 8730.41027383265
82 707322.638439669 8625.88583463011
83 707473.003637309 8523.77112816035
84 707614.839346771 8423.98618269965
85 707748.629900277 8326.45446941502
86 707874.831936682 8231.10269693816
87 707993.875028521 8137.86063251173
88 708106.164379477 8046.66095885769
89 708212.08458101 7957.43915259562
90 708311.996055054 7870.1332895006
91 708406.239754091 7784.68395334167
92 708495.136547099 7701.03409290325
93 708578.989860036 7619.12892322619
94 708658.086110096 7538.91580968188
95 708732.694482759 7460.3441524501
96 708803.070736167 7383.36532016841
97 708869.455274243 7307.93252860044
98 708932.07376365 7234.00075269031
99 708991.140348443 7161.52667018629
100 709046.855069535 7090.46855069535
101 709099.408351817 7020.78622130512
102 709148.979622961 6952.4409766957
103 709195.739027594 6885.39552453975
104 709239.845559047 6819.61389960622
105 709281.44982765 6755.06142693
106 709320.694151025 6691.70466180212
107 709357.71147748 6629.51132221944
108 709392.629036816 6568.4502688594
109 709425.565163639 6508.49142351963
110 709456.632804262 6449.60575276602
111 709485.93788541 6391.76520617487
112 709513.580254944 6334.94268084771
113 709539.654523792 6279.11198693621
114 709564.24957106 6224.24780325491
115 709587.449008143 6170.32564354907
116 709609.332774693 6117.32183426459
117 709629.97492768 6065.21346092035
118 709649.445639344 6013.9783528758
119 709667.812003964 5963.59505885684
120 709685.136459722 5914.04280383102
121 709701.478577131 5865.30147584406
122 709716.893562322 5817.35158657641
123 709731.433719496 5770.17425788208
124 709745.149032008 5723.75120187103
125 709758.086413249 5678.06469130599
126 709770.289773245 5633.0975378829
127 709781.800471171 5588.83307457615
128 709792.658673246 5545.25514588473
129 709802.90080327 5502.3480682424
130 709812.561683834 5460.09662833718
131 709821.674503703 5418.48606491376
132 709830.270318087 5377.50204786429
133 709838.378696875 5337.1306668938
134 709846.027121441 5297.35841135404
135 709853.241869468 5258.17216199606
136 709860.047172594 5219.55917038672
137 709866.466304477 5181.50705331735
138 709872.521286215 5144.00377743634
139 709878.232779734 5107.03764589737
140 709883.620157113 5070.59728683652
141 709888.702076376 5034.67164593175
142 709893.495841594 4999.24997071545
143 709898.017575372 4964.32180122638
144 709902.282630903 4929.8769627146
145 709906.305824484 4895.90555741024
146 709910.100595338 4862.39794928314
147 709913.680146462 4829.3447629011
148 709917.056706062 4796.73686963556
149 709920.241797372 4764.56538119041
150 709923.246045994 4732.82164030663
151 709926.079831945 4701.4972174301
152 709928.752763872 4670.58389976232
153 709931.274153338 4640.07368727672
154 709933.652476066 4609.95878231212
155 709935.895891534 4580.231586397
156 709938.011978512 4550.88469216995
157 709940.008053193 4521.9108793197
158 709941.8908232 4493.30310647595
159 709943.666744819 4465.05450782905
160 709945.342004833 4437.1583875302
161 709946.922273918 4409.60821288148
162 709948.41289113 4382.39761043907
163 709949.819053015 4355.52036228843
164 709951.145314354 4328.97039825825
165 709952.396303053 4302.74179577608
166 709953.576374313 4276.82877333924
167 709954.68948378 4251.22568553161
168 709955.739520893 4225.9270209577
169 709956.729932259 4200.92739604887
170 709957.664266674 4176.22155450985
171 709958.545620956 4151.80436035647
172 709959.376906647 4127.67079596888
173 709960.16102303 4103.81595967069
174 709960.900657779 4080.2350612516
175 709961.598268486 4056.92341867706
176 709962.25629565 4033.87645622529
177 709962.877037052 4011.0897007743
178 709963.462522501 3988.5587782163
179 709964.014730241 3966.27941190079
180 709964.53570894 3944.24742060522
181 709965.0270814 3922.45871315691
182 709965.490614814 3900.90928909239
183 709965.927874122 3879.59523428482
184 709966.340342137 3858.51271925074
185 709966.729391184 3837.6579967091
186 709967.096396615 3817.0273999818
187 709967.442585278 3796.61734002822
188 709967.769151177 3776.42430399562
189 709968.077123476 3756.44485250516
190 709968.36766573 3736.67561929332
191 709968.641732464 3717.11330749981
192 709968.90028708 3697.75468899521
193 709969.144196998 3678.59660205699
194 709969.374267868 3659.63594983437
195 709969.591253974 3640.86969873833
196 709969.795940642 3622.29487724817
197 709969.989029764 3603.90857375515
198 709970.171158103 3585.70793514194
199 709970.34292894 3567.69016547206
200 709970.504964876 3549.85252482438
201 709970.65778766 3532.19232730179


==> Data/TiT10.txt <==
t regret_vec
5 17671.0070246265
6 32190.5071680342
7 40559.9067783675
8 43277.7912967416
9 43058.1473461822
10 41491.1454885024
11 39376.5838735197
12 37114.5707207621
13 34899.5001916904
14 32819.0523888825
15 30905.8452104558
16 29164.7327635386
17 27587.3024080846
18 26159.5337650659
19 24865.7629483378
20 23690.651624281
21 22620.0790936188
22 21641.4685471211
23 20743.823079501
24 19917.6242332592
25 19154.6734870115
26 18447.9205649513
27 17791.298344778
28 17179.5756425274
29 16608.2266612805
30 16073.3227153177
31 15571.4380910435
32 15099.5730099068
33 14655.0894219305
34 14235.6575137466
35 13839.2109180975
36 13463.9096569041
37 13108.1091808667
38 12770.3339738471
39 12449.2561974062
40 12143.6767732232
41 11852.5099985174
42 11574.7698733039
43 11309.5587833896
44 11056.0572639825
45 10813.5160437507
46 10581.2482481783
47 10358.6228786976
48 10145.0592604532
49 9940.02230575876
50 9743.01774586079
51 9553.58863070623
52 9371.31146144241
53 9195.79361613199
54 9026.67032315827
55 8863.60234706193
56 8706.27374030975
57 8554.38993336457
58 8407.67597517232
59 8265.87492561648
60 8128.74638596565
61 7996.06521355756
62 7867.62039194708
63 7743.21391562862
64 7622.65978702885
65 7505.78318119152
66 7392.4195144499
67 7282.41385445096
68 7175.62014439178
69 7071.90064711214
70 6971.1252826108
71 6873.1711524157
72 6777.92209353273
73 6685.26816193257
74 6595.10523170423
75 6507.33467615716
76 6421.86294973729
77 6338.60127033688
78 6257.46539403758
79 6178.37523571007
80 6101.25468552975
81 6026.03135542458
82 5952.63631375276
83 5881.00393086403
84 5811.07166629757
85 5742.77988190021
86 5676.07169542715
87 5610.8928048145
88 5547.19135874242
89 5484.91781237267
90 5424.02481310127
91 5364.46706388358
92 5306.20121793845
93 5249.18578126988
94 5193.38102085642
95 5138.74884851181
96 5085.25277143186
97 5032.85777905857
98 4981.5302921473
99 4931.23806843505
100 4881.95015447277
101 4833.63680881792
102 4786.26945882417
103 4739.82063286166
104 4694.26390081846
105 4649.57384890775
106 4605.72601462639
107 4562.69684498434
108 4520.4636527612
109 4479.00457829779
110 4438.29856045656
111 4398.32528629056
112 4359.06517561924
113 4320.49932860721
114 4282.60950900188
115 4245.37811774249
116 4208.78815951375
117 4172.82320783538
118 4137.46740533046
119 4102.70541846063
120 4068.52242303341
121 4034.90408827822
122 4001.83654678524
123 3969.30638184748
124 3937.30061362176
125 3905.80667156312
126 3874.812383356
127 3844.30596056
128 3814.2759838352
129 3784.7113837222
130 3755.60143245936
131 3726.93572756481
132 3698.70418628915
133 3670.8970224724
134 3643.50474419946
135 3616.51814067147
136 3589.92827025623
137 3563.7264500135
138 3537.9042549934
139 3512.45349650472
140 3487.36621939885
141 3462.63469792108
142 3438.25142104474
143 3414.20908829328
144 3390.50060098153
145 3367.11905611256
146 3344.057738998
147 3321.31011796881
148 3298.86983669904
149 3276.73071315654
150 3254.88672618692
151 3233.33201457744
152 3212.06087158109
153 3191.06773981118
154 3170.34720531118
155 3149.89399545332
156 3129.70296995539
157 3109.76912210895
158 3090.08757012161
159 3070.65355549626
160 3051.46243846305
161 3032.50969483279
162 3013.79091108565
163 2995.3017832906
164 2977.03811217514
165 2958.99579907847
166 2941.1708441601
167 2923.55934372469
168 2906.15748764206
169 2888.96155499022
170 2871.96791307963
171 2855.17301315534
172 2838.57338977873
173 2822.16565746436
174 2805.94650874707
175 2789.91271064231
176 2774.06110513986
177 2758.38860423088
178 2742.89219014018
179 2727.56891210273
180 2712.41588506124
181 2697.43028739671
182 2682.60935946853
183 2667.95040254685
184 2653.45077610441
185 2639.1078963293
186 2624.9192360835
187 2610.88232118661
188 2596.99473038103
189 2583.25409386106
190 2569.65809143411
191 2556.20445161749
192 2542.89095014431
193 2529.71540883811
194 2516.67569461975
195 2503.76971786141
196 2490.99543192993
197 2478.35083139204
198 2465.83395156258
199 2453.44286711921
200 2441.17569138892
201 2429.03057491034


==> Data/TiT5.txt <==
t regret_vec
5 26016.1710304025
6 25980.6165500607
7 27134.3472776073
8 26070.322441433
9 24984.0404426308
10 23695.0408678674
11 22448.4433128293
12 21265.7855902639
13 20173.5707470633
14 19171.8835603905
15 18256.2349359297
16 17418.78424301
17 16651.2423749588
18 15945.6844732299
19 15294.9662507977
20 14692.8269038557
21 14133.8539221587
22 13613.3989581872
23 13127.4738334042
24 12672.6512615545
25 12245.973872689
26 11844.8770937887
27 11467.1246283226
28 11110.7545237186
29 10774.0357996698
30 10455.4318828953
31 10153.571609359
32 9867.22569859276
33 9595.28623000552
34 9336.75095424431
35 9090.70995666872
36 8856.33357263427
37 8632.86390359568
38 8419.60611579221
39 8215.9217880484
40 8021.22296613076
41 7834.9674791483
42 7656.65368421369
43 7485.81754972428
44 7322.02862911758
45 7164.88724750212
46 7014.02176140102
47 6869.08635746499
48 6729.75866328661
49 6595.73810818261
50 6466.74385589958
51 6342.51356430629
52 6222.80174828925
53 6107.37860837117
54 5996.02879699171
55 5888.55037044156
56 5784.75382773457
57 5684.46119764904
58 5587.505142806
59 5493.72838493658
60 5402.9828327024
61 5315.12904011688
62 5230.03556240596
63 5147.57851105624
64 5067.64092007452
65 4990.11238414172
66 4914.88856451178
67 4841.87087503553
68 4770.96601800139
69 4702.08572834909
70 4635.14638005816
71 4570.06877780882
72 4506.77780227583
73 4445.20222200041
74 4385.27443368875
75 4326.93021108518
76 4270.10856880892
77 4214.7515075839
78 4160.8038836622
79 4108.21319970107
80 4056.92950883901
81 4006.9051982833
82 3958.09491659665
83 3910.4554177295
84 3863.9454491583
85 3818.52563526756
86 3774.15839072952
87 3730.8078002966
88 3688.43954802455
89 3647.02082283694
90 3606.52024266908
91 3566.90776892066
92 3528.15464934774
93 3490.23334828995
94 3453.11748019175
95 3416.7817490289
96 3381.20190682527
97 3346.35468644221
98 3312.21775818159
99 3278.76968479309
100 3245.98987761996
101 3213.858556148
102 3182.35670269584
103 3151.46604380834
104 3121.16898722768
105 3091.44862364326
106 3062.28866431218
107 3033.67342970686
108 3005.58781432595
109 2978.01727292224
110 2950.94777538652
111 2924.36580318942
112 2898.25831525607
113 2872.61273065314
114 2847.4169070838
115 2822.65912484498
116 2798.32806646064
117 2774.41280070093
118 2750.90276526814
119 2727.78775273126
120 2705.0578947525
121 2682.70364903356
122 2660.71578302688
123 2639.08536722894
124 2617.80375884771
125 2596.86259070149
126 2576.25376046163
127 2555.96942166528
128 2536.0019725722
129 2516.3440450491
130 2496.98850095793
131 2477.92841764813
132 2459.15708160124
133 2440.66798248523
134 2422.45480240925
135 2404.51141291288
136 2386.83186456078
137 2369.41038071522
138 2352.24135248786
139 2335.31933317433
140 2318.63903088731
141 2302.19530305129
142 2285.98315384121
143 2269.99772607319
144 2254.23429675882
145 2238.68827404155
146 2223.35519122766
147 2208.23070365375
148 2193.31058392407
149 2178.59071828466
150 2164.06710188142
151 2149.73583677097
152 2135.59312694582
153 2121.63527564385
154 2107.85868288914
155 2094.25984046226
156 2080.83533070296
157 2067.58182294167
158 2054.49607100159
159 2041.57490994162
160 2028.81525414323
161 2016.21409466137
162 2003.7684966067
163 1991.47559765199
164 1979.33260416462
165 1967.33679145764
166 1955.48550004011
167 1943.7761338386
168 1932.20615870291
169 1920.77310035444
170 1909.47454320979
171 1898.30812781099
172 1887.2715494064
173 1876.3625569333
174 1865.57895073168
175 1854.91858133783
176 1844.37934872699
177 1833.95919961099
178 1823.65612718908
179 1813.46816960912
180 1803.39340822845
181 1793.42996722514
182 1783.57601167882
183 1773.82974689429
184 1764.18941718859
185 1754.65330480349
186 1745.21972908154
187 1735.88704479037
188 1726.65364236418
189 1717.51794602426
190 1708.47841291004
191 1699.53353297152
192 1690.68182712351
193 1681.92184716974
194 1673.25217486779
195 1664.67142078945
196 1656.17822413594
197 1647.77125155529
198 1639.44919673528
199 1631.21077942203
200 1623.05474535345
201 1614.97986473251


==> Data/TiT50.txt <==
t regret_vec
5 18660.7849387574
6 26382.6511808423
7 27875.1039855008
8 27029.4679545271
9 25372.4181914607
10 23527.3993293217
11 21745.876406392
12 20118.3074957627
13 18665.9167314196
14 17381.5319659395
15 16247.8131059698
16 15245.1989817085
17 14355.1747300351
18 13561.410115119
19 12849.9699769541
20 12209.1455302147
21 11629.1602507281
22 11101.858883229
23 10620.4248340828
24 10179.1387881918
25 9773.17875542799
26 9398.45781627868
27 9051.49305878128
28 8729.2996848818
29 8429.30666905789
30 8149.28742487749
31 7887.30403779784
32 7641.66258256174
33 7410.87578287518
34 7193.63174721469
35 6988.7694628177
36 6795.25736376036
37 6612.17562547449
38 6438.70158607523
39 6274.09707109124
40 6117.69780788986
41 5968.90442532121
42 5827.17461661497
43 5692.01663938827
44 5562.98335270229
45 5439.66735666413
46 5321.69666094148
47 5208.73091150041
48 5100.45808779551
49 4996.59151679561
50 4896.8675642572
51 4801.04317616394
52 4708.89394011624
53 4620.21242403715
54 4534.80648323796
55 4452.49792278159
56 4373.12125707358
57 4296.52260290187
58 4222.55862801725
59 4151.09572843109
60 4082.0091777581
61 4015.1824515309
62 3950.50647491597
63 3887.87908592853
64 3827.20451095437
65 3768.39286560354
66 3711.3596847569
67 3656.02552749477
68 3602.31562554818
69 3550.15953391824
70 3499.49081918292
71 3450.24679897685
72 3402.36826124457
73 3355.79919549217
74 3310.48665125386
75 3266.38048703991
76 3223.4331797765
77 3181.59968582229
78 3140.83724472047
79 3101.10527993165
80 3062.36522228245
81 3024.5804174537
82 2987.71599118356
83 2951.73873420014
84 2916.61702685692
85 2882.32073295817
86 2848.82110796198
87 2816.09073394993
88 2784.10343268598
89 2752.8342031725
90 2722.25914375463
91 2692.35541311884
92 2663.10115818113
93 2634.47545012402
94 2606.45826826504
95 2579.0304189644
96 2552.17351321119
97 2525.86992603911
98 2500.1027369111
99 2474.85571942406
100 2450.11328518608
101 2425.86046901319
102 2402.08288060864
103 2378.76670132305
104 2355.89863854043
105 2333.46590116892
106 2311.45618053219
107 2289.85763685967
108 2268.65885575312
109 2247.84884652131
110 2227.4170161495
111 2207.35315492901
112 2187.64741354968
113 2168.29029560023
114 2149.27263562071
115 2130.58558418537
116 2112.22059843052
117 2094.16942909655
118 2076.42410186694
119 2058.97691405232
120 2041.82041778414
121 2024.94740961003
122 2008.3509243993
123 1992.02422086195
124 1975.96077746255
125 1960.1542788738
126 1944.59861185766
127 1929.28785514943
128 1914.21627227947
129 1899.378303519
130 1884.76856293141
131 1870.38182326738
132 1856.21302093934
133 1842.25724179919
134 1828.50971855012
135 1814.96582496414
136 1801.6210739937
137 1788.47110426289
138 1775.51168371483
139 1762.7387017742
140 1750.14816522617
141 1737.73619251836
142 1725.49901363545
143 1713.43296236614
144 1701.53447380068
145 1689.80008329612
146 1678.22641897966
147 1666.81020333876
148 1655.54824487691
149 1644.43743943869
150 1633.47476335822
151 1622.65727494745
152 1611.98211012486
153 1601.44647768915
154 1591.04766102337
155 1580.78301231431
156 1570.64995223352
157 1560.64596677689
158 1550.7686056158
159 1541.01547971783
160 1531.38426086959
161 1521.87267757848
162 1512.47851454927
163 1503.19961080802
164 1494.03385927124
165 1484.97920218401
166 1476.03363207444
167 1467.1951900735
168 1458.46196301411
169 1449.83208327906
170 1441.30372763862
171 1432.87511507543
172 1424.54450614081
173 1416.31020138722
174 1408.17054108596
175 1400.12390223795
176 1392.16870009477
177 1384.30338431351
178 1376.526440414
179 1368.83638758779
180 1361.23177773592
181 1353.7111944496
182 1346.27325329704
183 1338.91659917702
184 1331.63990710458
185 1324.4418804177
186 1317.32125042513
187 1310.27677570136
188 1303.30724065798
189 1296.41145611506
190 1289.58825753726
191 1282.83650510188
192 1276.15508227652
193 1269.54289609308
194 1262.99887582452
195 1256.52197310464
196 1250.11116024811
197 1243.76543105765
198 1237.48379934527
199 1231.26529908156
200 1225.10898316779
201 1219.01392356328


==> Data/e_i1.txt <==
t e_DMD e_Luen e_con
0 5.01622367922325 5.01622367922325 5.01622367922325
1 3.98756283176875 4.53775713077928 3.98756283176875
2 3.76980221558554 4.40841611326193 3.76980221558554
3 3.45826704523806 4.30656491005097 0.744485870678507
4 2.57304323974896 4.18923326388384 0.61393308017063
5 1.97950703253402 4.0621289811131 0.572473829759255
6 1.57071939568118 3.933302026836 0.540582611814512
7 1.28450308235629 3.80733796626976 0.515117435663549
8 1.08202185579719 3.68621481897435 0.493948663370988
9 0.937754290433972 3.57051458799371 0.475647354081641
10 0.834324171747775 3.46017343383999 0.459285715197288
11 0.759625821467607 3.35486904435182 0.444269410115187
12 0.705157768202068 3.25420353210693 0.43022127575581
13 0.664920389214444 3.15778310961866 0.416902981925588
14 0.634687773097838 3.06524862842347 0.40416423481213
15 0.611327874193929 2.97628388061678 0.391909626590456
16 0.593084718328867 2.89061451427754 0.38007793953746
17 0.574131286336503 2.80800349921859 0.368629101395302
18 0.556289341457275 2.7282457698832 0.357535980466841
19 0.539082175930703 2.65116312481381 0.34677931702507
20 0.522586987149714 2.5765997588906 0.336344605337293
21 0.506762839098387 2.50441849901154 0.326220543039734
22 0.491563225976642 2.43449769209412 0.316396873508897
23 0.47694261929061 2.36672865490964 0.306864655908008
24 0.462859761250553 2.30101359100553 0.297615561199362
25 0.449278385199091 2.23726388917753 0.288641644585912
26 0.436166876731682 2.17539873103863 0.279935218971347
27 0.423497628693275 2.11534394820815 0.271488789307439
28 0.411246383568689 2.05703108106394 0.263295020898028
29 0.399391512627906 2.00039660051795 0.25534672708127
30 0.387914037010879 1.94538126199419 0.247636867144553
31 0.376796646759862 1.89192956696035 0.240158548525688
32 0.366023271441282 1.83998931226696 0.232905030618322
33 0.355581000029009 1.78951121143276 0.22586972893105
34 0.345456031172919 1.74044857509345 0.219046218353407
35 0.335635909506831 1.69275704027471 0.212428235521292
36 0.326109175354398 1.646394340096 0.206009679641998
37 0.316865169451409 1.60132010706525 0.19978441867869
38 0.307893908179334 1.55749570437023 0.193746878597946
39 0.299185994127506 1.51488408057472 0.187891442285457
40 0.290732547114864 1.4734496439377 0.182212653022954
41 0.282525148293517 1.43315815323069 0.176705210155571
42 0.274555793768394 1.39397662246344 0.171363966617708
43 0.266816855450381 1.35587323736552 0.166183925374008
44 0.259301047635323 1.31881728182991 0.161160235457784
45 0.252001398314404 1.28277907282022 0.156288188955426
46 0.244911217210444 1.24772990248659 0.151563217965866
47 0.238024124993614 1.21364198643747 0.146980889352817
48 0.231333937570107 1.18048841728208 0.142536903402669
49 0.224834711926665 1.14824312269767 0.138227087956052
50 0.218520725988621 1.11688082739249 0.134047396413572
51 0.212386463337438 1.08637701843241 0.129993902901839
52 0.206426600663944 1.05670791348114 0.126062799661412
53 0.200635996910155 1.02785043157193 0.122250393466887
54 0.195009683700475 0.99978216608682 0.118553101715225
55 0.189542865332191 0.972481359667362 0.114967450108055
56 0.184230850668608 0.945926880822174 0.111490069070177
57 0.179069159720424 0.92009820203072 0.10811769009026
58 0.174053444604204 0.894975379172157 0.104847143532831
59 0.169179489596199 0.87053903213262 0.101675355001399
60 0.164443208051426 0.846770326465231 0.0985993432384643
61 0.159840638312942 0.823650955994838 0.0956162164286032
62 0.155367939307083 0.80116312627449 0.09272317042633
63 0.15102138623977 0.779289538813412 0.08991748539636
64 0.146797366428004 0.758013376007102 0.0871965238210879
65 0.142692375347402 0.737318286709377 0.0845577274372075
66 0.138703012885264 0.717188372394056 0.0819986156065053
67 0.134825979772938 0.697608173860649 0.0795167823617295
68 0.131058074199092 0.678562658444162 0.0771098940603557
69 0.127396188580702 0.660037207693955 0.0747756881477748
70 0.123837306499547 0.642017605490808 0.0725119701150621
71 0.120378499753557 0.624490026574881 0.070316611316172
72 0.117016925545991 0.607441025460336 0.0681875477093869
73 0.113749823795547 0.590857525714997 0.0661227774608547
74 0.110574514544721 0.574726809585698 0.0641203593845986
75 0.107488395475763 0.559036507951899 0.0621784108178975
76 0.10448893952572 0.543774590591832 0.0602951056008514
77 0.101573692578722 0.528929356746882 0.0584686730901273
78 0.0987402712521705 0.514489425971192 0.0566973959064955
79 0.0959863607656526 0.500443729254524 0.0549796087368896
80 0.0933097128686131 0.486781500407408 0.0533136962609022
81 0.0907081438488188 0.473492267698413 0.051698092120339
82 0.0881795326182372 0.460565845734112 0.0501312770744194
83 0.0857218188418125 0.447992327572947 0.0486117781043799
84 0.0833330011434757 0.435762077064774 0.0471381662885123
85 0.0810111353683693 0.423865721408375 0.0457090559843197
86 0.0787543328959421 0.412294143919631 0.044323103469949
87 0.0765607590113809 0.401038477003515 0.0429790055951614
88 0.0744286313245701 0.39009009532335 0.0416754984017741
89 0.0723562182456817 0.379440609161156 0.0404113561774095
90 0.0703418374960629 0.369081857963159 0.0391853902789477
91 0.068383854681709 0.359005904064838 0.0379964479104972
92 0.0664806818965791 0.349205026590095 0.036843410974081
93 0.0646307763735339 0.339671715519375 0.0357251953920597
94 0.0628326391799821 0.330398665921767 0.0346407494721349
95 0.0610848139473523 0.321378772346297 0.0335890536695239
96 0.0593858856416657 0.312605123367811 0.032569118867398
97 0.0577344793702163 0.304070996283003 0.0315799859060434
98 0.0561292592250985 0.295769851952308 0.0306207248713182
99 0.0545689271608523 0.287695329783507 0.0296904335321987
100 0.0530522219057018 0.279841242853054 0.0287882371481853
101 0.0515779179040653 0.272201573161235 0.0279132872970264
102 0.0501448242889707 0.264770467017423 0.0270647610899152
103 0.0487517838901535 0.257542230551772 0.0262418608766907
104 0.0473976722679775 0.25051132534986 0.0254438126323481
105 0.0460813967730526 0.24367236420683 0.024669865754413
106 0.0448018956399254 0.23702010699774 0.0239192925855385
107 0.0435581371024951 0.230549456660894 0.0231913872608207
108 0.0423491185352222 0.224255455291041 0.0224854652972825
109 0.041173865621588 0.218133280339397 0.0218008627560749
110 0.0400314315454345 0.21217824091757 0.0211369359079794
111 0.0389208962094876 0.206385774202503 0.0204930602405291
112 0.0378413654691637 0.200751441939681 0.0198686303891575
113 0.0367919703966076 0.195270927041887 0.0192630590511846
114 0.0357718665610603 0.189940030280889 0.0186757767190759
115 0.03478023333063 0.184754667069515 0.0181062311428579
116 0.0338162731966687 0.179710864331632 0.0175538866898559
117 0.0328792111156784 0.174804757457625 0.0170182238913875
118 0.0319682938704283 0.170032587343024 0.0164987390330387
119 0.0310827894523166 0.165390697508025 0.0159949434673736
120 0.0302219864544222 0.160875531295661 0.015506363493452
121 0.0293851934911336 0.156483629146504 0.0150325395710408
122 0.0285717386266086 0.152211625947781 0.0145730260894558
123 0.0277809688268834 0.148056248454874 0.0141273909055939
124 0.0270122494213678 0.144014312783234 0.0136952148901009
125 0.0262649635823193 0.14008272196878 0.0132760916145265
126 0.0255385118210235 0.136258463594904 0.0128696268842191
127 0.0248323114953533 0.132538607484273 0.0124754384423157
128 0.0241457963341545 0.128920303453652 0.0120931555585963
129 0.0234784159729296 0.125400779130026 0.0117224186723637
130 0.0228296355043945 0.121977337826349 0.0113628790950809
131 0.022198935041072 0.118647356475285 0.0110141987066195
132 0.0215858092909724 0.115408283619375 0.0106760495924055
133 0.0209897671450857 0.112257637456059 0.0103481136602489
134 0.0204103312765964 0.109193003936084 0.010030082513077
135 0.0198470377514858 0.106212034913823 0.00972165706132572
136 0.0192994356510475 0.103312446348095 0.00942254717658147
137 0.0187670867033803 0.100492016552102 0.00913247153917109
138 0.0182495649279637 0.0977485844911463 0.00885115740389598
139 0.0177464562877258 0.0950800481268202 0.00857834011167518
140 0.0172573583527246 0.0924843628063999 0.00831376307275249
141 0.0167818799732853 0.0899595396962128 0.00805717744147332
142 0.0163196409610992 0.0875036442577715 0.0078083418721193
143 0.0158702717810482 0.0851147947655112 0.00756702234209472
144 0.0154334132505813 0.0827911608649944 0.00733299187584421
145 0.015008716248883 0.0805309621704752 0.00710603033564359
146 0.0145958414327584 0.0783324669007532 0.0068859242219343
147 0.0141944589619554 0.0761939905522655 0.00667246657145151
148 0.013808873920325 0.0741138946084067 0.00646545658345636
149 0.0134294751447794 0.072090585284083 0.00626469956716139
150 0.0130606348243397 0.0701225123045409 0.0060700066508358
151 0.0127020584841724 0.0682081677175337 0.00588119472875344
152 0.0123534598896026 0.0663460847379162 0.00569808620141884
153 0.0120145608151187 0.064534836623782 0.00552050883403277
154 0.0116850908193001 0.062773035583282 0.00534829561974
155 0.0113647870251672 0.0610593317112886 0.00518128455012885
156 0.0110533939080182 0.0593924119550862 0.00501931853167019
157 0.0107506630894548 0.057770999108301 0.00486224519863484
158 0.0104563531352354 0.0561938508322949 0.00470991683847587
159 0.0101702293627115 0.0546597587042763 0.00456219014736038
160 0.00989206364827591 0.0531675472913971 0.00441892615793081
161 0.0096216342456827 0.0517160732501275 0.00427999014072299
162 0.00935872560602136 0.0503042244502169 0.00414525139371234
163 0.00910312820386922 0.0489309191225711 0.00401458317150135
164 0.00885463836784625 0.0475951050303932 0.00388786254488048
165 0.00861305811756584 0.0462957586629515 0.00376497034952097
166 0.0083781950034207 0.0450318844513578 0.0036457909350523
167 0.00814986195089617 0.0438025140057551 0.00353021223752346
168 0.00792787711080318 0.0426067053733295 0.00341812549427345
169 0.00771206371235803 0.0414435423165793 0.00330942531267322
170 0.00750224992108838 0.0403121336112872 0.00320400940291064
171 0.00729826869959409 0.039211612363657 0.00310177862766548
172 0.00709995767454238 0.0381411353460934 0.00300263679188588
173 0.00690715900563412 0.0370998823511145 0.00290649065768487
174 0.00671971925762211 0.0360870555629033 0.00281324978954613
175 0.00653748927821626 0.0351018789460141 0.00272282644239122
176 0.00636032407723334 0.0341435976507694 0.00263513558894113
177 0.00618808271051989 0.0332114774348875 0.00255009470476007
178 0.00602062816707509 0.0323048041009015 0.00246762380192355
179 0.00585782725788628 0.0314228829489354 0.00238764529565172
180 0.00569955050947967 0.0305650382444197 0.00231008398028198
181 0.00554567206081105 0.0297306127003387 0.00223486687205104
182 0.00539606956085285 0.0289189669736124 0.0021619232062768
183 0.00525062407143435 0.0281294791752269 0.00209118437466307
184 0.00510921997103585 0.0273615443937381 0.00202258384352728
185 0.00497174486227956 0.0266145742317847 0.00195605707589549
186 0.00483808948188307 0.0258879963552532 0.00189154147770216
187 0.00470814761309373 0.0251812540547516 0.00182897636013346
188 0.00458181600063122 0.0244938058190542 0.00176830288429466
189 0.00445899426711597 0.0238251249201917 0.00170946398268275
190 0.00433958483408539 0.0231746990098686 0.00165240428780499
191 0.00422349284200676 0.0225420297268975 0.00159707012635366
192 0.00411062607546039 0.0219266323153519 0.00154340946984054
193 0.00400089488933376 0.0213280352531418 0.00149137184548184
194 0.00389421213625677 0.0207457798907301 0.00144090829878895
195 0.00379049309716437 0.0201794200997124 0.00139197136105208
196 0.00368965541449479 0.0196285219309894 0.00134451501212078
197 0.00359161902435271 0.0190926632822728 0.00129849463614586
198 0.00349630609344329 0.0185714335746663 0.00125386693719807
199 0.00340364095725898 0.0180644334380773 0.00121058995261437


==> Data/e_i1000.txt <==
t e_DMD
0 5.01622367922325
1 3.98766123021744
2 3.76990001929957
3 0.498060405033417
4 0.420842250871945
5 0.393013459546933
6 0.376947175333541
7 0.364418418740248
8 0.353060454754225
9 0.342333686758839
10 0.331995236874685
11 0.321972337467551
12 0.312242082544311
13 0.302795475522828
14 0.293626682258893
15 0.284730037777172
16 0.276099404285034
17 0.26772819095048
18 0.259609514838375
19 0.251736355133139
20 0.244101668984904
21 0.236698470763519
22 0.229519883711136
23 0.222559172512914
24 0.215809763147661
25 0.209265254332942
26 0.202919423360922
27 0.19676622812107
28 0.190799806490715
29 0.18501447390729
30 0.179404719712074
31 0.173965202706548
32 0.168690746252913
33 0.163576333162886
34 0.158617100547473
35 0.153808334743071
36 0.149145466384826
37 0.144624065665392
38 0.140239837794441
39 0.13598861865943
40 0.13186637067926
41 0.127869178837936
42 0.123993246883615
43 0.120234893678558
44 0.116590549686684
45 0.113056753586814
46 0.1096301490016
47 0.106307481333667
48 0.103085594701922
49 0.0999614289722831
50 0.0969320168779752
51 0.0939944812255371
52 0.091146032183019
53 0.0883839646476253
54 0.0857056556901334
55 0.0831085620739068
56 0.0805902178463228
57 0.0781482320007248
58 0.0757802862069651
59 0.0734841326088034
60 0.0712575916863745
61 0.0690985501820573
62 0.0670049590880341
63 0.0649748316939027
64 0.0630062416927544
65 0.0610973213440851
66 0.0592462596919743
67 0.0574513008369962
68 0.055710742260327
69 0.0540229331985988
70 0.0523862730679716
71 0.050799209936052
72 0.049260239040239
73 0.0477679013511206
74 0.0463207821795931
75 0.0449175098264024
76 0.0435567542728396
77 0.0422372259113564
78 0.0409576743149015
79 0.0397168870437824
80 0.0385136884889622
81 0.0373469387506352
82 0.0362155325510623
83 0.0351183981805653
84 0.034054496475725
85 0.0330228198287553
86 0.0320223912271247
87 0.0310522633225077
88 0.0301115175281509
89 0.0291992631437723
90 0.0283146365072012
91 0.0274568001718857
92 0.0266249421095235
93 0.0258182749369678
94 0.0250360351667868
95 0.0242774824806395
96 0.0235418990248286
97 0.0228285887273234
98 0.0221368766356332
99 0.0214661082748356
100 0.0208156490251957
101 0.0201848835187472
102 0.0195732150542665
103 0.0189800650300675
104 0.0184048723940796
105 0.0178470931106835
106 0.0173061996437763
107 0.016781680455579
108 0.0162730395207295
109 0.0157797958551363
110 0.0153014830591919
111 0.014837648874897
112 0.0143878547564547
113 0.0139516754539284
114 0.0135286986095903
115 0.0131185243665209
116 0.0127207649891343
117 0.0123350444952507
118 0.0119609982993469
119 0.0115982728666642
120 0.0112465253778342
121 0.0109054234036957
122 0.0105746445900098
123 0.0102538763517485
124 0.0099428155766959
125 0.00964116833802308
126 0.00934864961564021
127 0.00906498302597713
128 0.0087899005600126
129 0.00852314232923865
130 0.00826445631935536
131 0.0080135981514276
132 0.00777033085033422
133 0.00753442462021846
134 0.00730565662677858
135 0.00708381078614141
136 0.00686867756019629
137 0.00666005375809563
138 0.00645774234380796
139 0.00626155224952324
140 0.00607129819468559
141 0.00588680051056502
142 0.00570788497012264
143 0.00553438262305328
144 0.00536612963583303
145 0.00520296713662446
146 0.00504474106488099
147 0.00489130202552491
148 0.00474250514754341
149 0.00459820994687871
150 0.00445828019347637
151 0.00432258378237737
152 0.0041909926087005
153 0.00406338244643605
154 0.00393963283091806
155 0.00381962694483379
156 0.00370325150772625
157 0.00359039666883568
158 0.00348095590318102
159 0.00337482591080273
160 0.00327190651905934
161 0.0031721005878912
162 0.00307531391794412
163 0.00298145516150154
164 0.00289043573609431
165 0.00280216974073943
166 0.00271657387472568
167 0.00263356735884652
168 0.0025530718590318
169 0.00247501141230006
170 0.00239931235494016
171 0.00232590325287739
172 0.00225471483415145
173 0.00218567992344824
174 0.00211873337858885
175 0.00205381202898398
176 0.00199085461592784
177 0.00192980173470124
178 0.00187059577843133
179 0.00181318088366835
180 0.00175750287759956
181 0.00170350922684486
182 0.00165114898784226
183 0.00160037275871288
184 0.00155113263258333
185 0.00150338215232816
186 0.00145707626669024
187 0.0014121712877162
188 0.00136862484949626
189 0.0013263958681421
190 0.00128544450299282
191 0.00124573211897315
192 0.001207221250105
193 0.00116987556413869
194 0.00113365982823718
195 0.00109853987570207
196 0.00106448257368987
197 0.00103145579194134
198 0.000999428372563518
199 0.000968370100343079


==> Data/e_i2.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 2.90882880848459
4 1.91751415797703
5 1.37033176544495
6 1.05540435329431
7 0.869417845354219
8 0.757470389569563
9 0.688839652921549
10 0.645852407788637
11 0.617719363883009
12 0.596642465033961
13 0.576502940152192
14 0.557367393477942
15 0.539296593395775
16 0.522155233106008
17 0.505830230499499
18 0.490228194842412
19 0.475273932963957
20 0.460917581648577
21 0.447077657882817
22 0.433748969021512
23 0.420885606259744
24 0.408459165099684
25 0.396445304781263
26 0.384822814485517
27 0.373572945125854
28 0.3626789154675
29 0.352125540281832
30 0.341898947029211
31 0.33198635760486
32 0.322375918446666
33 0.313056566931002
34 0.304017925114559
35 0.295250214370807
36 0.286744186011959
37 0.27849106429029
38 0.270482491381353
39 0.262710527638235
40 0.255167575224926
41 0.24784632787523
42 0.240739790222503
43 0.233841248722048
44 0.227144250289221
45 0.220642584889731
46 0.214330270564427
47 0.208201540237963
48 0.20225082991239
49 0.196472779387142
50 0.190862170890499
51 0.18541396666837
52 0.180123343040536
53 0.174985619580446
54 0.169996262101483
55 0.165150879803389
56 0.160445220646605
57 0.155875166285809
58 0.15143672710908
59 0.147126037458126
60 0.142939351110454
61 0.138873036988449
62 0.134923575083281
63 0.131087552602518
64 0.127361660290846
65 0.123742688932538
66 0.120227526007859
67 0.116813152492387
68 0.113496639806239
69 0.110275146883174
70 0.107145917345292
71 0.104106276822223
72 0.101153630335649
73 0.0982854598078564
74 0.0954993216521409
75 0.0927928444581583
76 0.090163726754158
77 0.0876097348445322
78 0.085128700733508
79 0.0827185201119016
80 0.0803771504148608
81 0.0781026089437524
82 0.075892971052597
83 0.0737463683925755
84 0.0716609872127709
85 0.0696350667193996
86 0.0676668974837426
87 0.0657548199010046
88 0.0638972227061446
89 0.0620925415278572
90 0.0603392574899299
91 0.0586358958591065
92 0.0569810247318631
93 0.0553732537658985
94 0.0538112329467673
95 0.0522936513966079
96 0.0508192362156285
97 0.0493867513613773
98 0.0479949965625781
99 0.0466428062656054
100 0.0453290486111041
101 0.0440526244462257
102 0.0428124663619646
103 0.0416075377603089
104 0.0404368319570219
105 0.0392993712976535
106 0.0381942063129769
107 0.037120414893136
108 0.0360771014886715
109 0.0350633963338312
110 0.0340784546953738
111 0.0331214561406453
112 0.032191603831786
113 0.0312881238374572
114 0.0304102644670425
115 0.0295572956216355
116 0.0287285081686487
117 0.027923213331517
118 0.0271407420998931
119 0.026380444654377
120 0.0256416898116413
121 0.0249238644824567
122 0.0242263731491073
123 0.0235486373559181
124 0.0228900952154696
125 0.0222502009286929
126 0.0216284243208227
127 0.0210242503889844
128 0.0204371788639075
129 0.0198667237858439
130 0.0193124130900467
131 0.0187737882059539
132 0.0182504036690278
133 0.017741826742111
134 0.0172476370492462
135 0.0167674262197255
136 0.0163007975414304
137 0.0158473656256711
138 0.0154067560829004
139 0.0149786052043386
140 0.0145625596561972
141 0.014158276180599
142 0.0137654213071501
143 0.0133836710715748
144 0.0130127107416154
145 0.012661307578461
146 0.0123109314033514
147 0.0119704555169322
148 0.0116395994677779
149 0.0113180907880852
150 0.0110056647666316
151 0.0107020642253384
152 0.010407039303911
153 0.0101203472504889
154 0.00984175221849994
155 0.00957102506841836
156 0.00930794317516744
157 0.00905229024494453
158 0.0088038561303481
159 0.00856243665617688
160 0.00832783345101028
161 0.0080998537772224
162 0.00787831037274108
163 0.00766302129470842
164 0.0074538097660318
165 0.00725050403012788
166 0.00705293720545517
167 0.00686094714789299
168 0.00667437631536485
169 0.00649307163625635
170 0.0063168843817217
171 0.00614567004288781
172 0.00597928820985829
173 0.00581760245448683
174 0.00566048021811521
175 0.00550779270132208
176 0.0053594147558468
177 0.00521522478067103
178 0.00507510462195607
179 0.00493893947455777
180 0.00480661778702059
181 0.00467803116774926
182 0.00455307429749842
183 0.00443164483901882
184 0.00431364335510675
185 0.00419897322441964
186 0.00408754056196577
187 0.00397925414107007
188 0.00387402531867973
189 0.00377176796016406
190 0.00367239836956988
191 0.00357583522113764
192 0.00348199948929095
193 0.00339081438568491
194 0.00330220529444316
195 0.00321609971150406
196 0.00313242718326819
197 0.0030511192495007
198 0.00297210938580308
199 0.00289533294976411


==> Data/e_i20.txt <==
t e_DMD
0 5.01622367922325
1 3.98766123021744
2 3.76990001929957
3 0.664385394828273
4 0.610439875108244
5 0.572817291135876
6 0.542064388799783
7 0.516358859521695
8 0.494352510405535
9 0.475065182412371
10 0.457790202536093
11 0.442027452610967
12 0.427420116110891
13 0.413716236850018
14 0.40073803377794
15 0.38835987111931
16 0.376492574980262
17 0.365072359437879
18 0.35405305657601
19 0.34340069171463
20 0.333089711441037
21 0.323100370277692
22 0.31341692622666
23 0.304026399110173
24 0.294917719326465
25 0.286081146666724
26 0.27750787538735
27 0.269189767316841
28 0.261119172640879
29 0.253288810455652
30 0.24569168983741
31 0.238321058187792
32 0.231170367781503
33 0.224233254325912
34 0.217503523332254
35 0.210975141468086
36 0.204642231000578
37 0.198499066082482
38 0.192540070069148
39 0.186759813349768
40 0.181153011373413
41 0.175714522681191
42 0.170439346841218
43 0.165322622237717
44 0.16035962369958
45 0.15554575997401
46 0.150876571062148
47 0.146347725439083
48 0.141955017182512
49 0.137694363033951
50 0.133561799414815
51 0.12955347941746
52 0.12566566978875
53 0.121894747921275
54 0.118237198864936
55 0.114689612369461
56 0.111248679966474
57 0.107911192098069
58 0.10467403529735
59 0.101534189425159
60 0.0984887249661739
61 0.0955348003866353
62 0.0926696595552654
63 0.0898906292282965
64 0.0871951165990387
65 0.0845806069119991
66 0.0820446611412494
67 0.0795849137324391
68 0.0771990704076709
69 0.0748849060322653
70 0.0726402625423174
71 0.0704630469318589
72 0.0683512292983406
73 0.0663028409451257
74 0.0643159725396309
75 0.0623887723257338
76 0.0605194443890562
77 0.0587062469737392
78 0.0569474908493127
79 0.0552415377262994
80 0.0535867987191909
81 0.0519817328554596
82 0.0504248456293008
83 0.0489146875988169
84 0.0474498530253832
85 0.0460289785539657
86 0.0446507419331952
87 0.0433138607740231
88 0.0420170913458132
89 0.0407592274087699
90 0.0395390990816095
91 0.0383555717434298
92 0.0372075449687524
93 0.0360939514947499
94 0.0350137562196798
95 0.0339659552316009
96 0.0329495748664536
97 0.0319636707946204
98 0.0310073271351126
99 0.0300796555965413
100 0.029179794644077
101 0.0283069086915973
102 0.0274601873182796
103 0.0266388445088797
104 0.0258421179170006
105 0.0250692681506406
106 0.0243195780793534
107 0.0235923521623663
108 0.0228869157970172
109 0.0222026146869069
110 0.021538814229153
111 0.0208948989201819
112 0.0202702717794878
113 0.0196643537908216
114 0.0190765833602763
115 0.0185064157907593
116 0.0179533227723561
117 0.0174167918881018
118 0.0168963261346966
119 0.0163914434577096
120 0.0159016763008338
121 0.0154265711687661
122 0.0149656882033003
123 0.0145186007722299
124 0.0140848950706803
125 0.0136641697344804
126 0.0132560354652258
127 0.0128601146666635
128 0.0124760410920678
129 0.0121034595022663
130 0.0117420253339984
131 0.011391404378289
132 0.0110512724685385
133 0.0107213151780328
134 0.0104012275265856
135 0.0100907136960433
136 0.00978948675437856
137 0.0094972683881089
138 0.00921378864280436
139 0.00893878567141589
140 0.00867200549020984
141 0.00841320174206498
142 0.00816213546691251
143 0.00791857487910579
144 0.00768229515150561
145 0.00745307820608107
146 0.00723071251082785
147 0.00701499288281415
148 0.00680572029716426
149 0.00660270170180698
150 0.00640574983781003
151 0.00621468306513303
152 0.00602932519363299
153 0.00584950531916785
154 0.0056750576646378
155 0.00550582142582524
156 0.00534164062187505
157 0.00518236395028305
158 0.00502784464625946
159 0.00487794034632584
160 0.00473251295602364
161 0.00459142852161157
162 0.00445455710562398
163 0.00432177266618191
164 0.0041929529399406
165 0.00406797932855736
166 0.00394673678858695
167 0.00382911372468347
168 0.00371500188602894
169 0.00360429626587197
170 0.00349689500409478
171 0.00339269929271365
172 0.00329161328422643
173 0.00319354400271255
174 0.00309840125761568
175 0.00300609756011768
176 0.00291654804202994
177 0.00282967037712531
178 0.0027453847048388
179 0.00266361355626266
180 0.0025842817823648
181 0.00250731648437323
182 0.00243264694624889
183 0.00236020456919238
184 0.00228992280812041
185 0.00222173711004941
186 0.00215558485433736
187 0.0020914052947181
188 0.00202913950307934
189 0.00196873031493208
190 0.00191012227651905
191 0.00185326159351303
192 0.00179809608125439
193 0.00174457511648907
194 0.00169264959055243
195 0.00164227186396371
196 0.00159339572238189
197 0.00154597633388473
198 0.00149997020753576
199 0.00145533515318908


==> Data/e_i200.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 0.57996954573869
4 0.523915085535423
5 0.484770916134791
6 0.455675982592466
7 0.432714081217608
8 0.413635537791949
9 0.397090850631064
10 0.380339660052528
11 0.365446337992642
12 0.352835979327276
13 0.340871572508508
14 0.32943575317627
15 0.319468298089614
16 0.308802857950753
17 0.298539812014932
18 0.288610649959366
19 0.278998856527323
20 0.269687672899985
21 0.260653645461444
22 0.251895546197024
23 0.243393671197266
24 0.235149234146927
25 0.227144421704324
26 0.219381675585855
27 0.211844269567303
28 0.204535316118262
29 0.197443608295121
30 0.190558258243703
31 0.183882936401116
32 0.177402398640187
33 0.171120515881264
34 0.165027125413349
35 0.159112324293358
36 0.153380204459634
37 0.147821095993065
38 0.142425590230829
39 0.137197934679145
40 0.132128931987646
41 0.127209652810606
42 0.122444462976005
43 0.117824631462458
44 0.113341703045975
45 0.109000132103175
46 0.104791650181302
47 0.100708273123947
48 0.0967545133132839
49 0.0929225609659839
50 0.0892049010365316
51 0.0856060692117841
52 0.082118711319067
53 0.0787357817379477
54 0.0754617994367978
55 0.0722898655091914
56 0.069213408777631
57 0.0662368852881739
58 0.0633538564479467
59 0.0605616587138829
60 0.0578543708670224
61 0.0552362896281867
62 0.0527016092978457
63 0.0502449327543124
64 0.0478703568126063
65 0.0455725903601673
66 0.0433496251915922
67 0.0411968426730063
68 0.0391179656140587
69 0.0371084788553638
70 0.0351644585106743
71 0.033289243214747
72 0.0314790264529361
73 0.0297326047272238
74 0.0280472353469491
75 0.0264256124554289
76 0.0248651764427507
77 0.0233654527942295
78 0.0219254251260689
79 0.020547010323652
80 0.0192295577616597
81 0.0179738471676325
82 0.0167816397672326
83 0.0156540436336882
84 0.014593564208002
85 0.0136032234791331
86 0.012689268719223
87 0.0118517926746613
88 0.011097879769252
89 0.0104331458207282
90 0.00986853405633266
91 0.00939954026200181
92 0.00903458573797194
93 0.00877546842673609
94 0.00862113999116999
95 0.00857585859772001
96 0.00861572916281421
97 0.00873908211943146
98 0.00893483959218548
99 0.00920101822411064
100 0.00950751454485042
101 0.00985357509209024
102 0.0102302576388836
103 0.0106393443306294
104 0.0110554768604503
105 0.01148287757194
106 0.0119172329667107
107 0.0123550469659251
108 0.012802408039991
109 0.0132391395663247
110 0.0136724554742619
111 0.0141009260807451
112 0.0145234236368324
113 0.0149474662316442
114 0.0153554834604409
115 0.015755447794819
116 0.0161469722568266
117 0.0165378508034976
118 0.0169116778356417
119 0.0172764829255558
120 0.0176322079480307
121 0.017978843430051
122 0.018324170909954
123 0.0186526968902731
124 0.018972318491487
125 0.0192831462485359
126 0.0195853079828797
127 0.0198864503682168
128 0.0201716745070352
129 0.0204486900104335
130 0.020717664329089
131 0.0209787696958467
132 0.0212394957633437
133 0.021485359843409
134 0.0217238887383617
135 0.0219552615613114
136 0.0221796570274541
137 0.0224044167407151
138 0.0226153636250883
139 0.0228198625877375
140 0.0230180856576031
141 0.0232102023439289
142 0.0233963794210579
143 0.0235838046013184
144 0.0237585713656654
145 0.0239278815312896
146 0.0240918893584336
147 0.0242507457748443
148 0.0244115298738628
149 0.0245605069261144
150 0.0247047656460474
151 0.0248444433333151
152 0.0249796738908193
153 0.0251105878580086
154 0.0252441560099645
155 0.0253668027610092
156 0.0254855051452793
157 0.0256003805686497
158 0.0257115432848983
159 0.0258258887686631
160 0.0259299463533521
161 0.0260306159709487
162 0.0261279997940291
163 0.0262221971196723
164 0.0263133044504066
165 0.0264081426775371
166 0.0264933406156068
167 0.0265757221700492
168 0.0266553732448226
169 0.0267323772550937
170 0.0268135032570623
171 0.0268854471454021
172 0.0269549801599998
173 0.0270221763690794
174 0.0270871076552801
175 0.027149843781715
176 0.0272171025061999
177 0.0272756441010018
178 0.027332187810135
179 0.0273867954472509
180 0.0274395269621965
181 0.0274904405140036
182 0.0275462120012778
183 0.0275936529407116
184 0.0276394402393513
185 0.0276836253444929
186 0.0277262581423232
187 0.0277673870070972
188 0.0278136536630112
189 0.0278519105880475
190 0.0278888001756129
191 0.0279243651690085
192 0.027958647004712
193 0.0279916858515814
194 0.0280300955330579
195 0.0280607613561582
196 0.0280902975666052
197 0.0281187396214189
198 0.0281461219004493
199 0.0281724777109381


==> Data/e_i5.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 1.81085771616356
4 0.987216380533958
5 0.73141540232812
6 0.643199474308525
7 0.607807041029574
8 0.580616475091727
9 0.557385168664428
10 0.536587245021404
11 0.517635012845034
12 0.500116091122242
13 0.483731414138967
14 0.468268015939028
15 0.453572644210696
16 0.439533605893272
17 0.42606878622985
18 0.413116979646853
19 0.400661759693606
20 0.388577290028072
21 0.376925071697044
22 0.365652040045665
23 0.354738955453564
24 0.344169373747719
25 0.333928905913918
26 0.324004696608204
27 0.314385056005261
28 0.305059199146463
29 0.2960170605836
30 0.287249161762474
31 0.278746515459909
32 0.270500546757583
33 0.262503080125815
34 0.254746251235544
35 0.247222508994519
36 0.239924567956062
37 0.232845384235609
38 0.22597816904047
39 0.219316360438705
40 0.212853654207807
41 0.206583939005664
42 0.200501301399333
43 0.194600020407377
44 0.188874560459525
45 0.183319564443487
46 0.177929847031235
47 0.172700388406134
48 0.167626328313188
49 0.162702960354792
50 0.157925726612162
51 0.153290212463014
52 0.148792141655104
53 0.144427371562227
54 0.1401918886715
55 0.136081804218482
56 0.132093350040048
57 0.128222874548907
58 0.124466838880315
59 0.120821813210474
60 0.117284473175505
61 0.113851596451963
62 0.110520059452787
63 0.107286834146245
64 0.104148984988641
65 0.101103665971691
66 0.0981481177694528
67 0.0952796649916231
68 0.0924957135171251
69 0.0897937479451308
70 0.0871713291080817
71 0.0846260916909373
72 0.082155741912396
73 0.0797580552994194
74 0.0774308745220372
75 0.0751721073157451
76 0.0729797244559909
77 0.0708517578085097
78 0.0687862984503529
79 0.0667814948296744
80 0.0648355510095265
81 0.0629467249574644
82 0.0611133268836886
83 0.0593337176491492
84 0.0576063072059512
85 0.0559295531014886
86 0.0543019590234056
87 0.0527220733949559
88 0.0511884880068641
89 0.0496998367014309
90 0.048254794093764
91 0.0468520743298105
92 0.0454904298923015
93 0.0441686504361657
94 0.0428855616602007
95 0.0416400242200218
96 0.0404309326700759
97 0.0392572144393148
98 0.0381178288364473
99 0.0370117660945894
100 0.035938046431959
101 0.0348957191550118
102 0.0338838617772591
103 0.0329015791775888
104 0.0319480027723034
105 0.0310222897184487
106 0.0301236221463821
107 0.0292512064045398
108 0.0284042723381172
109 0.0275820725792568
110 0.0267838818730649
111 0.0260089964096831
112 0.0252567331842964
113 0.0245264293762226
114 0.0238174417458979
115 0.0231291460489952
116 0.0224609364727242
117 0.0218122250806213
118 0.0211824412834002
119 0.0205710313228013
120 0.0199774577696582
121 0.0194011990365605
122 0.0188417489063762
123 0.0182986160773378
124 0.0177713237180383
125 0.0172594090376888
126 0.0167624228688993
127 0.0162799292659737
128 0.0158115051085035
129 0.0153567397224012
130 0.0149152345122143
131 0.0144866026032513
132 0.0140704684932191
133 0.013666467714601
134 0.0132742465108569
135 0.0128934615169007
136 0.0125237794537018
137 0.0121648768290503
138 0.011816439648412
139 0.0114781631345759
140 0.0111497514560041
141 0.0108309174608392
142 0.0105213824251383
143 0.0102208757988774
144 0.00992913496877622
145 0.00966691682259025
146 0.00939175414581219
147 0.00912461521817852
148 0.00886526673252203
149 0.00861348221696183
150 0.00836904183264147
151 0.00813173217857693
152 0.00790134610292082
153 0.00767768252085487
154 0.00746054623203464
155 0.00724974775080267
156 0.00704510313837188
157 0.00684643383665637
158 0.00665356651534418
159 0.00646633291398822
160 0.00628456969417013
161 0.0061081182965907
162 0.00593682479995822
163 0.00577053978455784
164 0.00560911820106058
165 0.00545241924106751
166 0.00530030621465836
167 0.0051526464287786
168 0.00500931106860391
169 0.00487017508672871
170 0.00473511708955518
171 0.00460401923373148
172 0.00447676711907845
173 0.00435324968929142
174 0.00423335913563726
175 0.00411699079752618
176 0.00400404307375975
177 0.00389441733111831
178 0.00378801781881977
179 0.00368475158334316
180 0.00358452838539456
181 0.00348726062277243
182 0.00339286324974824
183 0.00330125370586981
184 0.0032123518394322
185 0.0031260798382545
186 0.00304236216214466
187 0.00296112547340716
188 0.00288229857465974
189 0.00280581234375421
190 0.00273159967448732
191 0.00265959541508887
192 0.00258973631245389
193 0.00252196095378008
194 0.00245620971469194
195 0.00239242470431226
196 0.00233054971401071
197 0.002270530168485
198 0.0022123130759465
199 0.00215584698138965


==> Data/regret_unc_Diff_N.tikz <==
\begin{tikzpicture}
\begin{axis}[%
width=2.5in,
height=1.5in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=200,
xlabel style={font=\color{white!15!black},scale=0.8},
xlabel={Simulation time $T$  },
ymin=0,
ymax=2,
ylabel style={font=\color{white!15!black},scale=0.8},
ylabel={$R_T /T$},
every axis y label/.style={at={(axis description cs:-0.15,.5)},rotate=90,anchor=south,scale=0.8},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
grid style={dotted},
legend style={legend columns=1, column sep=3pt,legend cell align=left, align=left, draw=white!15!black,  font= \scriptsize}
]
%  \addplot [color=blue, line width=0.5pt, forget plot,each nth point=1, filter discard warning=false, unbounded coords=discard 
%]
%  table[x=t, y=regret_vec]{Data/TN2.txt};
%  \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard 
%,color=blue, draw=none, mark size=1.3pt, mark=star, mark options={ blue}]
%  table[x=t, y=regret_vec]{Data/TN2.txt};

    \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=red	, line width=0.8pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e5.txt};
  \addplot [each nth point=1,color=red	, draw=none, mark size=1.3pt, mark=square, mark options={solid,red}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e5.txt};
 
     \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard,color=magenta, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_5_iT_1_eta1e5.txt};
  \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard 
,color=magenta, draw=none, mark size=1.7pt, mark=x, mark options={solid,,magenta}]
 table[x=t, y=ave_regret_vec]{Data/T_unc_N_5_iT_1_eta1e5.txt}; 
%   
       \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=OliveGreen, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_10_iT_1_eta1e5.txt};
  \addplot [each nth point=1,  color=OliveGreen, draw=none,  mark size=1.3 pt, mark=diamond, mark options={solid,OliveGreen	}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_10_iT_1_eta1e5.txt};
%%%
%
%%%  
%      \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=black	, line width=0.8pt, forget plot]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%  \addplot [each nth point=1,color=black	, draw=none, mark size=1.3pt, mark=triangle, mark options={solid,black}]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%%%      
%

%  
%     \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=gray	, line width=0.5pt, forget plot]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};
%  \addplot [each nth point=1,color=gray	, draw=none, mark size=1.1pt, mark=o , mark options={solid,gray}]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};


%\addlegendentry{$\eta=\eta_{\text{opt}}$}
\addlegendentry{$N=2$}
\addlegendentry{$N=5$}
\addlegendentry{$N=10$}

%\addlegendentry{$\eta=1e-6$}


%
%\addlegendentry{LO}
%\addlegendentry{GDpMHE ($i_T=50$)}
%
%\addlegendentry{CpMHE}
%
%\addlegendentry{GDpMHE ($i_T=1$)}


\end{axis}
\end{tikzpicture}%

==> Data/regret_unc_Diff_iT.tikz <==
\begin{tikzpicture}
\begin{axis}[%
width=2.5in,
height=1.5in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=200,
xlabel style={font=\color{white!15!black},scale=0.8},
xlabel={Simulation time $T$  },
ymin=0,
ymax=2,
ylabel style={font=\color{white!15!black},scale=0.8},
ylabel={$R_T /T$},
every axis y label/.style={at={(axis description cs:-0.15,.5)},rotate=90,anchor=south,scale=0.8},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
grid style={dotted},
legend style={legend columns=1, column sep=3pt,legend cell align=left, align=left, draw=white!15!black,  font= \scriptsize}
]
%  \addplot [color=blue, line width=0.5pt, forget plot,each nth point=1, filter discard warning=false, unbounded coords=discard 
%]
%  table[x=t, y=regret_vec]{Data/TN2.txt};
%  \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard 
%,color=blue, draw=none, mark size=1.3pt, mark=star, mark options={ blue}]
%  table[x=t, y=regret_vec]{Data/TN2.txt};

    \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=red	, line width=0.8pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1.txt};
  \addplot [each nth point=1,color=red	, draw=none, mark size=1.3pt, mark=square, mark options={solid,red}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1.txt};
 
     \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard,color=magenta, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_5.txt};
  \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard 
,color=magenta, draw=none, mark size=1.7pt, mark=x, mark options={solid,,magenta}]
 table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_5.txt}; 
   
       \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=OliveGreen, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_10.txt};
  \addplot [each nth point=1,  color=OliveGreen, draw=none,  mark size=1.3 pt, mark=diamond, mark options={solid,OliveGreen	}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_10.txt};
%%
%
%%%  
%      \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=black	, line width=0.8pt, forget plot]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%  \addplot [each nth point=1,color=black	, draw=none, mark size=1.3pt, mark=triangle, mark options={solid,black}]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%%%      
%

%  
%     \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=gray	, line width=0.5pt, forget plot]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};
%  \addplot [each nth point=1,color=gray	, draw=none, mark size=1.1pt, mark=o , mark options={solid,gray}]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};


%\addlegendentry{$\eta=\eta_{\text{opt}}$}
\addlegendentry{$i_T=1$}
\addlegendentry{$i_T=5$}
\addlegendentry{$i_T=10$}

%\addlegendentry{$\eta=1e-6$}


%
%\addlegendentry{LO}
%\addlegendentry{GDpMHE ($i_T=50$)}
%
%\addlegendentry{CpMHE}
%
%\addlegendentry{GDpMHE ($i_T=1$)}


\end{axis}
\end{tikzpicture}%

==> archiv - toUpload/Data/Reg_warmConst_N2_iT_1.txt <==
t regret_vec ave_regret_vec
5 67408.5483325599 13481.709666512
6 80781.4325509244 13463.5720918207
7 88569.5942401567 12652.7991771652
8 93136.951143075 11642.1188928844
9 95821.9721981322 10646.8857997925
10 97398.3036547665 9739.83036547665
11 98319.2022493843 8938.10929539857
12 98852.5216084291 8237.71013403576
13 99157.3361480506 7627.48739600389
14 99328.2957648877 7094.87826892055
15 99421.6648966763 6628.11099311176
16 99470.7633862717 6216.92271164198
17 99495.1881833199 5852.65812843058
18 99506.3392370306 5528.12995761281
19 99510.7444710143 5237.40760373759
20 99512.0568247001 4975.60284123501
21 99512.2725138573 4738.67964351702
22 99512.2905067682 4523.28593212583
23 99512.2986335387 4326.62167971907
24 99512.3248931627 4146.34687054845
25 99512.3925244605 3980.49570097842
26 99512.5212048366 3827.40466172449
27 99512.7171870691 3685.65619211367
28 99512.9794813339 3554.03498147621
29 99513.3024281296 3431.49318717688
30 99513.6778606654 3317.12259535551
31 99514.0966175767 3210.13214895409
32 99514.5495043887 3109.82967201215
33 99515.0278577283 3015.60690477965
34 99515.5238438168 2926.92717187697
35 99516.0305863793 2843.31515961084
36 99516.5421889618 2764.34839413783
37 99517.0536948167 2689.65009985991
38 99517.5610125715 2618.88318454136
39 99518.0608258049 2551.74514937961
40 99518.5504979133 2487.96376244783
41 99519.0279791352 2427.29336534476
42 99519.4926988082 2369.511730924
43 99519.9430160812 2314.41727944375
44 99520.377918617 2261.82677087766
45 99520.796801002 2211.57326224449
46 99521.1993470015 2163.50433363047
47 99521.5854576516 2117.48054165216
48 99521.9552015649 2073.37406669927
49 99522.3087775206 2031.06752607185
50 99522.6464849279 1990.45292969856
51 99522.9686999604 1951.43075882275
52 99523.275856117 1913.90915107917
53 99523.5684531302 1877.80317836095
54 99523.8469818373 1843.03420336736
55 99524.1119579135 1809.5293083257
56 99524.3639095502 1777.22078409911
57 99524.6033691171 1746.04567314241
58 99524.8308671461 1715.94535977838
59 99525.0469278459 1686.86520216688
60 99525.2520657177 1658.7542010953
61 99525.4467590756 1631.56470096845
62 99525.6315079709 1605.2521210963
63 99525.8067906962 1579.77471096343
64 99525.9730664468 1555.09332916323
65 99526.1307762266 1531.17124271118
66 99526.2803431708 1507.9739445935
67 99526.4221727403 1485.46898765284
68 99526.5566529394 1463.62583313146
69 99526.6841546079 1442.41571238562
70 99526.8050317869 1421.8115004541
71 99526.9196221508 1401.78760031198
72 99527.0282474899 1382.31983677069
73 99527.1312142302 1363.38535909904
74 99527.2288139785 1344.96255154025
75 99527.3213240817 1327.03095098776
76 99527.4090081947 1309.57117116046
77 99527.4921168477 1292.56483268633
78 99527.5708880094 1275.99449856422
79 99527.6455476418 1259.84361452711
80 99527.7163102433 1244.09645387804
81 99527.7833793775 1228.73806641207
82 99527.8469481869 1213.75423107545
83 99527.9071998896 1199.13141204686
84 99527.9643082584 1184.85671795546
85 99528.0184380813 1170.91786397743
86 99528.0697456046 1157.3031365768
87 99528.1183789571 1144.00136067767
88 99528.1644785562 1131.0018690745
89 99528.2081774964 1118.29447390445
90 99528.2496019201 1105.86944002133
91 99528.2888713708 1093.71746012495
92 99528.326099131 1081.82963151229
93 99528.3613925433 1070.19743432842
94 99528.394853316 1058.81271120549
95 99528.4265778138 1047.66764818751
96 99528.4566573349 1036.75475684724
97 99528.4851783737 1026.06685750901
98 99528.5122228704 1015.59706349868
99 99528.5378684488 1005.33876634797
100 99528.5621886412 995.285621886411
101 99528.5852531026 985.431537159431
102 99528.6071278135 975.770658115818
103 99528.6278752727 966.297358012357
104 99528.64755468 957.006226487307
105 99528.6662221093 947.892059258184
106 99528.6839306734 938.94984840258
107 99528.7007306798 930.174773183923
108 99528.716669778 921.562191386833
109 99528.7317931002 913.10763112936
110 99528.746143394 904.806783121763
111 99528.759761148 896.655493343676
112 99528.7726847114 888.649756113495
113 99528.784950407 880.785707525726
114 99528.7965926383 873.059619233669
115 99528.8076439908 865.467892556441
116 99528.8181353286 858.007052890764
117 99528.8280958853 850.673744409276
118 99528.8375533504 843.464725028393
119 99528.846533951 836.37686162984
120 99528.8550625292 829.407125521076
121 99528.8631626157 822.552588120791
122 99528.8708564993 815.810416856552
123 99528.8781652925 809.177871262541
124 99528.885108994 802.652299266081
125 99528.8917065479 796.231133652384
126 99528.8979758994 789.911888697614
127 99528.9039340478 783.692156961006
128 99528.9095970969 777.569606227319
129 99528.9149803021 771.541976591489
130 99528.9200981159 765.607077677815
131 99528.9249642301 759.762785986489
132 99528.9295916161 754.007042360728
133 99528.9339925635 748.337849568147
134 99528.9381787161 742.753269990418
135 99528.9421611057 737.251423415598
136 99528.9459501854 731.830484927834
137 99528.9495558596 726.488682889486
138 99528.9529875131 721.224297010965
139 99528.9562540393 716.03565650388
140 99528.9593638655 710.921138313325
141 99528.9623249779 705.879165425375
142 99528.965144945 700.908205246091
143 99528.9678309398 696.00676804853
144 99528.9703897604 691.173405484448
145 99528.9728278504 686.406709157589
146 99528.975151317 681.705309255596
147 99528.9773659494 677.067873237751
148 99528.9794772351 672.493104575913
149 99528.9814903764 667.97974154615
150 99528.983410305 663.5265560687
151 99528.9852416965 659.132352594017
152 99528.9869889841 654.79596703279
153 99528.9886563709 650.516265727914
154 99528.9902478426 646.29214446651
155 99528.9917671786 642.122527530185
156 99528.9932179632 638.006366781815
157 99528.9946035954 633.942640787232
158 99528.9959272992 629.930353970248
159 99528.9971921323 625.968535799575
160 99528.9984009955 622.056240006222
161 99528.9995566401 618.192543830063
162 99529.0006616767 614.376547294301
163 99529.0017185817 610.607372506636
164 99529.0027297049 606.884162986006
165 99529.0036972762 603.206083013795
166 99529.0046234114 599.572317008502
167 99529.0055101186 595.982068922866
168 99529.0063593037 592.434561662522
169 99529.0071727758 588.929036525301
170 99529.0079522521 585.464752660306
171 99529.0086993628 582.040986545981
172 99529.0094156559 578.657031486371
173 99529.0101026008 575.31219712486
174 99529.0107615933 572.005808974674
175 99529.0113939586 568.737207965478
176 99529.0120009556 565.505750005429
177 99529.0125837798 562.310805558078
178 99529.0131435672 559.151759233524
179 99529.0136813968 556.028009393278
180 99529.0141982939 552.938967768299
181 99529.0146952328 549.884059089684
182 99529.0151731395 546.862720731536
183 99529.0156328938 543.87440236554
184 99529.0160753325 540.918565626807
185 99529.0165012506 537.994683790544
186 99529.0169114043 535.102241459163
187 99529.0173065126 532.240734259425
188 99529.0176872591 529.409668549251
189 99529.0180542942 526.608561133832
190 99529.0184082365 523.836938990719
191 99529.0187496745 521.094339003531
192 99529.0190791681 518.380307704
193 99529.01939725 515.694401022021
194 99529.0197044275 513.036184043441
195 99529.0200011832 510.405230775299
196 99529.0202879767 507.801123918248
197 99529.0205652454 505.223454645916
198 99529.0208334059 502.671822390939
199 99529.021092855 500.145834637462
200 99529.0213439707 497.645106719853


==> archiv - toUpload/Data/Reg_warmConst_N2_iT_2.txt <==
t regret_vec ave_regret_vec
5 66346.655871257 13269.3311742514
6 78482.7432785855 13080.4572130976
7 85216.2038434747 12173.7434062107
8 88980.6212026762 11122.5776503345
9 91089.2965595963 10121.0329510663
10 92267.0113153096 9226.70113153096
11 92919.6187235008 8447.2380657728
12 93276.4264087758 7773.03553406465
13 93467.5776785353 7189.81366757964
14 93566.9768117997 6683.35548655713
15 93616.4522482959 6241.09681655306
16 93639.4997638616 5852.46873524135
17 93649.1495339293 5508.77350199584
18 93652.4842092702 5202.9157894039
19 93653.2423016837 4929.11801587809
20 93653.3037047506 4682.66518523753
21 93653.3054907232 4459.68121384396
22 93653.3070422338 4256.96850191972
23 93653.3118712276 4071.88312483598
24 93653.3474412431 3902.2228100518
25 93653.4391997355 3746.13756798942
26 93653.6016520486 3602.06160200187
27 93653.8389882732 3468.66070326938
28 93654.1481140416 3344.79100407291
29 93654.5215957932 3229.4662619239
30 93654.9498569421 3121.83166189807
31 93655.4226368257 3021.14266570405
32 93655.9298893532 2926.74780904229
33 93656.4622949011 2838.074614997
34 93657.0115180458 2754.61798582488
35 93657.5703038754 2675.93058011073
36 93658.1324755498 2601.61479098749
37 93658.6928745547 2531.31602363661
38 93659.2472706445 2464.71703343801
39 93659.7932141531 2401.53315933726
40 93660.3275657831 2341.50818914458
41 93660.8480314451 2284.41092759622
42 93661.352945345 2230.03221298441
43 93661.8411317938 2178.18235190218
44 93662.3118067874 2128.68890469971
45 93662.7645021604 2081.39476671468
46 93663.1990044339 2036.15650009639
47 93663.615304419 1992.84287881743
48 93664.0135553409 1951.33361573627
49 93664.394038001 1911.51824567349
50 93664.7571318543 1873.29514263709
51 93665.1032910906 1836.57065276648
52 93665.4330472975 1801.25832783265
53 93665.7469381131 1767.27824411534
54 93666.0455322614 1734.55639874558
55 93666.3294160668 1703.02417120121
56 93666.5991836848 1672.6178425658
57 93666.8554297627 1643.27816543443
58 93667.0987438354 1614.94997834199
59 93667.3297060371 1587.58185942436
60 93667.5488615191 1561.12581435865
61 93667.7567729879 1535.53699627849
62 93667.9539811626 1510.77345130907
63 93668.1410063155 1486.79588898913
64 93668.318348678 1463.56747419809
65 93668.4864885212 1441.05363828494
66 93668.6458862212 1419.22190736699
67 93668.7969824147 1398.04174600619
68 93668.940198268 1377.48441468041
69 93669.0759358515 1357.52283965002
70 93669.2045786004 1338.13149398001
71 93669.326491844 1319.28628861752
72 93669.4420233827 1300.96447254698
73 93669.5515041013 1283.14454115207
74 93669.6552486026 1265.80615200814
75 93669.7535558523 1248.93004741136
76 93669.8467098275 1232.49798302405
77 93669.9349801615 1216.49266208002
78 93670.0186227792 1200.89767465102
79 93670.097880522 1185.6974415256
80 93670.1729837549 1170.87716229694
81 93670.2441509578 1156.42276729578
82 93670.3115892966 1142.3208730402
83 93670.3754951746 1128.55874090572
84 93670.4360547624 1115.12423874717
85 93670.4934445075 1102.0058052295
86 93670.5478316219 1089.19241664677
87 93670.5993745493 1076.6735560293
88 93670.6482234106 1064.43918435694
89 93670.6945204301 1052.4797137127
90 93670.7384003412 1040.78598222601
91 93670.7799907731 1029.34923066784
92 93670.8194126189 1018.16108057194
93 93670.8567803855 1007.21351376759
94 93670.8922025267 996.49885321837
95 93670.9257817599 986.009745071156
96 93670.9576153653 975.739141826722
97 93670.9877954728 965.680286551266
98 93671.0164093314 955.826698054402
99 93671.043539567 946.172156965323
100 93671.0692644257 936.710692644257
101 93671.093658005 927.436570871336
102 93671.1167904733 918.344282259542
103 93671.1387282773 909.428531342498
104 93671.1595343393 900.684226291724
105 93671.1792682436 892.106469221367
106 93671.1979864137 883.690547041639
107 93671.2157422798 875.431922825045
108 93671.2325864378 867.326227652202
109 93671.2485667995 859.369252906418
110 93671.2637287353 851.556942988503
111 93671.2781152093 843.885388425309
112 93671.2917669071 836.350819347385
113 93671.304722357 828.949599312894
114 93671.3170180445 821.678219456531
115 93671.3286885213 814.533292943663
116 93671.3397665079 807.511549711275
117 93671.3502829912 800.609831478557
118 93671.3602673165 793.825087011157
119 93671.3697472752 787.154367624161
120 93671.3787491872 780.594822909894
121 93671.3872979795 774.143696677516
122 93671.3954172599 767.798323092294
123 93671.4031293878 761.556123003152
124 93671.4104555401 755.414600447904
125 93671.4174157746 749.371339326196
126 93671.4240290891 743.424000230866
127 93671.4303134782 737.570317428962
128 93671.4362859867 731.808095984271
129 93671.4419627595 726.13520901364
130 93671.4473590906 720.549595069927
131 93671.4524894671 715.049255644787
132 93671.4573676132 709.632252784949
133 93671.4620065302 704.296706816016
134 93671.4664185349 699.040794168171
135 93671.4706152964 693.862745298492
136 93671.4746078701 688.760842704927
137 93671.4784067306 683.73341902723
138 93671.4820218024 678.778855230452
139 93671.4854624893 673.895578866829
140 93671.4887377017 669.082062412155
141 93671.4918558834 664.336821672932
142 93671.4948250357 659.658414260815
143 93671.4976527412 655.045438131057
144 93671.5003461861 650.496530181848
145 93671.5029121811 646.010364911593
146 93671.5053571812 641.585653131378
147 93671.5076873048 637.221140729965
148 93671.5099083513 632.91560748886
149 93671.5120258183 628.667865945089
150 93671.514044917 624.476760299446
151 93671.5159705879 620.341165368132
152 93671.5178075151 616.259985575757
153 93671.5195601395 612.23215398784
154 93671.5212326718 608.256631380986
155 93671.5228291048 604.332405349063
156 93671.5243532247 600.458489443748
157 93671.5258086222 596.633922347912
158 93671.5271987026 592.857767080396
159 93671.5285266958 589.129110230791
160 93671.5297956654 585.447061222909
161 93671.5310085172 581.810751605697
162 93671.5321680082 578.219334370421
163 93671.5332767536 574.671983292967
164 93671.5343372349 571.167892300213
165 93671.5353518065 567.706274859433
166 93671.5363227026 564.286363389775
167 93671.5372520434 560.907408694871
168 93671.5381418411 557.568679415721
169 93671.5389940057 554.269461502992
170 93671.53981035 551.009057707941
171 93671.5405925949 547.786787091198
172 93671.5413423742 544.601984548687
173 93671.5420612393 541.454000353984
174 93671.5427506631 538.342199716455
175 93671.5434120444 535.265962354539
176 93671.5440467116 532.224682083588
177 93671.5446559265 529.217766417664
178 93671.5452408876 526.244636184762
179 93671.5458027337 523.304725154937
180 93671.5463425464 520.397479680813
181 93671.5468613537 517.52235835002
182 93671.5473601324 514.678831649079
183 93671.5478398108 511.86638163831
184 93671.5483012713 509.084501637344
185 93671.5487453526 506.332695920825
186 93671.5491728523 503.610479423937
187 93671.5495845285 500.917377457372
188 93671.5499811023 498.252925431395
189 93671.5503632593 495.616668588673
190 93671.5507316517 493.008161745535
191 93671.5510869001 490.426969041362
192 93671.5514295946 487.872663695805
193 93671.5517602969 485.344827773559
194 93671.5520795416 482.8430519564
195 93671.5523878373 480.366935322243
196 93671.5526856683 477.916085130961
197 93671.5529734955 475.490116616729
198 93671.553251758 473.088652786657
199 93671.5535208737 470.711324225496
200 93671.5537812408 468.357768906204


==> archiv - toUpload/Data/Reg_warmConst_N2_iT_20.txt <==
t regret_vec ave_regret_vec
5 70892.5106741891 14178.5021348378
6 88174.1764842064 14695.6960807011
7 99380.3365561233 14197.190936589
8 106657.946418495 13332.2433023119
9 111383.531600914 12375.9479556571
10 114447.27469816 11444.727469816
11 116427.98879552 10584.3626177745
12 117703.200916817 9808.60007640141
13 118519.601072423 9116.89239018642
14 119038.453537249 8502.74668123207
15 119365.11656502 7957.67443766798
16 119568.31545758 7473.01971609875
17 119692.765058676 7040.75088580447
18 119767.453438416 6653.74741324531
19 119811.084166702 6305.84653508958
20 119835.647831787 5991.78239158934
21 119848.772841779 5707.0844210371
22 119855.249164857 5447.96587112986
23 119858.113352873 5211.22231969014
24 119859.204318352 4994.13351326467
25 119859.619920168 4794.3847968067
26 119859.852690761 4609.99433426004
27 119860.069895137 4439.26184796805
28 119860.330691257 4280.72609611634
29 119860.665016695 4133.12637988605
30 119861.076230217 3995.3692076739
31 119861.560497599 3866.50195153545
32 119862.109311236 3745.69091597613
33 119862.711832152 3632.2033888531
34 119863.35655872 3525.39283996237
35 119864.032357601 3424.68663878861
36 119864.729030461 3329.57580640169
37 119865.437575808 3239.60642096777
38 119866.150264229 3154.37237537446
39 119866.860605832 3073.50924630338
40 119867.563259806 2996.68908149514
41 119868.25391686 2923.61594919171
42 119868.929172927 2854.02212316494
43 119869.586404852 2787.66480011283
44 119870.223653938 2724.32326486222
45 119870.840616574 2663.79645814608
46 119871.43584363 2605.90077920935
47 119872.008514686 2550.46826626992
48 119872.558241085 2497.34496335593
49 119873.084946684 2446.38948870784
50 119873.588788824 2397.47177577649
51 119874.070101728 2350.47196277898
52 119874.529353649 2305.2794106471
53 119874.967113282 2261.79183232608
54 119875.384022944 2219.9145189434
55 119875.780776973 2179.55965049041
56 119876.158104314 2140.64568043418
57 119876.516754495 2103.09678516658
58 119876.8574864 2066.84237045518
59 119877.181080904 2031.81662848991
60 119877.488280937 1997.95813801562
61 119877.779822009 1965.20950527884
62 119878.056425614 1933.5170391228
63 119878.318767239 1902.83045662284
64 119878.567541401 1873.10261783438
65 119878.803413815 1844.28928328947
66 119879.027023251 1816.34889429168
67 119879.238982257 1789.24237286951
68 119879.439877553 1762.93293937579
69 119879.630270367 1737.38594594735
70 119879.810696855 1712.56872424079
71 119879.981668619 1688.45044603689
72 119880.143673323 1665.00199546282
73 119880.297175388 1642.19585171765
74 119880.442616748 1620.0059813074
75 119880.580417647 1598.40773890196
76 119880.710977467 1577.37777601931
77 119880.834675565 1556.89395682553
78 119880.951872115 1536.93528041173
79 119881.062908944 1517.48180897398
80 119881.16811036 1498.51460137949
81 119881.267783954 1480.01565165375
82 119881.362221394 1461.96783196822
83 119881.451699185 1444.35483974922
84 119881.536479406 1427.16114856436
85 119881.616810424 1410.37196247558
86 119881.692927577 1393.97317357648
87 119881.765053829 1377.95132245781
88 119881.8334004 1362.29356136818
89 119881.898167362 1346.987619858
90 119881.959544218 1332.02177271353
91 119882.017710444 1317.38481000488
92 119882.072836011 1303.06600908707
93 119882.12508188 1289.05510840731
94 119882.174600474 1275.34228298376
95 119882.221536125 1261.9181214329
96 119882.266025501 1248.7736044323
97 119882.308198007 1235.90008451554
98 119882.348176172 1223.2892671038
99 119882.386076009 1210.93319268696
100 119882.422007362 1198.82422007362
101 119882.456074236 1186.955010636
102 119882.488375101 1175.31851348139
103 119882.519003191 1163.90795148729
104 119882.548046779 1152.7168081421
105 119882.575589444 1141.73881513756
106 119882.601710318 1130.96794066338
107 119882.626484327 1120.3983783582
108 119882.64998241 1110.02453687417
109 119882.672271736 1099.84103001593
110 119882.693415901 1089.84266741728
111 119882.713475123 1080.02444572183
112 119882.732506417 1070.38154023587
113 119882.750563773 1060.90929702454
114 119882.76769831 1051.60322542377
115 119882.783958432 1042.45899094288
116 119882.799389975 1033.47240853427
117 119882.814036343 1024.63943620806
118 119882.827938636 1015.95616897149
119 119882.841135773 1007.41883307372
120 119882.853664611 999.023780538423
121 119882.865560053 990.767483967382
122 119882.876855154 982.64653159962
123 119882.887581216 974.65762261151
124 119882.897767885 966.797562644235
125 119882.907443239 959.063259545916
126 119882.916633871 951.451719316433
127 119882.925364965 943.960042243815
128 119882.933660377 936.585419221692
129 119882.941542702 929.325128237997
130 119882.949033342 922.176531025704
131 119882.956152569 915.137069866941
132 119882.962919588 908.204264542333
133 119882.969352589 901.375709417961
134 119882.975468805 894.649070662721
135 119882.981284561 888.022083589339
136 119882.986815323 881.492550112673
137 119882.992075746 875.05833631931
138 119882.99707971 868.717370142824
139 119883.001840369 862.467639139349
140 119883.006370188 856.307188358486
141 119883.010680974 850.234118304784
142 119883.014783919 844.246582985347
143 119883.018689627 838.342788039347
144 119883.022408145 832.520988945454
145 119883.025948999 826.779489303443
146 119883.029321214 821.116639186396
147 119883.032533344 815.530833560161
148 119883.035593497 810.02051076687
149 119883.038509359 804.584151069521
150 119883.041288214 799.22027525476
151 119883.043936969 793.927443291186
152 119883.04646217 788.704253040595
153 119883.048870025 783.549339019771
154 119883.051166417 778.461371210502
155 119883.053356927 773.439053915657
156 119883.055446844 768.481124659257
157 119883.057441186 763.586353128572
158 119883.05934471 758.75354015639
159 119883.061161927 753.981516741681
160 119883.062897118 749.269143106987
161 119883.06455434 744.615307790933
162 119883.066137444 740.018926774346
163 119883.067650082 735.478942638537
164 119883.069095717 730.994323754372
165 119883.070477638 726.564063500834
166 119883.071798962 722.187179511819
167 119883.073062649 717.862712949995
168 119883.074271507 713.589727806591
169 119883.075428201 709.367310226043
170 119883.07653526 705.194567854472
171 119883.077595085 701.070629211022
172 119883.078609954 696.994643081126
173 119883.07958203 692.965777930809
174 119883.080513367 688.983221341192
175 119883.081405916 685.046179462377
176 119883.082261527 681.153876485949
177 119883.083081959 677.305554135361
178 119883.083868881 673.500471173492
179 119883.084623881 669.737902926708
180 119883.085348463 666.017140824795
181 119883.08604406 662.337491956132
182 119883.086712031 658.698278637531
183 119883.087353668 655.098837998184
184 119883.087970198 651.538521577165
185 119883.08856279 648.016694933998
186 119883.08913255 644.532737271777
187 119883.089680535 641.086041072379
188 119883.090207745 637.676011743326
189 119883.090715134 634.302067275842
190 119883.091203608 630.963637913725
191 119883.091674028 627.660165832606
192 119883.092127213 624.391104829236
193 119883.092563944 621.155920020435
194 119883.092984962 617.954087551348
195 119883.093390972 614.785094312675
196 119883.093782645 611.648437666557
197 119883.094160622 608.54362518082
198 119883.094525509 605.470174371256
199 119883.094877886 602.427612451686
200 119883.095218303 599.415476091517


==> archiv - toUpload/Data/Reg_warmConst_N2_iT_5.txt <==
t regret_vec ave_regret_vec
5 68799.1257468644 13759.8251493729
6 83604.2871908163 13934.0478651361
7 92571.4837015712 13224.497671653
8 98026.8450071062 12253.3556258883
9 101349.876230445 11261.0973589383
10 103371.208200397 10337.1208200397
11 104595.959707644 9508.72360978584
12 105333.239116223 8777.76992635192
13 105772.882367979 8136.37556676759
14 106031.631228078 7573.68794486272
15 106181.229469157 7078.74863127715
16 106265.651270189 6641.60320438681
17 106311.723280959 6253.63078123288
18 106335.685653471 5907.5380918595
19 106347.303875719 5597.22651977468
20 106352.328945375 5317.61644726875
21 106354.11727615 5064.48177505478
22 106354.582359366 4834.299198153
23 106354.67974295 4624.11651056306
24 106354.734400756 4431.44726669818
25 106354.810935071 4254.19243740285
26 106354.940041433 4090.5746169782
27 106355.143401094 3939.07938522571
28 106355.426600984 3798.40809289229
29 106355.787514862 3667.44094878836
30 106356.21883695 3545.20729456499
31 106356.710470679 3430.86162808641
32 106357.251270847 3323.66410221397
33 106357.830162565 3222.96455038074
34 106358.436791739 3128.1893174041
35 106359.061859128 3038.83033883224
36 106359.697252916 2954.43603480322
37 106360.336058778 2874.60367726426
38 106360.972499383 2798.97296051008
39 106361.601836653 2727.22055991417
40 106362.220257731 2659.05550644327
41 106362.824757524 2594.2152379884
42 106363.414094017 2532.46224033374
43 106363.986038094 2473.58107065336
44 106364.539104165 2417.37588873103
45 106365.072335119 2363.66827411375
46 106365.585170054 2312.29532978377
47 106366.07735425 2263.10802881382
48 106366.548872741 2215.9697681821
49 106366.99989862 2170.75509997184
50 106367.430751588 2127.34861503177
51 106367.841864214 2085.64395812185
52 106368.233754339 2045.54295681422
53 106368.607002489 2006.95484910356
54 106368.962233435 1969.79559691547
55 106369.300101218 1933.9872745676
56 106369.621298703 1899.45752319113
57 106369.9264945 1866.13906130701
58 106370.21636183 1833.96924761776
59 106370.491569844 1802.88968762448
60 106370.752777715 1772.84587962858
61 106371.000630475 1743.78689558156
62 106371.235731594 1715.66509244507
63 106371.458700902 1688.43585239526
64 106371.670132183 1662.05734581536
65 106371.870595096 1636.49031684763
66 106372.060635922 1611.69788842306
67 106372.240777947 1587.64538474548
68 106372.411521785 1564.30016943802
69 106372.573345755 1541.63149776457
70 106372.726706348 1519.61038151926
71 106372.872038774 1498.20946533484
72 106373.009757581 1477.40291329973
73 106373.140257326 1457.16630489487
74 106373.263913284 1437.4765393687
75 106373.381082175 1418.31174776233
76 106373.492102911 1399.65121188041
77 106373.597297338 1381.47528957582
78 106373.696970977 1363.76534578175
79 106373.791413753 1346.50368878168
80 106373.880900713 1329.67351125891
81 106373.965692718 1313.25883571257
82 106374.046037124 1297.24446386736
83 106374.122168431 1281.61592974013
84 106374.194308918 1266.35945605854
85 106374.262669243 1251.4619137558
86 106374.32744903 1236.91078429105
87 106374.388837424 1222.69412456809
88 106374.447013621 1208.80053424569
89 106374.502147381 1195.21912525148
90 106374.554399511 1181.9394933279
91 106374.603922325 1168.95169145412
92 106374.650860089 1156.24620500097
93 106374.695349437 1143.81392848857
94 106374.73751977 1131.64614382734
95 106374.777493635 1119.734499933
96 106374.815387082 1108.07099361544
97 106374.851310011 1096.6479516496
98 106374.88536649 1085.45801394378
99 106374.917655066 1074.49411772794
100 106374.948269056 1063.74948269056
101 106374.977296823 1053.21759699824
102 106375.004822038 1042.89220413762
103 106375.03092393 1032.76729052359
104 106375.055677522 1022.83707382232
105 106375.07915385 1013.09599194143
106 106375.101420181 1003.53869264322
107 106375.122540208 994.160023740265
108 106375.142574243 984.955023835582
109 106375.161579394 975.918913572424
110 106375.17960974 967.047087361272
111 106375.196716487 958.335105553936
112 106375.212948124 949.778687036825
113 106375.228350569 941.373702217423
114 106375.2429673 933.116166379826
115 106375.256839493 925.002233386893
116 106375.270006137 917.028189708074
117 106375.282504155 909.190448753465
118 106375.294368516 901.485545495895
119 106375.305632331 893.910131364123
120 106375.31632696 886.460969391334
121 106375.326482103 879.134929604157
122 106375.336125886 871.928984638411
123 106375.345284948 864.840205568682
124 106375.353984518 857.865757939659
125 106375.362248491 851.002897987927
126 106375.3700995 844.248969043648
127 106375.377558981 837.601398102209
128 106375.384647238 831.057692556548
129 106375.391383505 824.615437081434
130 106375.397785999 818.272290661531
131 106375.403871978 812.025983755555
132 106375.409657788 805.874315589307
133 106375.415158918 799.815151570811
134 106375.420390037 793.84642082117
135 106375.425365044 787.966113815143
136 106375.430097108 782.172280125797
137 106375.434598705 776.46302626792
138 106375.438881655 770.83651363518
139 106375.442957158 765.290956526314
140 106375.446835826 759.824620255901
141 106375.450527716 754.435819345507
142 106375.454042358 749.122915791253
143 106375.457388781 743.884317404062
144 106375.460575543 738.718476219052
145 106375.463610756 733.623886970734
146 106375.466502107 728.59908563087
147 106375.469256881 723.642648005992
148 106375.471881984 718.753188391785
149 106375.474383963 713.929358281631
150 106375.476769023 709.169845126819
151 106375.479043047 704.473371146004
152 106375.481211611 699.838692181652
153 106375.483280004 695.264596601333
154 106375.485253238 690.749904241808
155 106375.487136068 686.293465393989
156 106375.488933001 681.89415982693
157 106375.490648311 677.550895849116
158 106375.492286053 673.262609405397
159 106375.49385007 669.028263207989
160 106375.49534401 664.846845900064
161 106375.496771332 660.717371250508
162 106375.498135316 656.638877378493
163 106375.499439075 652.610426006598
164 106375.500685563 648.631101741239
165 106375.501877581 644.700011379281
166 106375.503017788 640.816283239688
167 106375.504108707 636.979066519201
168 106375.505152731 633.187530671016
169 106375.506152133 629.440864805519
170 106375.507109069 625.738277112172
171 106375.508025588 622.078994301681
172 106375.508903631 618.462261067621
173 106375.509745044 614.887339566729
174 106375.510551579 611.353508917123
175 106375.5113249 607.860064713713
176 106375.512066585 604.406318560141
177 106375.512778135 600.991597616581
178 106375.513460975 597.615244162779
179 106375.514116458 594.276615175741
180 106375.51474587 590.975081921499
181 106375.515350432 587.710029560401
182 106375.515931307 584.480856765421
183 106375.516489595 581.286975352979
184 106375.517026346 578.127809925795
185 106375.517542557 575.002797527333
186 106375.518039173 571.911387307381
187 106375.518517096 568.853040198374
188 106375.518977182 565.82722860203
189 106375.519420244 562.833436085949
190 106375.519847058 559.871157089778
191 106375.520258359 556.939896640622
192 106375.520654848 554.039170077332
193 106375.521037191 551.168502783372
194 106375.521406022 548.32742992795
195 106375.521761945 545.515496215104
196 106375.522105534 542.732255640482
197 106375.522437336 539.977271255513
198 106375.522757871 537.25011493874
199 106375.523067633 534.550367174038
200 106375.523367096 531.877616835482


==> archiv - toUpload/Data/Reg_warm_N2_iT_1_true.txt <==
t regret_vec ave_regret_vec
5 69.7115154721626 13.9423030944325
6 82.9725919342008 13.8287653223668
7 90.6936867507139 12.9562409643877
8 95.2203800839124 11.902547510489
9 97.8805784474387 10.8756198274932
10 99.4416999574266 9.94416999574266
11 100.353267883229 9.12302435302086
12 100.880870963269 8.40673924693909
13 101.182197684357 7.78324597571977
14 101.351044620493 7.23936033003522
15 101.443148632148 6.76287657547655
16 101.491502631497 6.34321891446857
17 101.515500903105 5.97150005312383
18 101.526417686158 5.64035653811988
19 101.53070335138 5.34372122901998
20 101.531964473256 5.07659822366282
21 101.532165787825 4.8348650375155
22 101.532181983153 4.61509918105239
23 101.532189799437 4.41444303475815
24 101.532211026595 4.2305087927748
25 101.532263548264 4.06129054193055
26 101.532357339711 3.90509066691196
27 101.532496823478 3.76046284531399
28 101.532681771238 3.62616720611565
29 101.532908841483 3.50113478763733
30 101.533172929321 3.38443909764404
31 101.533468142002 3.27527316587104
32 101.53378843985 3.17293088874531
33 101.534128028926 3.07679175845229
34 101.534481582659 2.98630828184291
35 101.534844350248 2.90099555286424
36 101.535212192346 2.8204225608985
37 101.535581571716 2.74420490734367
38 101.535949517485 2.67199867151278
39 101.536313575327 2.60349521988018
40 101.536671751622 2.53841679379055
41 101.537023877343 2.47651277749616
42 101.537367885555 2.4175563782275
43 101.53770248172 2.36134191817953
44 101.538026818507 2.30768242769333
45 101.538340342351 2.25640756316336
46 101.538642712012 2.20736179808721
47 101.538933748753 2.16040284571816
48 101.5392134017 2.11540027920209
49 101.539481721505 2.07223432084703
50 101.53973883931 2.03079477678621
51 101.539984949527 1.99098009704956
52 101.540220332334 1.95269654485257
53 101.540445247627 1.9158574575024
54 101.540659994658 1.88038259249366
55 101.5408648971 1.84619754358363
56 101.541060293686 1.8132332195301
57 101.541246531702 1.78142537774917
58 101.541423962173 1.75071420624437
59 101.541592936158 1.72104394807047
60 101.541753765355 1.69236256275592
61 101.541906813286 1.66462142316862
62 101.542052425202 1.63777503911617
63 101.542190933429 1.61178080846713
64 101.542322659101 1.58659879154845
65 101.542447912576 1.56219150634733
66 101.542566993427 1.53852374232465
67 101.542680190338 1.51556239090056
68 101.54278778105 1.4932762908978
69 101.542890032365 1.47163608742557
70 101.542987200228 1.4506141028604
71 101.543079529881 1.43018421873072
72 101.543167256056 1.41032176744522
73 101.543250603222 1.39100343292085
74 101.543329785858 1.37220715926835
75 101.543405008751 1.35391206678334
76 101.543476467309 1.33609837456986
77 101.543544347891 1.31874732919339
78 101.543608828131 1.30184113882219
79 101.543670077276 1.28536291237058
80 101.543728256518 1.26929660320647
81 101.543783519323 1.25362695702868
82 101.543836011754 1.23833946355798
83 101.54388587279 1.22342031172037
84 101.543933234636 1.20885634803138
85 101.543978223021 1.19463503791789
86 101.544020957494 1.1807444297383
87 101.544061551706 1.16717312128397
88 101.544100113679 1.15391022856453
89 101.544136746071 1.14094535669743
90 101.54417154643 1.12826857273811
91 101.544204607433 1.11587038030146
92 101.544236017119 1.10374169583825
93 101.544265859115 1.0918738264421
94 101.544294212846 1.08025844907283
95 101.544321153741 1.06888759109201
96 101.544346753425 1.05775361201484
97 101.54437107991 1.04684918639082
98 101.544394197768 1.03616728773233
99 101.544416168306 1.02570117341723
100 101.544437049721 1.01544437049721
101 101.544456897262 1.00539066234913
102 101.54447576337 0.995534076111467
103 101.544493697821 0.985868870852636
104 101.544510747863 0.97638952642176
105 101.544526958335 0.967090732936527
106 101.544542371796 0.957967380865998
107 101.544557028633 0.949014551669464
108 101.544570967175 0.940227508955325
109 101.544584223797 0.931601690126576
110 101.544596833015 0.923132698481954
111 101.544608827584 0.914816295744004
112 101.544620238587 0.906648394987385
113 101.544631095517 0.898625053942626
114 101.54464142636 0.89074246865228
115 101.544651257673 0.882996967458024
116 101.544660614654 0.875385005298738
117 101.544669521213 0.867903158300962
118 101.544678000037 0.860548118644382
119 101.544686072655 0.853316689686173
120 101.544693759492 0.846205781329096
121 101.54470107993 0.839212405619256
122 101.544708052361 0.832333672560338
123 101.544714694236 0.825566786132
124 101.544721022113 0.818909040500913
125 101.544727051706 0.812357816413644
126 101.544732797923 0.805910577761294
127 101.544738274914 0.799564868306408
128 101.544743496104 0.79331830856331
129 101.544748474233 0.787168592823514
130 101.544753221393 0.781113486318407
131 101.544757749056 0.775150822511881
132 101.544762068112 0.769278500516003
133 101.544766188895 0.763494482623269
134 101.544770121211 0.757796791949337
135 101.54477387437 0.752183510180517
136 101.544777457206 0.746652775420629
137 101.544780878104 0.741202780132147
138 101.544784145025 0.735831769166849
139 101.544787265524 0.730538037881467
140 101.544790246773 0.725319930334092
141 101.54479309558 0.720175837557308
142 101.54479581841 0.715104195904298
143 101.544798421399 0.71010348546433
144 101.544800910373 0.70517222854426
145 101.544803290865 0.700308988212862
146 101.544805568127 0.695512366904979
147 101.544807747147 0.690781005082633
148 101.544809832662 0.68611357995042
149 101.544811829171 0.681508804222624
150 101.544813740946 0.676965424939638
151 101.544815570772 0.672482222322996
152 101.544817316576 0.668058008661687
153 101.544818982557 0.663691627336971
154 101.544820572695 0.659381951770744
155 101.544822090766 0.655127884456556
156 101.544823540352 0.650928356027895
157 101.544824924847 0.646782324362082
158 101.544826247472 0.642688773718179
159 101.544827511283 0.63864671390744
160 101.544828719176 0.634655179494852
161 101.544829873901 0.630713229030442
162 101.544830978065 0.626819944309045
163 101.544832034143 0.622974429657317
164 101.544833044481 0.619175811246836
165 101.544834011308 0.615423236432168
166 101.544834936737 0.611715873112871
167 101.544835822774 0.608052909118406
168 101.544836671323 0.604433551615019
169 101.544837484192 0.600857026533681
170 101.544838263096 0.597322578018212
171 101.544839009664 0.593829467892771
172 101.544839725442 0.590376975147917
173 101.544840411898 0.586964395444496
174 101.544841070426 0.583591040634634
175 101.544841702351 0.580256238299151
176 101.544842308931 0.576959331300742
177 101.544842891358 0.573699677352308
178 101.54484345077 0.570476648599829
179 101.544843988242 0.56728963121923
180 101.5448445048 0.564138025026669
181 101.544845001418 0.561021243101756
182 101.544845479019 0.557938711423182
183 101.544845938484 0.554889868516306
184 101.544846380648 0.551874165112215
185 101.544846806305 0.548891063817864
186 101.544847216211 0.545940038796833
187 101.544847611084 0.543020575460343
188 101.544847991608 0.540132170168126
189 101.544848358431 0.537274329938789
190 101.544848712173 0.534446572169329
191 101.54484905342 0.531648424363455
192 101.544849382733 0.528879423868399
193 101.544849700643 0.526139117619912
194 101.544850007658 0.523427061895143
195 101.544850304259 0.520742822073123
196 101.544850590906 0.518085972402581
197 101.544850868036 0.515456095776831
198 101.544851136064 0.512852783515476
199 101.544851395388 0.510275635152706
200 101.544851646386 0.507724258231928


==> archiv - toUpload/Data/Reg_warm_N2_iT_20_true.txt <==
t regret_vec ave_regret_vec
5 67.0131365692528 13.4026273138506
6 77.3098075416456 12.8849679236076
7 82.6041303224131 11.800590046059
8 85.3475693284482 10.668446166056
9 86.7689750881782 9.6409972320198
10 87.4997832162163 8.74997832162163
11 87.8695372801225 7.98813975273841
12 88.0516934299429 7.33764111916191
13 88.1377674674142 6.77982826672417
14 88.1758635532273 6.29827596808767
15 88.1909998035256 5.87939998690171
16 88.1959348003273 5.51224592502045
17 88.1969610193287 5.18805653054874
18 88.1970122338915 4.89983401299397
19 88.1970598728981 4.64195051962621
20 88.1971152203156 4.40985576101578
21 88.1971349597019 4.19986356950961
22 88.1971366815029 4.00896075825013
23 88.1971462739869 3.8346585336516
24 88.19718432415 3.67488268017292
25 88.1972628632806 3.52789051453123
26 88.1973867048595 3.39220718095613
27 88.1975556471099 3.26657613507815
28 88.1977663799191 3.14992022785425
29 88.1980138833897 3.04131082356516
30 88.198292379394 2.93994307931313
31 88.1985959471116 2.84511599829392
32 88.198918901186 2.75621621566206
33 88.1992560074488 2.67270472749845
34 88.1996025903319 2.59410595853917
35 88.1999560242398 2.51999874354971
36 88.2003118984318 2.45000866384533
37 88.2006669876925 2.38380181047818
38 88.2010187237593 2.32107944009893
39 88.2013650569722 2.26157346299929
40 88.2017043656168 2.20504260914042
41 88.202035387506 2.15126915579283
42 88.2023571637418 2.10005612294623
43 88.2026689905885 2.05122486024624
44 88.2029703777643 2.00461296313101
45 88.203261012297 1.96007246693993
46 88.2035407273431 1.91746827668137
47 88.2038094754366 1.87667679734971
48 88.2040673057079 1.83758473553558
49 88.2043143795561 1.80008804856237
50 88.2045508628361 1.76409101725672
51 88.2047769832668 1.72950543104445
52 88.2049930084183 1.69624986554651
53 88.2051992342018 1.66424904215475
54 88.2053959762311 1.63343325881909
55 88.2055835630764 1.60373788296503
56 88.2057623309058 1.57510289876618
57 88.2059325831213 1.54747250145827
58 88.2060946810178 1.52079473587962
59 88.2062489686333 1.49502116895989
60 88.2063957811138 1.4701065963519
61 88.2065354452291 1.44600877779064
62 88.2066682790175 1.42268819804867
63 88.2067945912323 1.40010785065448
64 88.2069146808326 1.37823304188801
65 88.2070288366015 1.35703121287079
66 88.207137336896 1.33647177783176
67 88.2072404495251 1.31652597685858
68 88.2073384317318 1.29716674164312
69 88.2074315302618 1.27836857290234
70 88.2075199814997 1.26010742830714
71 88.2076040116646 1.2423606198826
72 88.2076838370428 1.22510671995893
73 88.2077596642543 1.2083254748528
74 88.2078316905427 1.19199772554787
75 88.2079001040811 1.17610533472108
76 88.2079650842876 1.1606311195301
77 88.208026802148 1.14555878963829
78 88.208085420539 1.13087289000691
79 88.2081410945527 1.11655874803231
80 88.2081939718163 1.1026024246477
81 88.2082441928066 1.088990669047
82 88.2082918911594 1.07571087672146
83 88.2083371939695 1.06275105052975
84 88.208380222084 1.05009976454862
85 88.2084210903856 1.03774613047512
86 88.2084599080658 1.02567976637286
87 88.2084967788902 1.01389076757345
88 88.2085318014523 1.00236967956196
89 88.2085650694186 0.991107472690097
90 88.2085966717635 0.980095518575151
91 88.2086266929939 0.969325568054878
92 88.2086552133655 0.95878973058006
93 88.2086823090894 0.948480454936445
94 88.208708052529 0.938390511197117
95 88.208732512389 0.928512973814621
96 88.2087557538953 0.918841205769743
97 88.208777838967 0.909368843700691
98 88.2087988263803 0.900089783942656
99 88.2088187719247 0.890998169413381
100 88.2088377285522 0.882088377285522
101 88.2088557465189 0.873355007391276
102 88.2088728735205 0.864792871309024
103 88.2088891548205 0.856396982085636
104 88.208904633373 0.848162544551664
105 88.208919349939 0.840084946189895
106 88.208933343197 0.832159748520726
107 88.208946649849 0.824382678970552
108 88.2089593047204 0.816749623191855
109 88.2089713408546 0.809256617806005
110 88.2089827896047 0.801899843541861
111 88.2089936807188 0.794675618745215
112 88.2090040424221 0.787580393235912
113 88.2090139014942 0.780610742491099
114 88.2090232833433 0.77376336213459
115 88.2090322120761 0.767035062713705
116 88.2090407105645 0.760422764746245
117 88.2090488005085 0.75392349402144
118 88.2090565024967 0.747534377139803
119 88.209063836063 0.74125263727784
120 88.2090708197406 0.735075590164505
121 88.2090774711136 0.729000640257137
122 88.2090838068659 0.723025277105458
123 88.2090898428268 0.717147071892901
124 88.2090955940158 0.711363674145289
125 88.2091010746835 0.705672808597468
126 88.2091062983518 0.700072272209141
127 88.2091112778507 0.694559931321659
128 88.2091160253548 0.689133718948084
129 88.2091205524162 0.683791632189273
130 88.2091248699971 0.678531729769209
131 88.2091289885002 0.673352129683208
132 88.2091329177972 0.668251006953009
133 88.2091366672565 0.663226591483131
134 88.2091402457688 0.6582771660132
135 88.2091436617723 0.653401064161276
136 88.2091469232753 0.648596668553495
137 88.2091500378791 0.643862409035614
138 88.2091530127983 0.639196760962306
139 88.2091558548812 0.634598243560296
140 88.2091585706286 0.630065418361633
141 88.2091611662117 0.625596887703629
142 88.2091636474889 0.621191293292175
143 88.209166020022 0.616847314825329
144 88.2091682890919 0.612563668674249
145 88.2091704597123 0.608339106618706
146 88.2091725366442 0.60417241463455
147 88.2091745244085 0.60006241173067
148 88.2091764272983 0.596007948833096
149 88.2091782493909 0.592007907714033
150 88.2091799873585 0.588061199915723
151 88.2091816453149 0.584166765863013
152 88.2091832272661 0.580323573863593
153 88.2091847370102 0.576530619196145
154 88.2091861781485 0.572786923234731
155 88.209187554096 0.569091532607071
156 88.209188868091 0.565443518385199
157 88.2091901232047 0.561841975307037
158 88.2091913223499 0.558286021027531
159 88.2091924682892 0.554774795398045
160 88.209193563643 0.551307459772769
161 88.2091946108973 0.547883196340977
162 88.2091956124102 0.544501207484013
163 88.209196570419 0.541160715155945
164 88.2091974870466 0.53786096028687
165 88.2091983643073 0.534601202207923
166 88.2091992041125 0.531380718097063
167 88.2092000082762 0.528198802444768
168 88.2092007785202 0.525054766538811
169 88.2092015164786 0.521947937967329
170 88.2092022237027 0.518877660139428
171 88.2092029016653 0.515843291822604
172 88.2092035517645 0.512844206696305
173 88.209204175328 0.509879792920971
174 88.2092047736164 0.506949452721934
175 88.2092053478272 0.504052601987584
176 88.2092058990973 0.501188669881235
177 88.2092064285071 0.498357098466142
178 88.2092069370825 0.49555734234316
179 88.2092074257984 0.49278886830055
180 88.2092078955812 0.490051154975451
181 88.2092083473111 0.48734369252658
182 88.2092087818245 0.484665982317717
183 88.2092091999165 0.482017536611566
184 88.2092096023431 0.479397878273604
185 88.2092099898226 0.476806540485528
186 88.2092103630383 0.474243066467948
187 88.2092107226399 0.471707009211978
188 88.209211069245 0.469197931219388
189 88.2092114034415 0.466715404251013
190 88.2092117257883 0.464259009083096
191 88.2092120368172 0.461828335271294
192 88.2092123370342 0.459422980922053
193 88.209212626921 0.457042552471093
194 88.2092129069359 0.454686664468742
195 88.2092131775151 0.452354939371872
196 88.2092134390741 0.450047007342215
197 88.2092136920082 0.447762506050803
198 88.2092139366941 0.445501080488354
199 88.2092141734906 0.44326238278136
200 88.2092144027393 0.441046072013696


==> archiv - toUpload/Data/Reg_warm_N2_iT_2_true.txt <==
t regret_vec ave_regret_vec
5 66.5281274057744 13.3056254811549
6 76.3628304104293 12.7271384017382
7 81.3233985487268 11.6176283641038
8 83.8480578108662 10.4810072263583
9 85.1329906658012 9.45922118508903
10 85.7813891165285 8.57813891165285
11 86.1026889283979 7.8275171753089
12 86.2571094835738 7.18809245696448
13 86.3278058832494 6.64060045255764
14 86.3577383926917 6.16840988519226
15 86.3688233218329 5.75792155478886
16 86.3719800004713 5.39824875002946
17 86.3724282046838 5.08073107086375
18 86.3724563353376 4.79846979640764
19 86.3725394223749 4.54592312749342
20 86.3726072055437 4.31863036027718
21 86.3726295612967 4.11298236006175
22 86.3726314797721 3.92602870362601
23 86.3726413967162 3.75533223463984
24 86.372680276809 3.59886167820037
25 86.3727599284275 3.4549103971371
26 86.3728848795516 3.32203403382891
27 86.373054715174 3.19900202648793
28 86.3732659954602 3.08475949983786
29 86.3735136364469 2.97839702194645
30 86.3737918417187 2.87912639472396
31 86.3740947020756 2.78626111942179
32 86.3744165621085 2.69920051756589
33 86.3747522278646 2.61741673417772
34 86.375098532132 2.54044407447447
35 86.3754505017639 2.46787001433611
36 86.375804413791 2.39932790038308
37 86.3761572386277 2.33449073617913
38 86.3765065126694 2.27306596085972
39 86.3768502504645 2.21479103206319
40 86.3771868750366 2.15942967187592
41 86.3775151583385 2.1067686623985
42 86.3778341688583 2.05661509925853
43 86.3781432253136 2.00879402849567
44 86.3784418559564 1.96314640581719
45 86.378729763057 1.91952732806793
46 86.3790067922029 1.87780449548267
47 86.3792729059498 1.83785687033936
48 86.3795281974575 1.7995735041137
49 86.379772776718 1.76285250564731
50 86.3800068287011 1.72760013657402
51 86.3802305882613 1.69373001153454
52 86.3804443269211 1.66116239090233
53 86.3806483427592 1.62982355363697
54 86.3808429524285 1.59964523985979
55 86.3810284847546 1.57056415426827
56 86.3812052755687 1.54252152277801
57 86.381373628411 1.51546269523528
58 86.3815339030759 1.48933679143234
59 86.3816864417886 1.4640963803693
60 86.3818315778707 1.43969719296451
61 86.3819696361815 1.41609786288822
62 86.3821009327573 1.39325969246383
63 86.3822257742718 1.37114644086146
64 86.3823444575487 1.3497241321492
65 86.3824572692003 1.32896088106462
66 86.3825644853975 1.30882673462723
67 86.3826663717633 1.28929352793677
68 86.3827631833684 1.27033475269659
69 86.3828551648104 1.25192543717117
70 86.3829425503604 1.23404203643372
71 86.3830255641645 1.21666233188964
72 86.383104420482 1.19976533917336
73 86.3831793239585 1.18333122361587
74 86.3832504699164 1.16734122256644
75 86.3833180446656 1.15177757392888
76 86.3833822258183 1.13662345033971
77 86.3834431826148 1.12186289847552
78 86.3835010762474 1.10748078302881
79 86.3835560601826 1.09346273493902
80 86.3836082804822 1.07979510350603
81 86.3836578761174 1.06646491205083
82 86.3837049792767 1.05345981682045
83 86.3837497156646 1.04076806886343
84 86.3837922047947 1.02837847862851
85 86.3838325602704 1.016280383062
86 86.3838708900579 1.00446361500067
87 86.3839072967491 0.992918474675277
88 86.3839418778144 0.981635703156982
89 86.3839747258454 0.970606457593769
90 86.384005928789 0.959822288097655
91 86.3840355701702 0.949275116155716
92 86.3840637293067 0.938957214448986
93 86.3840904815136 0.928861187973264
94 86.3841158982989 0.918979956364882
95 86.3841400475513 0.909306737342645
96 86.3841629937177 0.899835031184559
97 86.3841847979747 0.890558606164688
98 86.3842055183904 0.881471484881535
99 86.3842252100794 0.872567931414943
100 86.3842439253502 0.863842439253502
101 86.3842617138463 0.855289719939072
102 86.3842786226794 0.846904692379209
103 86.3842946965569 0.838682472782106
104 86.3843099779034 0.830618365172148
105 86.384324506976 0.822707852447391
106 86.3843383219734 0.814946587943146
107 86.384351459141 0.807330387468608
108 86.3843639528693 0.799855221785827
109 86.3843758357887 0.792517209502649
110 86.3843871388589 0.785312610353263
111 86.3843978914539 0.778237818841927
112 86.3844081214429 0.771289358227168
113 86.3844178552673 0.764463874825375
114 86.3844271180136 0.757758132614155
115 86.3844359334826 0.75116900811724
116 86.3844443242554 0.744693485553926
117 86.3844523117555 0.738328652237226
118 86.3844599163088 0.732071694206007
119 86.3844671571994 0.725919892077306
120 86.3844740527234 0.719870617106028
121 86.3844806202392 0.713921327439993
122 86.3844868762163 0.70806956455915
123 86.3844928362807 0.702312949888461
124 86.3844985152581 0.696649181574662
125 86.3845039272155 0.691076031417724
126 86.3845090855 0.685591341948413
127 86.384514002776 0.680193023643906
128 86.3845186910603 0.674879052273909
129 86.3845231617555 0.669647466370198
130 86.3845274256816 0.664496364812935
131 86.3845314931062 0.659423904527528
132 86.3845353737727 0.654428298286157
133 86.3845390769278 0.64950781260848
134 86.3845426113467 0.644660765756318
135 86.3845459853574 0.639885525817462
136 86.3845492068641 0.635180508874001
137 86.3845522833688 0.630544177250867
138 86.3845552219922 0.625975037840524
139 86.3845580294933 0.621471640499952
140 86.3845607122879 0.617032576516342
141 86.3845632764665 0.612656477138061
142 86.3845657278112 0.608342012167684
143 86.3845680718111 0.604087888614063
144 86.3845703136779 0.599892849400541
145 86.38457245836 0.595755672126621
146 86.384574510556 0.591675167880521
147 86.3845764747278 0.587650180100189
148 86.3845783551123 0.583679583480489
149 86.3845801540728 0.57976228291324
150 86.3845818699134 0.57589721246609
151 86.3845835068032 0.57208333448214
152 86.3845850686944 0.568319638609832
153 86.3845865593346 0.564605140910684
154 86.384587982277 0.560938883001799
155 86.3845893408908 0.557319931231554
156 86.3845906383713 0.553747375886996
157 86.3845918777485 0.550220330431519
158 86.3845930618962 0.546737930771495
159 86.3845941935401 0.543299334550567
160 86.3845952752658 0.539903720470411
161 86.3845963095257 0.536550287636806
162 86.3845972986467 0.533238254929918
163 86.384598244836 0.529966860397767
164 86.3845991501881 0.526735360671879
165 86.3846000166905 0.523543030404185
166 86.3846008462289 0.52038916172427
167 86.3846016405932 0.517273063716127
168 86.384602401482 0.514194061913583
169 86.3846031305078 0.511151497813656
170 86.3846038292011 0.508144728407065
171 86.3846044990149 0.505173125725233
172 86.3846051413287 0.502236076403074
173 86.3846057574526 0.499332981256952
174 86.3846063486304 0.496463254877186
175 86.3846069160434 0.493626325234534
176 86.3846074608136 0.490821633300077
177 86.3846079840067 0.488048632678004
178 86.3846084866353 0.48530678925076
179 86.3846089696612 0.482595580836096
180 86.3846094339983 0.479914496855546
181 86.3846098805153 0.477263038013897
182 86.3846103100375 0.474640715989217
183 86.3846107233494 0.472047053133057
184 86.3846111211969 0.469481582180418
185 86.3846115042889 0.466943845969129
186 86.3846118732996 0.464433397168278
187 86.3846122288701 0.461949798015348
188 86.3846125716099 0.459492620061755
189 86.384612902099 0.45706144392645
190 86.384613220889 0.45465585905731
191 86.3846135285047 0.452275463500025
192 86.3846138254456 0.449919863674196
193 86.3846141121867 0.447588674156408
194 86.3846143891806 0.445281517470003
195 86.3846146568576 0.442998023881321
196 86.3846149156278 0.440737831202183
197 86.3846151658814 0.438500584598383
198 86.3846154079902 0.436285936403991
199 86.3846156423081 0.434093545941247
200 86.3846158691724 0.431923079345862


==> archiv - toUpload/Data/Reg_warm_N2_iT_5_true.txt <==
t regret_vec ave_regret_vec
5 67.0163082047963 13.4032616409593
6 77.3155410361842 12.8859235060307
7 82.6115074861291 11.8016439265899
8 85.3559300385098 10.6694912548137
9 86.7779066855935 9.64198963173262
10 87.5090402589032 8.75090402589032
11 87.8789770852476 7.98899791684069
12 88.0612341688027 7.33843618073356
13 88.1473627134039 6.78056636256953
14 88.1854872675101 6.29896337625072
15 88.2006375949011 5.88004250632674
16 88.2055788829959 5.51284868018724
17 88.2066073344221 5.18862396084836
18 88.2066587893538 4.90036993274188
19 88.2067063204048 4.64245822738973
20 88.2067616195452 4.41033808097726
21 88.2067813455757 4.20032292121789
22 88.2067830659248 4.00939923026931
23 88.2067926580406 3.83507794165394
24 88.2068307050417 3.67528461271007
25 88.2069092376195 3.52827636950478
26 88.2070330699655 3.39257819499867
27 88.2072020013889 3.26693340745885
28 88.2074127228265 3.15026474010095
29 88.2076602152356 3.04164345569778
30 88.2079387011031 2.9402646233701
31 88.2082422600223 2.84542716967814
32 88.2085652068539 2.75651766271418
33 88.2089023075321 2.67299703962219
34 88.2092488864846 2.5943896731319
35 88.2096023182898 2.52027435195114
36 88.2099581920254 2.45027661644515
37 88.2103132822149 2.38406252114094
38 88.2106650203899 2.32133329001026
39 88.2110113567251 2.26182080401859
40 88.2113506693404 2.20528376673351
41 88.2116816959112 2.15150443160759
42 88.212003477413 2.10028579708126
43 88.2123153099839 2.05144919325544
44 88.2126167032476 2.00483219780108
45 88.2129073441392 1.96028682986976
46 88.2131870657318 1.91767797968982
47 88.2134558204933 1.8768820387339
48 88.2137136574939 1.83778570119779
49 88.2139607380833 1.80028491302211
50 88.2141972280726 1.76428394456145
51 88.2144233551449 1.72969457559108
52 88.2146393868406 1.69643537282386
53 88.2148456190454 1.66443104941595
54 88.2150423673539 1.63361189569174
55 88.2152299603218 1.60391327200585
56 88.2154087341063 1.57527515596618
57 88.2155789920974 1.54764173670346
58 88.2157410955846 1.52096105337215
59 88.2158953886021 1.49518466760342
60 88.2160422062934 1.47026737010489
61 88.2161818754291 1.44616691599064
62 88.216314714049 1.42284378571047
63 88.2164410309069 1.40026096874455
64 88.2165611249663 1.3783837675776
65 88.2166752850114 1.35717961976941
66 88.2167837894047 1.3366179362031
67 88.2168869059598 1.3166699538203
68 88.2169848919233 1.29730860135181
69 88.2170779940459 1.2785083767253
70 88.217166448718 1.26024523498169
71 88.2172504821638 1.24249648566428
72 88.2173303106748 1.22524069875937
73 88.217406140876 1.20845761836816
74 88.2174781700169 1.19212808337861
75 88.2175465862757 1.17623395448368
76 88.2176115690757 1.16075804696152
77 88.2176732894076 1.1456840686936
78 88.2177319101535 1.13099656295069
79 88.21778758641 1.11668085552418
80 88.2178404658095 1.10272300582262
81 88.2178906888333 1.08910976159053
82 88.2179383891213 1.0758285169405
83 88.2179836937733 1.06286727341896
84 88.2180267236407 1.05021460385287
85 88.2180675936095 1.03785961874835
86 88.2181064128754 1.02579193503343
87 88.2181432852082 1.01400164695642
88 88.2181783092045 1.00247929896823
89 88.2182115785345 0.991215860432972
90 88.2182431821757 0.980202702024175
91 88.2182732046384 0.969431573677345
92 88.2183017261814 0.958894583980233
93 88.2183288230187 0.948584180892674
94 88.2183545675165 0.938493133696984
95 88.2183790283821 0.928614516088233
96 88.2184022708439 0.918941690321291
97 88.2184243568235 0.909468292338387
98 88.2184453450994 0.900188217807137
99 88.2184652914633 0.89109560900468
100 88.2184842488695 0.882184842488695
101 88.218502267576 0.873450517500752
102 88.2185193952803 0.864887445051768
103 88.2185356772478 0.856490637643183
104 88.2185511564345 0.848255299581101
105 88.2185658736028 0.840176817843836
106 88.2185798674331 0.83225075346635
107 88.2185931746288 0.824472833407745
108 88.2186058300164 0.816838942870522
109 88.218617866641 0.809345118042578
110 88.2186293158571 0.801987539235064
111 88.2186402074138 0.794762524391115
112 88.2186505695375 0.787666522942299
113 88.218660429009 0.78069610999123
114 88.2186698112375 0.773847980800329
115 88.2186787403308 0.767118945568094
116 88.2186872391615 0.760505924475531
117 88.2186953294309 0.754005942986589
118 88.2187030317282 0.747616127387527
119 88.2187103655881 0.741333700551161
120 88.2187173495447 0.735155977912873
121 88.2187240011829 0.72908036364614
122 88.2187303371871 0.723104347026124
123 88.2187363733875 0.71722549897063
124 88.218742124804 0.711441468748419
125 88.2187476056879 0.705749980845503
126 88.2187528295616 0.700148831980648
127 88.2187578092559 0.694635888261857
128 88.2187625569455 0.689209082476137
129 88.2187670841834 0.683866411505297
130 88.2187714019321 0.678605933861016
131 88.2187755205947 0.673425767332784
132 88.2187794500433 0.668324086742752
133 88.2187831996468 0.663299121801855
134 88.2187867782962 0.658349155061912
135 88.2187901944301 0.653472519958742
136 88.2187934560572 0.648667598941597
137 88.2187965707789 0.643932821684518
138 88.2187995458103 0.639266663375437
139 88.218802388 0.634667643079137
140 88.218805103849 0.63013432217035
141 88.2188076995287 0.625665302833537
142 88.2188101808978 0.621259226626041
143 88.2188125535185 0.616914773101528
144 88.2188148226717 0.612630658490775
145 88.2188169933714 0.608405634437044
146 88.2188190703788 0.604238486783417
147 88.218821058215 0.600128034409626
148 88.2188229611732 0.596073128116035
149 88.218824783331 0.592072649552557
150 88.2188265213657 0.588125510142438
151 88.2188281793858 0.584230650194608
152 88.2188297613976 0.580387037903932
153 88.2188312711992 0.576593668439211
154 88.2188327123923 0.572849563067482
155 88.2188340883918 0.569153768312205
156 88.2188354024363 0.565505355143822
157 88.2188366575971 0.561903418201255
158 88.2188378567869 0.558347075042955
159 88.2188390027687 0.554835465426219
160 88.2188400981631 0.551367750613519
161 88.2188411454558 0.547943112704695
162 88.2188421470053 0.54456075399386
163 88.218843105049 0.541219896349994
164 88.2188440217098 0.537919780620182
165 88.2188448990021 0.534659666054558
166 88.2188457388373 0.531438829752032
167 88.2188465430296 0.528256566125926
168 88.2188473133009 0.525112186388696
169 88.2188480512852 0.522005018054942
170 88.2188487585341 0.518934404461965
171 88.2188494365202 0.515899704307136
172 88.2188500866418 0.512900291201406
173 88.2188507102267 0.509935553238305
174 88.2188513085355 0.50700489257779
175 88.2188518827657 0.504107725044375
176 88.2188524340543 0.501243479738945
177 88.2188529634817 0.498411598663738
178 88.2188534720739 0.495611536359966
179 88.2188539608059 0.492842759557575
180 88.218854430604 0.490104746836689
181 88.2188548823485 0.487396988300268
182 88.2188553168758 0.484718985257559
183 88.2188557349812 0.48207024991793
184 88.2188561374204 0.479450305094676
185 88.2188565249121 0.476858683918444
186 88.2188568981394 0.474294929559889
187 88.218857257752 0.47175859496124
188 88.2188576043677 0.469249242576424
189 88.2188579385743 0.466766444119441
190 88.2188582609307 0.464309780320688
191 88.2188585719688 0.461878840690936
192 88.2188588721947 0.459473223292681
193 88.2188591620899 0.4570925345186
194 88.2188594421128 0.45473638887687
195 88.2188597126997 0.452404408783076
196 88.218859974266 0.4500962243585
197 88.2188602272072 0.447811473234554
198 88.2188604718999 0.445549800363131
199 88.2188607087028 0.443310857832678
200 88.2188609379577 0.441094304689788


==> archiv - toUpload/Data/TN10.txt <==
t regret_vec
13 141455.364063018
14 162007.486136384
15 172621.054680005
16 174377.815635343
17 172316.071408313
18 168418.945115494
19 163893.472209293
20 159265.879506904
21 154791.026647709
22 150565.077495402
23 146606.486257542
24 142897.950683575
25 139411.140312843
26 136117.951103655
27 132993.176572647
28 130015.714159909
29 127168.275907694
30 124436.943856557
31 121810.513838575
32 119279.950683044
33 116837.896115762
34 114478.277224284
35 112196.016498863
36 109986.790683926
37 107846.858047306
38 105772.93022244
39 103762.068604676
40 101811.617107157
41 99919.1407084866
42 98082.3890828028
43 96299.2628036683
44 94567.791193768
45 92886.1143418326
46 91252.4662669542
47 89665.1670849098
48 88122.6145050581
49 86623.2743299783
50 85165.6771363912
51 83748.4116280564
52 82370.1229156524
53 81029.5073364664
54 79725.3106916712
55 78456.3249278028
56 77221.3868381975
57 76019.3748279952
58 74849.208400947
59 73709.8453512534
60 72600.2806733585
61 71519.545023316
62 70466.7035414992
63 69440.8544183621
64 68441.1275182094
65 67466.6831385427
66 66516.7116333496
67 65590.4314121682
68 64687.0881797598
69 63805.9545119917
70 62946.3280539018
71 62107.5314147338
72 61288.9106657111
73 60489.8348392751
74 59709.6950485623
75 58947.9036586545
76 58203.893649057
77 57477.1176544877
78 56767.0473975575
79 56073.1731116801
80 55395.0025976568
81 54732.0609338256
82 54083.8895512477
83 53450.0457992431
84 52830.1024757964
85 52223.6468505494
86 51630.2808080237
87 51049.619604403
88 50481.2919247273
89 49924.9390053185
90 49380.2145849163
91 48846.784037324
92 48324.3241943355
93 47812.5228846338
94 47311.0784515666
95 46819.6994868799
96 46338.1043550899
97 45866.020885346
98 45403.186013914
99 44949.3455613274
100 44504.2536195227
101 44067.6725670785
102 43639.3726071704
103 43219.1314531537
104 42806.7341576973
105 42401.9727936905
106 42004.6461664155
107 41614.5596483408
108 41231.5248581734
109 40855.3595033521
110 40485.8870977147
111 40122.9368094539
112 39766.3432270732
113 39415.9461213804
114 39071.5903993769
115 38733.1257249108
116 38400.4065131547
117 38073.291663456
118 37751.6444512759
119 37435.3323626491
120 37124.2269148815
121 36818.203571654
122 36517.1415034193
123 36220.9236050341
124 35929.4362276114
125 35642.5691293242
126 35360.2153487391
127 35082.2710766018
128 34808.6355496376
129 34539.2109590161
130 34273.9023407526
131 34012.6174632657
132 33755.2667589481
133 33501.7632335096
134 33252.022353826
135 33005.9619748931
136 32763.5022872412
137 32524.5656923466
138 32289.0767704769
139 32056.9621781477
140 31828.1506010685
141 31602.57268249
142 31380.1609402743
143 31160.8497290923
144 30944.5751796322
145 30731.2751181625
146 30520.8890432054
147 30313.358045398
148 30108.6247764395
149 29906.633382319
150 29707.32947096
151 29510.6600588527
152 29316.5735232736
153 29125.0195723224
154 28935.9491882154
155 28749.314597216
156 28565.0692354411
157 28383.1676955573
158 28203.5657110061
159 28026.220105285
160 27851.0887731101
161 27678.1306348416
162 27507.3056177236
163 27338.5746149172
164 27171.8994653561
165 27007.2429223103
166 26844.5686293431
167 26683.84108571
168 26525.0256367207
169 26368.0884313144
170 26212.9964153081
171 26059.7172979428
172 25908.2195339383
173 25758.472301103
174 25610.4454843118
175 25464.1096483671
176 25319.4360249131
177 25176.3964908241
178 25034.9635511661
179 24895.110323626
180 24756.8105177199
181 24620.0384234733
182 24484.7688921908
183 24350.9773228966
184 24218.6396462973
185 24087.7323132818
186 23958.2322769724
187 23830.1169830168
188 23703.3643555274
189 23577.9527835071
190 23453.8611106793
191 23331.0686211387
192 23209.5550309153
193 23089.3004734498
194 22970.2854928692
195 22852.4910301674
196 22735.8984143331
197 22620.489353973
198 22506.2459251577
199 22393.1505639642
200 22281.1860571898
201 22170.3355340369


==> archiv - toUpload/Data/TN2.txt <==
t regret_vec
5 26567.5497677374
6 26282.9659323144
7 27738.9212317939
8 26595.9715830542
9 25604.9177091306
10 24374.3211350647
11 23219.5433998338
12 22117.9408707037
13 21104.5165300052
14 20173.3835845171
15 19320.8538057395
16 18538.8369789694
17 17819.4871020036
18 17155.3765899653
19 16539.8768063489
20 15967.2648634067
21 15432.6283804153
22 14931.8007737314
23 14461.2390236676
24 14017.9317978615
25 13599.3055364708
26 13203.1508937143
27 12827.558146549
28 12470.8656190545
29 12131.6173561342
30 11808.5286016124
31 11500.4583378765
32 11206.3863911466
33 10925.3956141745
34 10656.6567870132
35 10399.4163040863
36 10152.9865177426
37 9916.73713527278
38 9690.08854667809
39 9472.50590323745
40 9263.49421083554
41 9062.59430307935
42 8869.37924973492
43 8683.45110000607
44 8504.43849312495
45 8331.99405767852
46 8165.79260865609
47 8005.5290938876
48 7850.91725661842
49 7701.68790775099
50 7557.5878070421
51 7418.37847063874
52 7283.83508696939
53 7153.74551525214
54 7027.90957045792
55 6906.1380033796
56 6788.25194287779
57 6674.08216508068
58 6563.46846299454
59 6456.25908738771
60 6352.31020271328
61 6251.48542947568
62 6153.65536281397
63 6058.69720647558
64 5966.4942977911
65 5876.93580227267
66 5789.91636576336
67 5705.3358022752
68 5623.09876423872
69 5543.11451359895
70 5465.29666005486
71 5389.56288063248
72 5315.83472500564
73 5244.03740662503
74 5174.09958422457
75 5105.95319669103
76 5039.53328179581
77 4974.77779871
78 4911.62749537958
79 4850.02573861746
80 4789.91840790704
81 4731.2537299673
82 4673.98220562313
83 4618.05645074658
84 4563.4311059349
85 4510.06273742211
86 4457.90974633219
87 4406.93226190674
88 4357.09206787322
89 4308.35252695982
90 4260.67849135986
91 4214.03624071176
92 4168.39340924897
93 4123.71891779838
94 4079.98292719976
95 4037.15676190011
96 3995.2128728402
97 3954.12477146465
98 3913.86699206974
99 3874.41503365119
100 3835.74532837397
101 3797.83519259533
102 3760.66278448599
103 3724.20707643455
104 3688.44780760885
105 3653.36545927724
106 3618.9412164217
107 3585.15694230505
108 3551.99514547731
109 3519.4389540898
110 3487.47208669026
111 3456.0788322141
112 3425.24402081933
113 3394.95300580524
114 3365.19163853278
115 3335.94624909122
116 3307.20362798589
117 3278.95100643021
118 3251.17603782449
119 3223.8667829906
120 3197.01168874762
121 3170.59957910813
122 3144.61963791997
123 3119.06139354358
124 3093.91470625124
125 3069.16975560256
126 3044.81702903164
127 3020.84730850607
128 2997.25165942394
129 2974.02142320934
130 2951.14820084934
131 2928.62384982148
132 2906.44046987531
133 2884.59039689186
134 2863.06619218433
135 2841.86063721128
136 2820.96672218399
137 2800.3776404337
138 2780.0867822604
139 2760.08772585589
140 2740.3742313588
141 2720.94023586306
142 2701.77984505652
143 2682.88732924315
144 2664.25711632656
145 2645.88378838954
146 2627.76207390064
147 2609.88684476049
148 2592.25311095867
149 2574.85601524732
150 2557.69083076685
151 2540.75295356537
152 2524.03790205203
153 2507.54131056504
154 2491.2589269457
155 2475.18660811867
156 2459.32031720243
157 2443.65611976189
158 2428.19018089902
159 2412.91876223954
160 2397.83821764413
161 2382.944992803
162 2368.23561997663
163 2353.70671688212
164 2339.354983447
165 2325.17719936522
166 2311.17022205713
167 2297.33098412351
168 2283.65649100718
169 2270.14381870191
170 2256.7901125205
171 2243.59258404211
172 2230.54850984647
173 2217.65522921557
174 2204.91014277809
175 2192.31071048472
176 2179.85444991375
177 2167.5389347369
178 2155.36179315382
179 2143.32070619796
180 2131.41340661597
181 2119.6376770777
182 2107.99134918126
183 2096.47230164317
184 2085.07845935786
185 2073.8077922558
186 2062.65831357961
187 2051.6280793621
188 2040.71518679504
189 2029.91777347051
190 2019.23401608388
191 2008.66212951045
192 1998.20036585156
193 1987.8470134297
194 1977.60039584528
195 1967.45887099469
196 1957.42083047849
197 1947.48469836783
198 1937.64893058894
199 1927.91201424551
200 1918.27246650204
201 1908.72883418751


==> archiv - toUpload/Data/TN20.txt <==
t regret_vec
23 215722.423174369
24 243550.355579331
25 251737.238373186
26 254247.477116453
27 253471.93716783
28 251986.099839496
29 250407.273781057
30 248987.359266623
31 247758.604240524
32 246647.335074011
33 245586.787664718
34 244499.72978739
35 243330.23174564
36 242035.860293302
37 240594.654090494
38 238997.308863884
39 237244.73912715
40 235344.051666349
41 233306.567866355
42 231145.848991853
43 228876.575269912
44 226513.649827832
45 224071.655389118
46 221564.485205804
47 219005.13693315
48 216405.590214149
49 213776.770939345
50 211128.551513909
51 208469.776727545
52 205808.321572471
53 203151.148838643
54 200504.375155686
55 197873.346136001
56 195262.700050835
57 192676.431751745
58 190117.959746441
59 187590.18311818
60 185095.531536482
61 182636.023623161
62 180213.305470328
63 177828.694208282
64 175483.217846488
65 173177.646931898
66 170912.526777824
67 168688.205585163
68 166504.857401268
69 164362.506674468
70 162261.046308141
71 160200.257387015
72 158179.823136739
73 156199.343528027
74 154258.349175587
75 152356.310630873
76 150492.649946656
77 148666.746949152
78 146877.949639275
79 145125.578892616
80 143408.935865952
81 141727.306044047
82 140079.964743298
83 138466.179844775
84 136885.216807927
85 135336.340386001
86 133818.817936835
87 132331.921518632
88 130874.929405993
89 129447.12828085
90 128047.813913507
91 126676.293332901
92 125331.88449861
93 124013.917923785
94 122721.737417547
95 121454.699601561
96 120212.175611697
97 118993.550025551
98 117798.222219026
99 116625.605475774
100 115475.12786483
101 114346.231548898
102 113238.373088712
103 112151.02319605
104 111083.666579217
105 110035.801913692
106 109006.941258932
107 107996.610202584
108 107004.347425768
109 106029.704420698
110 105072.245378263
111 104131.546752278
112 103207.197046613
113 102298.796335562
114 101405.956379494
115 100528.299742859
116 99665.460141688
117 98817.0815268349
118 97982.8182988127
119 97162.3346573336
120 96355.3045964443
121 95561.411367592
122 94780.3474307595
123 94011.8139188334
124 93255.5206910372
125 92511.1858281079
126 91778.5354358535
127 91057.3034635584
128 90347.2313826921
129 89648.0680123811
130 88959.5692357727
131 88281.4978736161
132 87613.6233045801
133 86955.7214083298
134 86307.5743080023
135 85668.9701509615
136 85039.7029586197
137 84419.5724151553
138 83808.3836966313
139 83205.947288507
140 82612.0788266043
141 82026.5989341378
142 81449.3330763092
143 80880.1113864406
144 80318.7685159998
145 79765.1435267558
146 79219.079719432
147 78680.4245367471
148 78149.0293727951
149 77624.7495156169
150 77107.4440081009
151 76596.9754943424
152 76093.2101687439
153 75596.0176313866
154 75105.2707805908
155 74620.8457319901
156 74142.6217006426
157 73670.4809390769
158 73204.3085980188
159 72743.9926896092
160 72289.4239586412
161 71840.4958471069
162 71397.1043586737
163 70959.1480361989
164 70526.5278496139
165 70099.1471477579
166 69676.9115775307
167 69259.7290184887
168 68847.509519113
169 68440.1652424709
170 68037.6103875086
171 67639.761153963
172 67246.5356594061
173 66857.8539172945
174 66473.6377487033
175 66093.8107637747
176 65718.2982798831
177 65347.0273067427
178 64979.9264782071
179 64616.926012044
180 64257.9576700903
181 63902.9547135405
182 63551.8518667701
183 63204.585267275
184 62861.0924439621
185 62521.3122635082
186 62185.1849075927
187 61852.6518285463
188 61523.6557221828
189 61198.1404933049
190 60876.0512242502
191 60557.3341419966
192 60241.9365936389
193 59929.8070140204
194 59620.894896626
195 59315.1507723118
196 59012.5261745347
197 58712.9736241373
198 58416.4465947864
199 58122.8994967167
200 57832.2876492057
201 57544.5672583082


==> archiv - toUpload/Data/TN5.txt <==
t regret_vec
8 62254.3509283248
9 72008.3517266189
10 79328.581113169
11 79954.5563540833
12 78824.323431353
13 76437.3244228847
14 73712.0777788144
15 70897.4298195245
16 68169.0781536696
17 65584.874646401
18 63167.3951338024
19 60916.3208498333
20 58821.6704869382
21 56870.1549239628
22 55047.6401774398
23 53340.9015447382
24 51737.958091867
25 50228.3185634694
26 48802.859169207
27 47453.7054910451
28 46174.0508788199
29 44958.0006141128
30 43800.4227265398
31 42696.8267866265
32 41643.2554755272
33 40636.2027212188
34 39672.5397996547
35 38749.4603015505
36 37864.4315133861
37 37015.1567271315
38 36199.5422268433
39 35415.6731263471
40 34661.7888250503
41 33936.267514252
42 33237.6090424018
43 32564.4224951103
44 31915.4148243698
45 31289.3813987652
46 30685.1974769575
47 30101.8111433431
48 29538.2370616751
49 28993.5505118706
50 28466.8828747435
51 27957.4167945763
52 27464.3824815485
53 26987.0541862279
54 26524.7466304158
55 26076.8126553866
56 25642.6401214436
57 25221.6497712634
58 24813.2929685059
59 24417.0496456863
60 24032.4264425347
61 23658.955323601
62 23296.1915619252
63 22943.7125358767
64 22601.1163920284
65 22268.0208938768
66 21944.0620457767
67 21628.8932478417
68 21322.1841899187
69 21023.62002736
70 20732.9003623153
71 20449.7386358886
72 20173.8612361224
73 19905.0069018706
74 19642.9259174143
75 19387.3796961406
76 19138.1400455519
77 18894.9886649854
78 18657.7167043021
79 18426.1242133955
80 18200.0197149344
81 17979.2197828177
82 17763.548609371
83 17552.8377368512
84 17346.925514516
85 17145.6569655461
86 16948.8833523551
87 16756.4619041676
88 16568.2555340803
89 16384.1325939334
90 16203.9665745886
91 16027.6359025105
92 15855.0237334381
93 15686.0176718964
94 15520.5096418813
95 15358.3956220767
96 15199.5755349913
97 15043.9530057623
98 14891.4352512986
99 14741.9328888853
100 14595.3598103788
101 14451.6330202
102 14310.6725333284
103 14172.4011985552
104 14036.7446229463
105 13903.6310295299
106 13772.9911654743
107 13644.758184903
108 13518.8675448986
109 13395.2569185634
110 13273.8661093033
111 13154.6369618358
112 13037.5132650106
113 12922.44069289
114 12809.3667162018
115 12698.2405506543
116 12589.0130529103
117 12481.6366964389
118 12376.0654793154
119 12272.2548762564
120 12170.1617839219
121 12069.7444626695
122 11970.9624848503
123 11873.7766835872
124 11778.149114632
125 11684.0429909345
126 11591.4226648371
127 11500.2535689883
128 11410.5021786868
129 11322.1359790692
130 11235.1234225274
131 11149.4339028212
132 11065.0377065662
133 10981.9059967818
134 10900.0107727377
135 10819.3248427671
136 10739.8217980608
137 10661.4759800665
138 10584.2624588263
139 10508.157007278
140 10433.1360742917
141 10359.1767672341
142 10286.256825782
143 10214.3545970182
144 10143.4490241417
145 10073.5196184139
146 10004.5464455467
147 9936.51010313415
148 9869.39170943541
149 9803.17287892757
150 9737.83571092721
151 9673.36277264244
152 9609.7370863507
153 9546.94211021415
154 9484.9617284482
155 9423.78023735383
156 9363.3823306313
157 9303.75308814322
158 9244.87796549693
159 9186.7427786115
160 9129.33369720007
161 9072.63722976912
162 9016.64021575213
163 8961.32981641482
164 8906.69350224525
165 8852.7190462901
166 8799.39451477407
167 8746.70825698241
168 8694.64889796131
169 8643.20533134685
170 8592.36670917383
171 8542.1224380788
172 8492.46216709543
173 8443.37578567012
174 8394.85341312475
175 8346.88539515739
176 8299.46229467612
177 8252.57488741398
178 8206.21415593572
179 8160.37128361426
180 8115.03764807429
181 8070.20481772797
182 8025.86454579886
183 7982.00876496845
184 7938.62958241469
185 7895.71927631817
186 7853.27029009312
187 7811.27522804759
188 7769.72685217806
189 7728.61807663864
190 7687.94196508113
191 7647.69172545691
192 7607.86070740621
193 7568.44239804444
194 7529.4304185773
195 7490.81852059141
196 7452.60058334852
197 7414.77060986731
198 7377.32272441969
199 7340.25116922016
200 7303.55030119164
201 7267.21458966826


==> archiv - toUpload/Data/T_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 67408.5483325599 13481.709666512
6 80781.4325509244 13463.5720918207
7 88569.5942401567 12652.7991771652
8 93136.951143075 11642.1188928844
9 95821.9721981322 10646.8857997925
10 97398.3036547665 9739.83036547665
11 98319.2022493843 8938.10929539857
12 98852.5216084291 8237.71013403576
13 99157.3361480506 7627.48739600389
14 99328.2957648877 7094.87826892055
15 99421.6648966763 6628.11099311176
16 99470.7633862717 6216.92271164198
17 99495.1881833199 5852.65812843058
18 99506.3392370306 5528.12995761281
19 99510.7444710143 5237.40760373759
20 99512.0568247001 4975.60284123501
21 99512.2725138573 4738.67964351702
22 99512.2905067682 4523.28593212583
23 99512.2986335387 4326.62167971907
24 99512.3248931627 4146.34687054845
25 99512.3925244605 3980.49570097842
26 99512.5212048366 3827.40466172449
27 99512.7171870691 3685.65619211367
28 99512.9794813339 3554.03498147621
29 99513.3024281296 3431.49318717688
30 99513.6778606654 3317.12259535551
31 99514.0966175767 3210.13214895409
32 99514.5495043887 3109.82967201215
33 99515.0278577283 3015.60690477965
34 99515.5238438168 2926.92717187697
35 99516.0305863793 2843.31515961084
36 99516.5421889618 2764.34839413783
37 99517.0536948167 2689.65009985991
38 99517.5610125715 2618.88318454136
39 99518.0608258049 2551.74514937961
40 99518.5504979133 2487.96376244783
41 99519.0279791352 2427.29336534476
42 99519.4926988082 2369.511730924
43 99519.9430160812 2314.41727944375
44 99520.377918617 2261.82677087766
45 99520.796801002 2211.57326224449
46 99521.1993470015 2163.50433363047
47 99521.5854576516 2117.48054165216
48 99521.9552015649 2073.37406669927
49 99522.3087775206 2031.06752607185
50 99522.6464849279 1990.45292969856
51 99522.9686999604 1951.43075882275
52 99523.275856117 1913.90915107917
53 99523.5684531302 1877.80317836095
54 99523.8469818373 1843.03420336736
55 99524.1119579135 1809.5293083257
56 99524.3639095502 1777.22078409911
57 99524.6033691171 1746.04567314241
58 99524.8308671461 1715.94535977838
59 99525.0469278459 1686.86520216688
60 99525.2520657177 1658.7542010953
61 99525.4467590756 1631.56470096845
62 99525.6315079709 1605.2521210963
63 99525.8067906962 1579.77471096343
64 99525.9730664468 1555.09332916323
65 99526.1307762266 1531.17124271118
66 99526.2803431708 1507.9739445935
67 99526.4221727403 1485.46898765284
68 99526.5566529394 1463.62583313146
69 99526.6841546079 1442.41571238562
70 99526.8050317869 1421.8115004541
71 99526.9196221508 1401.78760031198
72 99527.0282474899 1382.31983677069
73 99527.1312142302 1363.38535909904
74 99527.2288139785 1344.96255154025
75 99527.3213240817 1327.03095098776
76 99527.4090081947 1309.57117116046
77 99527.4921168477 1292.56483268633
78 99527.5708880094 1275.99449856422
79 99527.6455476418 1259.84361452711
80 99527.7163102433 1244.09645387804
81 99527.7833793775 1228.73806641207
82 99527.8469481869 1213.75423107545
83 99527.9071998896 1199.13141204686
84 99527.9643082584 1184.85671795546
85 99528.0184380813 1170.91786397743
86 99528.0697456046 1157.3031365768
87 99528.1183789571 1144.00136067767
88 99528.1644785562 1131.0018690745
89 99528.2081774964 1118.29447390445
90 99528.2496019201 1105.86944002133
91 99528.2888713708 1093.71746012495
92 99528.326099131 1081.82963151229
93 99528.3613925433 1070.19743432842
94 99528.394853316 1058.81271120549
95 99528.4265778138 1047.66764818751
96 99528.4566573349 1036.75475684724
97 99528.4851783737 1026.06685750901
98 99528.5122228704 1015.59706349868
99 99528.5378684488 1005.33876634797
100 99528.5621886412 995.285621886411
101 99528.5852531026 985.431537159431
102 99528.6071278135 975.770658115818
103 99528.6278752727 966.297358012357
104 99528.64755468 957.006226487307
105 99528.6662221093 947.892059258184
106 99528.6839306734 938.94984840258
107 99528.7007306798 930.174773183923
108 99528.716669778 921.562191386833
109 99528.7317931002 913.10763112936
110 99528.746143394 904.806783121763
111 99528.759761148 896.655493343676
112 99528.7726847114 888.649756113495
113 99528.784950407 880.785707525726
114 99528.7965926383 873.059619233669
115 99528.8076439908 865.467892556441
116 99528.8181353286 858.007052890764
117 99528.8280958853 850.673744409276
118 99528.8375533504 843.464725028393
119 99528.846533951 836.37686162984
120 99528.8550625292 829.407125521076
121 99528.8631626157 822.552588120791
122 99528.8708564993 815.810416856552
123 99528.8781652925 809.177871262541
124 99528.885108994 802.652299266081
125 99528.8917065479 796.231133652384
126 99528.8979758994 789.911888697614
127 99528.9039340478 783.692156961006
128 99528.9095970969 777.569606227319
129 99528.9149803021 771.541976591489
130 99528.9200981159 765.607077677815
131 99528.9249642301 759.762785986489
132 99528.9295916161 754.007042360728
133 99528.9339925635 748.337849568147
134 99528.9381787161 742.753269990418
135 99528.9421611057 737.251423415598
136 99528.9459501854 731.830484927834
137 99528.9495558596 726.488682889486
138 99528.9529875131 721.224297010965
139 99528.9562540393 716.03565650388
140 99528.9593638655 710.921138313325
141 99528.9623249779 705.879165425375
142 99528.965144945 700.908205246091
143 99528.9678309398 696.00676804853
144 99528.9703897604 691.173405484448
145 99528.9728278504 686.406709157589
146 99528.975151317 681.705309255596
147 99528.9773659494 677.067873237751
148 99528.9794772351 672.493104575913
149 99528.9814903764 667.97974154615
150 99528.983410305 663.5265560687
151 99528.9852416965 659.132352594017
152 99528.9869889841 654.79596703279
153 99528.9886563709 650.516265727914
154 99528.9902478426 646.29214446651
155 99528.9917671786 642.122527530185
156 99528.9932179632 638.006366781815
157 99528.9946035954 633.942640787232
158 99528.9959272992 629.930353970248
159 99528.9971921323 625.968535799575
160 99528.9984009955 622.056240006222
161 99528.9995566401 618.192543830063
162 99529.0006616767 614.376547294301
163 99529.0017185817 610.607372506636
164 99529.0027297049 606.884162986006
165 99529.0036972762 603.206083013795
166 99529.0046234114 599.572317008502
167 99529.0055101186 595.982068922866
168 99529.0063593037 592.434561662522
169 99529.0071727758 588.929036525301
170 99529.0079522521 585.464752660306
171 99529.0086993628 582.040986545981
172 99529.0094156559 578.657031486371
173 99529.0101026008 575.31219712486
174 99529.0107615933 572.005808974674
175 99529.0113939586 568.737207965478
176 99529.0120009556 565.505750005429
177 99529.0125837798 562.310805558078
178 99529.0131435672 559.151759233524
179 99529.0136813968 556.028009393278
180 99529.0141982939 552.938967768299
181 99529.0146952328 549.884059089684
182 99529.0151731395 546.862720731536
183 99529.0156328938 543.87440236554
184 99529.0160753325 540.918565626807
185 99529.0165012506 537.994683790544
186 99529.0169114043 535.102241459163
187 99529.0173065126 532.240734259425
188 99529.0176872591 529.409668549251
189 99529.0180542942 526.608561133832
190 99529.0184082365 523.836938990719
191 99529.0187496745 521.094339003531
192 99529.0190791681 518.380307704
193 99529.01939725 515.694401022021
194 99529.0197044275 513.036184043441
195 99529.0200011832 510.405230775299
196 99529.0202879767 507.801123918248
197 99529.0205652454 505.223454645916
198 99529.0208334059 502.671822390939
199 99529.021092855 500.145834637462
200 99529.0213439707 497.645106719853


==> archiv - toUpload/Data/T_N_2_iT_1_true.txt <==
t regret_vec ave_regret_vec
5 69.7115154721626 13.9423030944325
6 82.9725919342008 13.8287653223668
7 90.6936867507139 12.9562409643877
8 95.2203800839124 11.902547510489
9 97.8805784474387 10.8756198274932
10 99.4416999574266 9.94416999574266
11 100.353267883229 9.12302435302086
12 100.880870963269 8.40673924693909
13 101.182197684357 7.78324597571977
14 101.351044620493 7.23936033003522
15 101.443148632148 6.76287657547655
16 101.491502631497 6.34321891446857
17 101.515500903105 5.97150005312383
18 101.526417686158 5.64035653811988
19 101.53070335138 5.34372122901998
20 101.531964473256 5.07659822366282
21 101.532165787825 4.8348650375155
22 101.532181983153 4.61509918105239
23 101.532189799437 4.41444303475815
24 101.532211026595 4.2305087927748
25 101.532263548264 4.06129054193055
26 101.532357339711 3.90509066691196
27 101.532496823478 3.76046284531399
28 101.532681771238 3.62616720611565
29 101.532908841483 3.50113478763733
30 101.533172929321 3.38443909764404
31 101.533468142002 3.27527316587104
32 101.53378843985 3.17293088874531
33 101.534128028926 3.07679175845229
34 101.534481582659 2.98630828184291
35 101.534844350248 2.90099555286424
36 101.535212192346 2.8204225608985
37 101.535581571716 2.74420490734367
38 101.535949517485 2.67199867151278
39 101.536313575327 2.60349521988018
40 101.536671751622 2.53841679379055
41 101.537023877343 2.47651277749616
42 101.537367885555 2.4175563782275
43 101.53770248172 2.36134191817953
44 101.538026818507 2.30768242769333
45 101.538340342351 2.25640756316336
46 101.538642712012 2.20736179808721
47 101.538933748753 2.16040284571816
48 101.5392134017 2.11540027920209
49 101.539481721505 2.07223432084703
50 101.53973883931 2.03079477678621
51 101.539984949527 1.99098009704956
52 101.540220332334 1.95269654485257
53 101.540445247627 1.9158574575024
54 101.540659994658 1.88038259249366
55 101.5408648971 1.84619754358363
56 101.541060293686 1.8132332195301
57 101.541246531702 1.78142537774917
58 101.541423962173 1.75071420624437
59 101.541592936158 1.72104394807047
60 101.541753765355 1.69236256275592
61 101.541906813286 1.66462142316862
62 101.542052425202 1.63777503911617
63 101.542190933429 1.61178080846713
64 101.542322659101 1.58659879154845
65 101.542447912576 1.56219150634733
66 101.542566993427 1.53852374232465
67 101.542680190338 1.51556239090056
68 101.54278778105 1.4932762908978
69 101.542890032365 1.47163608742557
70 101.542987200228 1.4506141028604
71 101.543079529881 1.43018421873072
72 101.543167256056 1.41032176744522
73 101.543250603222 1.39100343292085
74 101.543329785858 1.37220715926835
75 101.543405008751 1.35391206678334
76 101.543476467309 1.33609837456986
77 101.543544347891 1.31874732919339
78 101.543608828131 1.30184113882219
79 101.543670077276 1.28536291237058
80 101.543728256518 1.26929660320647
81 101.543783519323 1.25362695702868
82 101.543836011754 1.23833946355798
83 101.54388587279 1.22342031172037
84 101.543933234636 1.20885634803138
85 101.543978223021 1.19463503791789
86 101.544020957494 1.1807444297383
87 101.544061551706 1.16717312128397
88 101.544100113679 1.15391022856453
89 101.544136746071 1.14094535669743
90 101.54417154643 1.12826857273811
91 101.544204607433 1.11587038030146
92 101.544236017119 1.10374169583825
93 101.544265859115 1.0918738264421
94 101.544294212846 1.08025844907283
95 101.544321153741 1.06888759109201
96 101.544346753425 1.05775361201484
97 101.54437107991 1.04684918639082
98 101.544394197768 1.03616728773233
99 101.544416168306 1.02570117341723
100 101.544437049721 1.01544437049721
101 101.544456897262 1.00539066234913
102 101.54447576337 0.995534076111467
103 101.544493697821 0.985868870852636
104 101.544510747863 0.97638952642176
105 101.544526958335 0.967090732936527
106 101.544542371796 0.957967380865998
107 101.544557028633 0.949014551669464
108 101.544570967175 0.940227508955325
109 101.544584223797 0.931601690126576
110 101.544596833015 0.923132698481954
111 101.544608827584 0.914816295744004
112 101.544620238587 0.906648394987385
113 101.544631095517 0.898625053942626
114 101.54464142636 0.89074246865228
115 101.544651257673 0.882996967458024
116 101.544660614654 0.875385005298738
117 101.544669521213 0.867903158300962
118 101.544678000037 0.860548118644382
119 101.544686072655 0.853316689686173
120 101.544693759492 0.846205781329096
121 101.54470107993 0.839212405619256
122 101.544708052361 0.832333672560338
123 101.544714694236 0.825566786132
124 101.544721022113 0.818909040500913
125 101.544727051706 0.812357816413644
126 101.544732797923 0.805910577761294
127 101.544738274914 0.799564868306408
128 101.544743496104 0.79331830856331
129 101.544748474233 0.787168592823514
130 101.544753221393 0.781113486318407
131 101.544757749056 0.775150822511881
132 101.544762068112 0.769278500516003
133 101.544766188895 0.763494482623269
134 101.544770121211 0.757796791949337
135 101.54477387437 0.752183510180517
136 101.544777457206 0.746652775420629
137 101.544780878104 0.741202780132147
138 101.544784145025 0.735831769166849
139 101.544787265524 0.730538037881467
140 101.544790246773 0.725319930334092
141 101.54479309558 0.720175837557308
142 101.54479581841 0.715104195904298
143 101.544798421399 0.71010348546433
144 101.544800910373 0.70517222854426
145 101.544803290865 0.700308988212862
146 101.544805568127 0.695512366904979
147 101.544807747147 0.690781005082633
148 101.544809832662 0.68611357995042
149 101.544811829171 0.681508804222624
150 101.544813740946 0.676965424939638
151 101.544815570772 0.672482222322996
152 101.544817316576 0.668058008661687
153 101.544818982557 0.663691627336971
154 101.544820572695 0.659381951770744
155 101.544822090766 0.655127884456556
156 101.544823540352 0.650928356027895
157 101.544824924847 0.646782324362082
158 101.544826247472 0.642688773718179
159 101.544827511283 0.63864671390744
160 101.544828719176 0.634655179494852
161 101.544829873901 0.630713229030442
162 101.544830978065 0.626819944309045
163 101.544832034143 0.622974429657317
164 101.544833044481 0.619175811246836
165 101.544834011308 0.615423236432168
166 101.544834936737 0.611715873112871
167 101.544835822774 0.608052909118406
168 101.544836671323 0.604433551615019
169 101.544837484192 0.600857026533681
170 101.544838263096 0.597322578018212
171 101.544839009664 0.593829467892771
172 101.544839725442 0.590376975147917
173 101.544840411898 0.586964395444496
174 101.544841070426 0.583591040634634
175 101.544841702351 0.580256238299151
176 101.544842308931 0.576959331300742
177 101.544842891358 0.573699677352308
178 101.54484345077 0.570476648599829
179 101.544843988242 0.56728963121923
180 101.5448445048 0.564138025026669
181 101.544845001418 0.561021243101756
182 101.544845479019 0.557938711423182
183 101.544845938484 0.554889868516306
184 101.544846380648 0.551874165112215
185 101.544846806305 0.548891063817864
186 101.544847216211 0.545940038796833
187 101.544847611084 0.543020575460343
188 101.544847991608 0.540132170168126
189 101.544848358431 0.537274329938789
190 101.544848712173 0.534446572169329
191 101.54484905342 0.531648424363455
192 101.544849382733 0.528879423868399
193 101.544849700643 0.526139117619912
194 101.544850007658 0.523427061895143
195 101.544850304259 0.520742822073123
196 101.544850590906 0.518085972402581
197 101.544850868036 0.515456095776831
198 101.544851136064 0.512852783515476
199 101.544851395388 0.510275635152706
200 101.544851646386 0.507724258231928


==> archiv - toUpload/Data/T_N_2_iT_2.txt <==
t regret_vec ave_regret_vec
5 62696.7317842694 12539.3463568539
6 71394.4370849658 11899.0728474943
7 75576.5349912084 10796.6478558869
8 77609.6621295983 9701.20776619978
9 78597.4047179935 8733.04496866595
10 79071.4829325285 7907.14829325285
11 79293.2568040026 7208.47789127296
12 79392.5329744987 6616.04441454155
13 79433.8243983168 6110.29418448591
14 79448.9468184933 5674.92477274952
15 79453.2620860963 5296.88413907309
16 79453.9359805439 4965.87099878399
17 79453.991043708 4673.76417904165
18 79454.2161276358 4414.12311820199
19 79454.4228749148 4181.81173025867
20 79454.5190490829 3972.72595245415
21 79454.5385256531 3783.54945360253
22 79454.5400940216 3611.57000427371
23 79454.5637538997 3454.54625016955
24 79454.6323623877 3310.60968176616
25 79454.7560748351 3178.1902429934
26 79454.936659555 3055.95910229058
27 79455.1707996224 2942.78410368972
28 79455.452389336 2837.69472819057
29 79455.7740507534 2739.85427761218
30 79456.1280945379 2648.53760315126
31 79456.507099983 2563.11313225752
32 79456.9042403726 2483.02825751164
33 79457.3152663543 2407.79743231377
34 79457.7339609458 2336.99217532193
35 79458.1554361857 2270.23301246245
36 79458.5757576698 2207.18265993527
37 79458.9917522506 2147.54031762839
38 79459.4008841752 2091.03686537303
39 79459.8011590469 2037.43079894992
40 79460.1910420311 1986.50477605078
41 79460.5693860287 1938.06266795192
42 79460.9353684519 1891.92703258219
43 79461.2884359749 1847.93694037151
44 79461.6282567247 1805.94609674374
45 79461.9546792875 1765.82121509528
46 79462.2676978543 1727.44060212727
47 79462.5674473009 1690.69292441066
48 79462.8541369816 1655.47612785378
49 79463.1280234976 1621.69649027546
50 79463.3894261935 1589.26778852387
51 79463.6387078982 1558.11056289996
52 79463.8762614084 1528.15146656555
53 79464.1024993129 1499.32268866628
54 79464.3178460568 1471.56144159364
55 79464.5227316714 1444.80950421221
56 79464.7175868083 1419.01281405015
57 79464.9027974142 1394.12110170902
58 79465.0788057715 1370.08756561675
59 79465.246033759 1346.86857684337
60 79465.4048880237 1324.4234148004
61 79465.5557613762 1302.71402887502
62 79465.6990329397 1281.70482311193
63 79465.83506798 1261.36246139651
64 79465.9642177379 1241.65569090215
65 79466.0868193593 1222.5551818363
66 79466.2031959411 1204.03338175668
67 79466.313656682 1186.06438293555
68 79466.4184971176 1168.6238014282
69 79466.5179994265 1151.68866665836
70 79466.6124327855 1135.23732046836
71 79466.7020537632 1119.24932470089
72 79466.7871067413 1103.70537648252
73 79466.8678243523 1088.58723047058
74 79466.9444279266 1073.87762740441
75 79467.0171279449 1059.5602283726
76 79467.086124488 1045.61955426958
77 79467.1516076836 1032.04092996992
78 79467.2137581443 1018.81043279672
79 79467.272747397 1005.91484490376
80 79467.3287382999 993.341609228749
81 79467.3818854479 981.078788709233
82 79467.4323355641 969.115028482489
83 79467.4802278772 957.439520817798
84 79467.5256944849 946.041972553392
85 79467.5688607029 934.912574831798
86 79467.609845399 924.0419749465
87 79467.6487613137 913.421250130043
88 79467.6857153664 903.041883129164
89 79467.7208089476 892.895739426378
90 79467.7541381983 882.975045979981
91 79467.7857942758 873.272371365668
92 79467.815863608 863.78060721313
93 79467.8444281342 854.492950840153
94 79467.8715655354 845.402888995057
95 79467.8973494528 836.504182625819
96 79467.921849696 827.790852601
97 79467.9451324403 819.257166313818
98 79467.967260415 810.897625106275
99 79467.9882930812 802.706952455366
100 79468.008286802 794.68008286802
101 79468.0272950027 786.812151435671
102 79468.0453683242 779.098484003179
103 79468.0625547674 771.534587910363
104 79468.0788998308 764.116143267604
105 79468.0944466416 756.83899472992
106 79468.1092360787 749.699143736592
107 79468.1233068907 742.692741185894
108 79468.136695807 735.816080516731
109 79468.1494376433 729.06559117104
110 79468.1615654023 722.437832412748
111 79468.1731103678 715.929487480791
112 79468.1841021955 709.537358055317
113 79468.1945689977 703.258359017679
114 79468.2045374248 697.089513486182
115 79468.2140327413 691.027948110794
116 79468.2230788989 685.070888611197
117 79468.2316986054 679.215655543636
118 79468.2399133895 673.459660282962
119 79468.2477436631 667.800401207253
120 79468.2552087798 662.235460073165
121 79468.2623270903 656.762498570994
122 79468.2691159949 651.379255049139
123 79468.275591994 646.083541398325
124 79468.2817707343 640.873240086567
125 79468.2876670545 635.746301336436
126 79468.2932950271 630.700740436723
127 79468.2986679991 625.734635181095
128 79468.3037986292 620.846123426791
129 79468.3086989249 616.03340076686
130 79468.3133802759 611.294718309815
131 79468.3178534867 606.628380560967
132 79468.3221288072 602.032743400055
133 79468.3262159619 597.506212150089
134 79468.3301241771 593.047239732665
135 79468.3338622072 588.654324905239
136 79468.3374383594 584.326010576172
137 79468.3408605169 580.060882193554
138 79468.344136161 575.857566204065
139 79468.3472723925 571.714728578363
140 79468.3502759509 567.631073399649
141 79468.353153234 563.605341512298
142 79468.3559103151 559.636309227571
143 79468.3585529601 555.722787083637
144 79468.3610866437 551.863618657248
145 79468.3635165641 548.05767942458
146 79468.3658476579 544.30387566889
147 79468.3680846134 540.601143432744
148 79468.3702318834 536.948447512725
149 79468.3722936976 533.344780494614
150 79468.3742740741 529.78916182716
151 79468.3761768303 526.280636932651
152 79468.3780055935 522.818276352589
153 79468.3797638103 519.401174926864
154 79468.3814547563 516.028451004911
155 79468.3830815448 512.699245687386
156 79468.3846471352 509.412722097021
157 79468.3861543408 506.16806467733
158 79468.3876058364 502.964478517952
159 79468.3890041654 499.801188705443
160 79468.3903517464 496.677439698415
161 79468.3916508801 493.592494725963
162 79468.3929037545 490.545635208361
163 79468.3941124514 487.536160199089
164 79468.3952789515 484.563385847265
165 79468.3964051394 481.626644879633
166 79468.3974928089 478.725286101258
167 79468.3985436672 475.858673914175
168 79468.3995593395 473.026187853211
169 79468.4005413732 470.227222138303
170 79468.4014912418 467.461185242599
171 79468.4024103484 464.727499475722
172 79468.4033000296 462.025600581567
173 79468.4041615585 459.354937350049
174 79468.4049961484 456.714971242232
175 79468.405804955 454.105176028314
176 79468.4065890802 451.525037437956
177 79468.407349574 448.974052822452
178 79468.4080874376 446.451730828301
179 79468.4088036256 443.957591081707
180 79468.4094990484 441.491163883602
181 79468.4101745743 439.051989914775
182 79468.4108310316 436.639619950723
183 79468.4114692106 434.25361458585
184 79468.4120898657 431.893543966661
185 79468.4126937166 429.558987533603
186 79468.4132814506 427.24953377124
187 79468.4138537238 424.964779966437
188 79468.4144111627 422.70433197427
189 79468.4149543658 420.467803991353
190 79468.4154839048 418.254818336341
191 79468.4160003259 416.065005237308
192 79468.4165041511 413.898002625787
193 79468.4169958792 411.753455937198
194 79468.4174759874 409.631017917461
195 79468.4179449316 407.530348435547
196 79468.4184031479 405.451114301775
197 79468.4188510536 403.392989091643
198 79468.4192890478 401.355652974989
199 79468.4197175123 399.338792550313
200 79468.4201368126 397.342100684063


==> archiv - toUpload/Data/T_N_2_iT_20.txt <==
t regret_vec ave_regret_vec
5 49153.8240410727 9830.76480821454
6 49801.3608117592 8300.22680195987
7 49868.3760438862 7124.05372055517
8 49871.1560158347 6233.89450197934
9 49875.8762952714 5541.76403280793
10 49883.0642379532 4988.30642379532
11 49888.4731471443 4535.31574064948
12 49892.0491969018 4157.67076640848
13 49894.2494964938 3838.01919203799
14 49895.5338159203 3563.96670113716
15 49896.2425822222 3326.41617214815
16 49896.6005114539 3118.53753196587
17 49896.7568629529 2935.10334487958
18 49896.8084626706 2772.04491459281
19 49896.8162989214 2626.14822625902
20 49896.8172864536 2494.84086432268
21 49896.8324390976 2376.03963995703
22 49896.8724713474 2268.03965778852
23 49896.9415947643 2169.43224325062
24 49897.0400611009 2079.0433358792
25 49897.1658426607 1995.88663370643
26 49897.3157235298 1919.12752782807
27 49897.4859920192 1848.05503674145
28 49897.6728659567 1782.05974521274
29 49897.8727412125 1720.61630142112
30 49898.0823251397 1663.26941083799
31 49898.2986966546 1609.62253860176
32 49898.5193209186 1559.32872877871
33 49898.7420370986 1512.08309203329
34 49898.9650313394 1467.6166185688
35 49899.186802598 1425.6910515028
36 49899.4061261759 1386.094614616
37 49899.6220178253 1348.6384329142
38 49899.8337000435 1313.1535184222
39 49900.0405713806 1279.48821977899
40 49900.2421790636 1247.50605447659
41 49900.4381949531 1217.08385841349
42 49900.6283946635 1188.11019987294
43 49900.8126395908 1160.4840148742
44 49900.990861551 1134.11342867161
45 49901.1630497271 1108.91473443838
46 49901.3292396319 1084.81150520939
47 49901.4895038164 1061.73381923014
48 49901.643944077 1039.61758216827
49 49901.7926849479 1018.40393234588
50 49901.9358682844 998.038717365688
51 49902.0736487717 978.472032328857
52 49902.2061902179 959.657811350345
53 49902.333662506 941.553465330303
54 49902.4562391017 924.119559983365
55 49902.5740950252 907.319529000458
56 49902.6874052148 891.119417950264
57 49902.7963432157 875.487655144135
58 49902.9010801393 860.394846209299
59 49903.0017838487 845.813589556758
60 49903.0986183315 831.718310305525
61 49903.1917432271 818.085110544706
62 49903.2813134823 804.891634088425
63 49903.3674791117 792.116944112884
64 49903.4503850431 779.741412266298
65 49903.5301710339 767.746618015907
66 49903.6069716438 756.115257146119
67 49903.6809162531 744.831058451539
68 49903.752129117 733.878707781133
69 49903.8207294493 723.243778687671
70 49903.8868315277 712.912669021824
71 49903.9505448164 702.872542884739
72 49904.0119741017 693.111277418079
73 49904.0712196358 683.617413967614
74 49904.128377288 674.380113206595
75 49904.1835386988 665.389113849318
76 49904.2367914363 656.634694624162
77 49904.2882191525 648.107639209772
78 49904.3379017387 639.799203868444
79 49904.3859154792 631.701087537711
80 49904.4323332017 623.805404165021
81 49904.4772244246 616.104657091661
82 49904.5206555006 608.591715310983
83 49904.5626897557 601.259791442839
84 49904.6033876236 594.102421281233
85 49904.6428067762 587.113444785602
86 49904.6810022488 580.286988398242
87 49904.7180265607 573.617448581158
88 49904.7539298313 567.099476475356
89 49904.7887598907 560.727963594278
90 49904.822562387 554.498028470967
91 49904.8553808878 548.40500418558
92 49904.8872569778 542.444426706281
93 49904.9182303527 536.612023982287
94 49904.9483389075 530.903705733058
95 49904.9776188218 525.315553882334
96 49905.0061046412 519.843813590012
97 49905.0338293545 514.484884838706
98 49905.0608244679 509.235314535386
99 49905.0871200743 504.09178909166
100 49905.1127449218 499.051127449218
101 49905.1377264761 494.110274519565
102 49905.1620909823 489.26629500963
103 49905.185863522 484.51636760701
104 49905.2090680691 479.857779500664
105 49905.2317275415 475.287921214681
106 49905.2538638514 470.804281734447
107 49905.2754979529 466.404443906102
108 49905.2966498865 462.086080091542
109 49905.317338823 457.846948062596
110 49905.3375831033 453.684887119121
111 49905.3574002782 449.597814416921
112 49905.3768071448 445.583721492364
113 49905.3958197819 441.640670971522
114 49905.4144535834 437.766793452486
115 49905.43272329 433.960284550348
116 49905.4506430196 430.219402094997
117 49905.4682262962 426.542463472617
118 49905.485486077 422.927843102348
119 49905.5024347785 419.373970040155
120 49905.5190843014 415.879325702512
121 49905.5354460543 412.442441702928
122 49905.5515309757 409.061897794883
123 49905.5673495557 405.736319915087
124 49905.5829118561 402.46437832142
125 49905.5982275297 399.244785820238
126 49905.6133058391 396.076296078088
127 49905.6281556734 392.957702013176
128 49905.6427855656 389.887834262231
129 49905.6572037081 386.865559718667
130 49905.6714179677 383.889780138213
131 49905.6854359004 380.9594308084
132 49905.6992647644 378.073479278518
133 49905.7129115337 375.23092414687
134 49905.7263829103 372.430793902316
135 49905.739685336 369.672145817304
136 49905.7528250036 366.954064889733
137 49905.7658078678 364.275662831152
138 49905.7786396553 361.636077098951
139 49905.7913258743 359.034469970319
140 49905.8038718244 356.470027655888
141 49905.8162826047 353.941959451097
142 49905.8285631228 351.4494969234
143 49905.8407181026 348.991893133585
144 49905.852752092 346.568421889528
145 49905.8646694703 344.17837703083
146 49905.8764744549 341.821071742842
147 49905.8881711083 339.495837898696
148 49905.8997633443 337.202025428002
149 49905.9112549341 334.939001710967
150 49905.9226495119 332.706150996746
151 49905.9339505808 330.502873844906
152 49905.9451615177 328.328586588932
153 49905.9562855786 326.182720820775
154 49905.9673259033 324.064722895476
155 49905.97828552 321.974053454968
156 49905.9891673498 319.910186970191
157 49905.9999742106 317.872611300705
158 49906.0107088217 315.860827271023
159 49906.021373807 313.874348262937
160 49906.031971699 311.912699823119
161 49906.0425049425 309.975419285357
162 49906.0529758974 308.062055406774
163 49906.0633868425 306.172168017438
164 49906.0737399782 304.305327682794
165 49906.0840374296 302.461115378361
166 49906.0942812495 300.639122176202
167 49906.1044734206 298.838948942638
168 49906.1146158587 297.060206046778
169 49906.1247104147 295.302513079377
170 49906.1347588771 293.56549858163
171 49906.1447629747 291.848799783478
172 49906.154724378 290.152062351035
173 49906.1646447021 288.474940142787
174 49906.174525508 286.817094974184
175 49906.1843683051 285.178196390315
176 49906.1941745529 283.557921446323
177 49906.2039456624 281.955954495268
178 49906.2136829983 280.371986983136
179 49906.2233878804 278.805717250729
180 49906.2330615853 277.256850342141
181 49906.2427053477 275.7250978196
182 49906.2523203619 274.210177584406
183 49906.2619077836 272.711813703736
184 49906.2714687307 271.229736243101
185 49906.2810042846 269.763681104241
186 49906.2905154921 268.313389868237
187 49906.3000033657 266.878609643667
188 49906.3094688855 265.459092919604
189 49906.3189129998 264.05459742328
190 49906.3283366265 262.664885982245
191 49906.3377406537 261.289726390857
192 49906.3471259413 259.928891280944
193 49906.3564933213 258.582157996484
194 49906.3658435992 257.249308472161
195 49906.3751775546 255.930129115665
196 49906.3844959423 254.624410693583
197 49906.3937994927 253.331948220775
198 49906.4030889131 252.052540853096
199 49906.4123648879 250.785991783356
200 49906.42162808 249.5321081404


==> archiv - toUpload/Data/T_N_2_iT_20_true.txt <==
t regret_vec ave_regret_vec
5 0.05662635584763 0.011325271169526
6 0.0596021747217157 0.00993369578695261
7 0.0615215206699101 0.00878878866713002
8 0.0627480832725232 0.0078435104090654
9 0.0635226486029157 0.00705807206699063
10 0.0640042040321311 0.00640042040321311
11 0.0642975252472557 0.00584522956793234
12 0.0644713896297609 0.00537261580248007
13 0.0645706902975135 0.0049669761767318
14 0.0646245074769368 0.00461603624835263
15 0.0646514870986584 0.00431009913991056
16 0.0646634217775972 0.00404146386109983
17 0.0646675852629432 0.00380397560370254
18 0.0646683858856462 0.00359268810475812
19 0.0646683867423679 0.00340359930222989
20 0.064669214944312 0.0032334607472156
21 0.0646713861357539 0.00307958981598828
22 0.0646751346975858 0.00293977884989026
23 0.0646804482261528 0.00281219340113708
24 0.0646871817782607 0.00269529924076086
25 0.064695128514905 0.0025878051405962
26 0.0647040626532675 0.00248861779435644
27 0.0647137639790482 0.00239680607329808
28 0.0647240307658115 0.00231157252735041
29 0.064734685567573 0.00223223053681286
30 0.0647455767703334 0.00215818589234445
31 0.0647565777434195 0.00208892186269095
32 0.06476758474473 0.00202398702327281
33 0.0647785142861587 0.00196298528139875
34 0.0647893003765459 0.0019055676581337
35 0.0647998918756709 0.00185142548216203
36 0.0648102500781646 0.00180028472439346
37 0.0648203465762649 0.00175190125881797
38 0.0648301614099925 0.00170605687921033
39 0.064839681490538 0.00166255593565482
40 0.064848899271777 0.00162122248179443
41 0.0648578116404513 0.00158189784488906
42 0.0648664189953801 0.00154443854750905
43 0.0648747244875219 0.00150871452296562
44 0.0648827333959473 0.00147460757718062
45 0.0648904526174163 0.00144201005816481
46 0.0648978902506186 0.0014108237011004
47 0.0649050552588313 0.00138095862252833
48 0.0649119571976546 0.0013523324416178
49 0.0649186059960047 0.00132486951012254
50 0.0649250117812647 0.00129850023562529
51 0.0649311847405036 0.00127316048510791
52 0.0649371350113605 0.00124879105791078
53 0.0649428725970203 0.0012253372188117
54 0.0649484073011252 0.00120274828335417
55 0.0649537486786007 0.00118097724870183
56 0.0649589059997113 0.00115998046428056
57 0.0649638882245398 0.00113971733727263
58 0.06496870398611 0.00112015006872603
59 0.0649733615802636 0.00110124341661464
60 0.0649778689609424 0.00108296448268237
61 0.0649822337399312 0.00106528252032674
62 0.0649864631898096 0.00104816876112596
63 0.0649905642496374 0.00103159625793075
64 0.0649945435325889 0.0010155397426967
65 0.064998407335023 0.000999975497461892
66 0.0650021616467593 0.00098488123707211
67 0.065005812161959 0.000970236002417299
68 0.065009364290585 0.000956020063096838
69 0.06501282317013 0.000942214828552609
70 0.0650161936772977 0.000928802766818539
71 0.0650194804397655 0.000915767330137542
72 0.0650226878478147 0.000903092886775204
73 0.0650258200656793 0.000890764658433963
74 0.0650288810425918 0.000878768662737728
75 0.0650318745234706 0.000867091660312941
76 0.0650348040593768 0.000855721106044431
77 0.0650376730174501 0.000844645104122728
78 0.0650404845904425 0.000833852366544134
79 0.0650432418059768 0.0008233321747592
80 0.0650459475352028 0.000813074344190035
81 0.0650486045011734 0.000803069191372511
82 0.0650512152868535 0.000793307503498213
83 0.0650537823425964 0.000783780510151764
84 0.0650563079933374 0.000774479857063541
85 0.0650587944454693 0.000765397581711403
86 0.0650612437931899 0.000756526090618487
87 0.0650636580246839 0.000747858138214758
88 0.0650660390278815 0.000739386807135017
89 0.0650683885959694 0.000731105489842353
90 0.0650707084325033 0.000723007871472259
91 0.0650730001563794 0.000715087913806367
92 0.0650752653063389 0.000707339840286292
93 0.0650775053454443 0.000699758121994025
94 0.0650797216651547 0.000692337464522923
95 0.0650819155892163 0.000685072795675962
96 0.0650840883773215 0.000677959253930432
97 0.0650862412286382 0.000670992177614827
98 0.0650883752849557 0.000664167094744446
99 0.0650904916339405 0.000657479713474146
100 0.0650925913118491 0.000650925913118491
101 0.0650946753064488 0.000644501735707414
102 0.0650967445594701 0.000638203378034021
103 0.0650987999691536 0.000632027184166539
104 0.0651008423925299 0.000625969638389711
105 0.0651028726475472 0.000620027358548069
106 0.0651048915151626 0.000614197089765685
107 0.0651068997412623 0.00060847569851647
108 0.0651088980385143 0.000602860167023281
109 0.0651108870880552 0.000597347587963809
110 0.0651128675411192 0.00059193515946472
111 0.065114840020573 0.000586620180365523
112 0.0651168051224112 0.000581400045735814
113 0.0651187634170424 0.000576272242628694
114 0.0651207154506652 0.000571234346058467
115 0.0651226617463899 0.000566284015185999
116 0.0651246028054984 0.000561418989702573
117 0.0651265391084051 0.000556637086396625
118 0.0651284711158103 0.000551936195896697
119 0.0651303992695715 0.000547314279576231
120 0.0651323239936355 0.000542769366613629
121 0.0651342456949782 0.000538299551198167
122 0.0651361647643101 0.000533902989871394
123 0.0651380815769443 0.000529577898999547
124 0.0651399964934807 0.00052532255236678
125 0.0651419098605033 0.000521135278884026
126 0.065143822011199 0.000517014460406342
127 0.0651457332660591 0.000512958529654008
128 0.0651476439333808 0.000508965968229538
129 0.0651495543098757 0.000505035304727718
130 0.0651514646811665 0.00050116511293205
131 0.0651533753223059 0.000497354010093938
132 0.0651552864981966 0.000493600655289368
133 0.0651571984640988 0.000489903747850367
134 0.0651591114660151 0.000486262025865785
135 0.0651610257410807 0.000482674264748746
136 0.0651629415180218 0.000479139275867808
137 0.0651648590174074 0.000475655905236551
138 0.0651667784520547 0.000472223032261266
139 0.0651687000273335 0.000468839568541967
140 0.0651706239414423 0.000465504456724588
141 0.0651725503858022 0.000462216669402852
142 0.0651744795452271 0.000458975208064979
143 0.0651764115982282 0.000455779102085512
144 0.0651783467172684 0.000452627407758808
145 0.0651802850690063 0.000449519207372457
146 0.0651822268144916 0.000446453608318436
147 0.0651841721093887 0.00044342974224074
148 0.0651861211042522 0.00044044676421792
149 0.065188073944592 0.000437503851977128
150 0.0651900307711871 0.000434600205141247
151 0.0651919917201551 0.000431735044504338
152 0.065193956923222 0.000428907611336987
153 0.0651959265078158 0.00042611716671775
154 0.0651979005972282 0.000423362990891092
155 0.065199879310775 0.000420644382650161
156 0.0652018627639238 0.000417960658743101
157 0.0652038510684726 0.000415311153302373
158 0.0652058443326152 0.000412695217295033
159 0.0652078426610877 0.000410112217994262
160 0.0652098461552955 0.000407561538470597
161 0.0652118549134125 0.000405042577101941
162 0.0652138690304832 0.000402554747101748
163 0.0652158885985851 0.000400097476064939
164 0.0652179137068034 0.000397670205529289
165 0.0652199444414484 0.000395272390554233
166 0.0652219808860677 0.000392903499313661
167 0.0652240231215884 0.000390563012704122
168 0.065226071226338 0.000388250423966298
169 0.0652281252762002 0.000385965238320711
170 0.0652301853446099 0.000383706972615352
171 0.0652322515027254 0.000381475154986698
172 0.0652343238193823 0.000379269324531292
173 0.0652364023612325 0.000377089030989783
174 0.0652384871927979 0.000374933834441367
175 0.0652405783765537 0.000372803305008878
176 0.0652426759729463 0.000370697022573559
177 0.0652447800405031 0.000368614576500018
178 0.0652468906358387 0.00036655556536988
179 0.0652490078137237 0.000364519596724713
180 0.0652511316271472 0.000362506286817484
181 0.0652532621273577 0.000360515260372142
182 0.0652553993639562 0.000358546150351408
183 0.065257543384872 0.000356598597731541
184 0.0652596942364567 0.000354672251285091
185 0.0652618519635018 0.00035276676737028
186 0.0652640166092942 0.000350881809727388
187 0.0652661882156524 0.000349017049281564
188 0.0652683668229828 0.000347172163952036
189 0.0652705524703218 0.000345346838467311
190 0.0652727451952891 0.000343540764185732
191 0.0652749450342754 0.000341753638922908
192 0.0652771520223423 0.000339985166783033
193 0.0652793661933306 0.000338235057996532
194 0.065281587579868 0.000336503028762206
195 0.0652838162133993 0.000334788801094355
196 0.0652860521242028 0.000333092102674504
197 0.0652882953414842 0.000331412666708042
198 0.065290545893301 0.000329750231784349
199 0.0652928038067026 0.000328104541742224
200 0.0652950691076875 0.000326475345538437


==> archiv - toUpload/Data/T_N_2_iT_2_true.txt <==
t regret_vec ave_regret_vec
5 61.6267900734251 12.325358014685
6 67.486478882189 11.2477464803648
7 69.853150028952 9.97902143270743
8 70.8159478497927 8.85199348122409
9 71.2009491553462 7.91121657281624
10 71.3477608659036 7.13477608659036
11 71.398663688969 6.49078760808809
12 71.4132606640174 5.95110505533478
13 71.4159595821017 5.49353535246936
14 71.4161725563027 5.10115518259305
15 71.4164121309586 4.76109414206391
16 71.4167252199723 4.46354532624827
17 71.4169324846924 4.20099602851132
18 71.417042106039 3.9676134503355
19 71.4170864728313 3.75879402488586
20 71.417097234846 3.5708548617423
21 71.417097968163 3.40081418896014
22 71.4171041990459 3.24623200904754
23 71.4171251601421 3.10509239826705
24 71.4171655791182 2.97571523246326
25 71.4172271200317 2.85668908480127
26 71.4173106809844 2.74681964157632
27 71.4174140725223 2.64508941009342
28 71.4175348133941 2.5506262433355
29 71.4176702644857 2.46267828498227
30 71.4178177764093 2.38059392588031
31 71.4179748081652 2.30380563897307
32 71.418139006039 2.23181684393872
33 71.4183082475865 2.16419115901777
34 71.4184806595618 2.10054354881064
35 71.4186546180525 2.04053298908721
36 71.4188287373299 1.98385635381472
37 71.4190018521251 1.93024329330068
38 71.4191729966035 1.87945192096325
39 71.4193413822391 1.83126516364716
40 71.4195063759839 1.7854876593996
41 71.4196674795926 1.74194310925836
42 71.4198243392885 1.7004720080783
43 71.4199766754925 1.66092969012773
44 71.4201242672351 1.62318464243716
45 71.4202669759715 1.58711704391048
46 71.4204047256864 1.55261749403666
47 71.4205374899936 1.51958590404242
48 71.4206652824986 1.48793052671872
49 71.4207881490488 1.45756710508263
50 71.420906161313 1.42841812322626
51 71.4210194114124 1.40041214532181
52 71.4211280074169 1.37348323091186
53 71.4212320200069 1.34757041547183
54 71.4213316089608 1.32261725201779
55 71.4214269214458 1.29857139857174
56 71.4215181020924 1.27538425182308
57 71.4216052954884 1.25301061921909
58 71.4216886462373 1.23140842493513
59 71.4217682983191 1.21053844573422
60 71.4218443943388 1.19036407323898
61 71.4219170748456 1.17085109958763
62 71.4219864777657 1.15196752383493
63 71.4220527379499 1.13368337679285
64 71.4221159868245 1.11597056229413
65 71.4221763521318 1.09880271310972
66 71.4222339577422 1.08215505996579
67 71.4222889235284 1.06600431229147
68 71.4223413652915 1.05032854948958
69 71.4223913947269 1.03510712166271
70 71.4224391194245 1.02032055884892
71 71.4224846428974 1.00595048792813
72 71.422528064631 0.991979556453208
73 71.4225694801516 0.978391362741803
74 71.4226089811072 0.965170391636584
75 71.4226466553603 0.952301955404804
76 71.4226825870877 0.939772139303785
77 71.4227168568874 0.927567751388148
78 71.4227495418891 0.915676276178066
79 71.4227807158682 0.904085831846433
80 71.4228104493589 0.892785130616986
81 71.4228388097708 0.881763442095935
82 71.4228658615031 0.871010559286623
83 71.4228916660589 0.860516767060951
84 71.4229162821575 0.850272812882828
85 71.4229397658441 0.840269879598166
86 71.4229621705984 0.830499560123238
87 71.4229835474394 0.820953833878613
88 71.4230039450283 0.811625044829868
89 71.4230234097682 0.802505881008632
90 71.4230419859004 0.793589355398893
91 71.4230597155978 0.784868788083492
92 71.4230766390556 0.776337789554952
93 71.423092794578 0.76799024510299
94 71.4231082186625 0.759820300198537
95 71.4231229460803 0.751822346800845
96 71.4231370099544 0.743991010520359
97 71.4231504418344 0.736321138575612
98 71.423163271768 0.728807788487428
99 71.42317552837 0.721446217458283
100 71.4231872388884 0.714231872388884
101 71.4231984292677 0.707160380487799
102 71.4232091242092 0.700227540433423
103 71.4232193472294 0.693429314050771
104 71.4232291207156 0.68676181846842
105 71.4232384659785 0.680221318723605
106 71.4232474033034 0.673804220785881
107 71.4232559519988 0.667507064971952
108 71.4232641304424 0.661326519726319
109 71.4232719561258 0.655259375744274
110 71.4232794456965 0.649302540415423
111 71.4232866149984 0.643453032567554
112 71.4232934791104 0.637707977492057
113 71.4233000523827 0.632064602233475
114 71.4233063484726 0.626520231126952
115 71.4233123803772 0.621072281568498
116 71.423318160466 0.615718260004017
117 71.4233237005104 0.610455758124021
118 71.4233290117136 0.60528244925181
119 71.4233341047372 0.600196084913758
120 71.4233389897285 0.595194491581071
121 71.4233436763445 0.590275567573095
122 71.4233481737768 0.585437280112924
123 71.4233524907733 0.580677662526612
124 71.4233566356606 0.575994811577908
125 71.423360616364 0.571386884930912
126 71.4233644404276 0.566852098733553
127 71.4233681150326 0.562388725315217
128 71.423371647015 0.557995090992305
129 71.4233750428828 0.553669573975836
130 71.4233783088318 0.549410602375629
131 71.4233814507609 0.545216652295885
132 71.4233844742867 0.541086246017324
133 71.4233873847575 0.537017950261334
134 71.423390187266 0.533010374531836
135 71.4233928866624 0.529062169530833
136 71.4233954875657 0.525172025643865
137 71.4233979943754 0.521338671491792
138 71.4234004112823 0.517560872545524
139 71.4234027422784 0.513837429800564
140 71.4234049911667 0.510167178508334
141 71.4234071615709 0.506548986961496
142 71.4234092569436 0.502981755330589
143 71.4234112805749 0.499464414549475
144 71.4234132356004 0.495995925247225
145 71.4234151250087 0.492575276724198
146 71.4234169516485 0.489201485970195
147 71.4234187155031 0.485873596704103
148 71.4234204100832 0.482590678446508
149 71.4234220386354 0.479351825762654
150 71.4234236042446 0.476156157361631
151 71.4234251098421 0.473002815296967
152 71.4234265582136 0.469890964198774
153 71.4234279520068 0.466819790535992
154 71.4234292937385 0.463788501907393
155 71.4234305858011 0.460796326360007
156 71.4234318304694 0.457842511733778
157 71.4234330299063 0.454926325031251
158 71.4234341861688 0.452047051811195
159 71.4234353012131 0.449203995605114
160 71.4234363769 0.446396477355625
161 71.4234374149999 0.443623834875776
162 71.4234384171969 0.440885422328376
163 71.423439385094 0.438180609724503
164 71.4234403202164 0.435508782440344
165 71.423441224016 0.432869340751612
166 71.4234420978747 0.430261699384788
167 71.4234429431086 0.427685287084483
168 71.4234437609706 0.425139546196254
169 71.423444552654 0.422623932264225
170 71.4234453192954 0.420137913642914
171 71.4234460619776 0.417680971122676
172 71.4234467817322 0.41525259756821
173 71.4234474795424 0.412852297569609
174 71.4234481563451 0.410479587105432
175 71.4234488130334 0.408133993217334
176 71.4234494504589 0.405815053695789
177 71.4234500694335 0.403522316776461
178 71.4234506707315 0.401255340846806
179 71.4234512550915 0.399013694162522
180 71.423451823218 0.396796954573434
181 71.4234523757835 0.394604709258473
182 71.4234529134296 0.392436554469393
183 71.4234534367685 0.390292095282888
184 71.4234539463851 0.388170945360789
185 71.4234544428375 0.386072726718041
186 71.4234549266589 0.383997069498166
187 71.4234553983584 0.381943611755928
188 71.4234558584227 0.379911999246929
189 71.4234563073164 0.377901885223896
190 71.4234567454838 0.375912930239389
191 71.4234571733497 0.37394480195471
192 71.4234575913199 0.371997174954791
193 71.4234579997827 0.370069730568822
194 71.4234583991094 0.36816215669644
195 71.4234587896551 0.366274147639257
196 71.4234591717597 0.364405403937549
197 71.4234595457483 0.36255563221192
198 71.4234599119322 0.360724545009759
199 71.4234602706094 0.358911860656329
200 71.4234606220652 0.357117303110326


==> archiv - toUpload/Data/T_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 56896.6609872672 11379.3321974534
6 61125.1820151298 10187.530335855
7 62568.914356277 8938.416336611
8 63056.4722302707 7882.05902878384
9 63211.5740034183 7023.50822260203
10 63254.4018088209 6325.44018088209
11 63262.9107872758 5751.17370793416
12 63263.6591295979 5271.97159413316
13 63264.5702275966 4866.50540212281
14 63266.3839082878 4519.02742202056
15 63267.9891444126 4217.86594296084
16 63268.9720079202 3954.31075049501
17 63269.503303689 3721.73548845229
18 63269.7476954216 3514.98598307898
19 63269.8339792533 3329.99126206596
20 63269.8500066589 3163.49250033294
21 63269.8511236069 3012.85005350509
22 63269.8704921852 2875.90320419024
23 63269.9253120891 2750.86631791692
24 63270.0224576905 2636.2509357371
25 63270.1626496562 2530.80650598625
26 63270.3430221723 2433.47473162201
27 63270.5587943079 2343.35402941881
28 63270.8043500488 2259.67158393031
29 63271.0739151837 2181.76116948909
30 63271.361961407 2109.04539871357
31 63271.66342906 2041.02140093742
32 63271.9738319779 1977.24918224931
33 63272.2892878676 1917.34209963235
34 63272.6065036309 1860.95901481267
35 63272.9227350812 1807.79779243089
36 63273.2357338149 1757.58988149486
37 63273.5436893398 1710.09577538756
38 63273.845171434 1665.10118872195
39 63274.1390756342 1622.41382245216
40 63274.4245733859 1581.86061433465
41 63274.7011512726 1543.28539393348
42 63274.9683584677 1506.5468656778
43 63275.2259304424 1471.51688210331
44 63275.4737415953 1438.07894867262
45 63275.7117745099 1406.12692832244
46 63275.9400970464 1375.56391515318
47 63276.1588440947 1346.30125200201
48 63276.3682026666 1318.25767088889
49 63276.5683996163 1291.35853876768
50 63276.759620867 1265.53519241734
51 63276.9421631595 1240.72435614038
52 63277.1163456227 1216.86762203121
53 63277.2824817444 1193.91099022159
54 63277.4408841665 1171.8044608179
55 63277.59186432 1150.50167026036
56 63277.7357307523 1129.95956662058
57 63277.8727873565 1110.13811907643
58 63278.0033318519 1091.00005744572
59 63278.1276545798 1072.51063821322
60 63278.246037595 1054.63743395992
61 63278.3587540109 1037.35014350838
62 63278.4660675552 1020.62042044444
63 63278.5682322968 1004.42171797296
64 63278.6654925112 988.729148320488
65 63278.7580826577 973.51935511781
66 63278.8462274431 958.770397385502
67 63278.9301419561 944.461643909793
68 63279.0100318538 930.573676939026
69 63279.0860935889 917.088204254911
70 63279.158514669 903.987978780986
71 63279.2274739358 891.256724985011
72 63279.2931418589 878.879071414707
73 63279.3556808412 866.840488778646
74 63279.4152455268 855.12723304766
75 63279.4719831118 843.726293108157
76 63279.5260336516 832.625342548047
77 63279.5775303661 821.81269519956
78 63279.6265999386 811.277264101777
79 63279.6733628073 801.00852357984
80 63279.7179334498 790.996474168123
81 63279.7604206577 781.231610131576
82 63279.8009278031 771.704889363452
83 63279.8395530951 762.407705458977
84 63279.8763898266 753.33186178365
85 63279.9115266115 744.4695473719
86 63279.9450476122 735.813314507118
87 63279.977032757 727.356057847782
88 63280.0075579492 719.090994976696
89 63280.0366952658 711.011648261414
90 63280.0645131475 703.111827923862
91 63280.0910765807 695.385616226162
92 63280.11644727 687.827352687717
93 63280.1406838031 680.431620255948
94 63280.1638418082 673.193232359661
95 63280.1859741029 666.10722078003
96 63280.2071308368 659.16882427955
97 63280.2273596266 652.373477934295
98 63280.2467056849 645.716803119233
99 63280.2652119421 639.194598100425
100 63280.282919163 632.80282919163
101 63280.299866057 626.537622436208
102 63280.316089383 620.395255778265
103 63280.3316240491 614.372151689797
104 63280.3465032067 608.464870223142
105 63280.3607583413 602.670102460393
106 63280.3744193566 596.984664333553
107 63280.3875146562 591.405490791179
108 63280.4000712201 585.929630289075
109 63280.4121146775 580.554239584197
110 63280.4236693763 575.276578812512
111 63280.4347584483 570.094006832867
112 63280.4454038715 565.003976820281
113 63280.4556265294 560.004032093181
114 63280.465446267 555.091802160237
115 63280.4748819435 550.264998973422
116 63280.4839514834 545.521413374857
117 63280.4926719235 540.858911725842
118 63280.501059459 536.27543270728
119 63280.509129486 531.768984281395
120 63280.5168966423 527.337640805353
121 63280.5243748466 522.979540287988
122 63280.5315773343 518.692881781429
123 63280.5385166931 514.475922899944
124 63280.5452048955 510.326977458835
125 63280.5516533303 506.244413226642
126 63280.5578728321 502.226649784382
127 63280.5638737096 498.272156485902
128 63280.569665772 494.379450513843
129 63280.5752583546 490.547095026005
130 63280.5806603428 486.773697387252
131 63280.5858801944 483.0579074824
132 63280.5909259617 479.398416105771
133 63280.5958053116 475.793953423396
134 63280.6005255452 472.243287504068
135 63280.6050936159 468.745222915674
136 63280.6095161474 465.298599383437
137 63280.6137994497 461.902290506932
138 63280.617949535 458.555202532863
139 63280.6219721327 455.256273180811
140 63280.6258727031 452.004470519308
141 63280.6296564516 448.798791889727
142 63280.6333283403 445.638262875636
143 63280.6368931011 442.521936315392
144 63280.6403552465 439.448891355878
145 63280.6437190804 436.418232545382
146 63280.646988709 433.42908896376
147 63280.6501680497 430.480613388093
148 63280.6532608412 427.57198149217
149 63280.6562706517 424.702391078199
150 63280.6592008873 421.871061339249
151 63280.6620548003 419.077232150995
152 63280.6648354962 416.320163391422
153 63280.6675459412 413.599134287197
154 63280.6701889688 410.913442785512
155 63280.6727672862 408.262404950234
156 63280.6752834805 405.645354381285
157 63280.6777400243 403.061641656206
158 63280.6801392814 400.51063379292
159 63280.6824835118 397.991713732779
160 63280.684774877 395.504279842981
161 63280.6870154443 393.047745437542
162 63280.6892071913 390.621538315996
163 63280.6913520105 388.225100319083
164 63280.6934517129 385.857886900689
165 63280.6955080323 383.519366715347
166 63280.6975226283 381.209021220652
167 63280.6994970903 378.926344293954
168 63280.7014329406 376.670841862742
169 63280.7033316374 374.44203154815
170 63280.7051945779 372.239442321046
171 63280.7070231011 370.062614170182
172 63280.7088184904 367.911097781921
173 63280.7105819763 365.784454231077
174 63280.7123147386 363.682254682406
175 63280.7140179089 361.604080102337
176 63280.7156925727 359.549520980527
177 63280.7173397714 357.518177060855
178 63280.7189605044 355.509657081485
179 63280.7205557311 353.523578523637
180 63280.7221263722 351.559567368735
181 63280.7236733122 349.617257863603
182 63280.7251974002 347.696292293408
183 63280.726699452 345.796320762033
184 63280.7281802513 343.917000979626
185 63280.7296405511 342.057998057033
186 63280.7310810755 340.218984306857
187 63280.7325025201 338.39963905091
188 63280.733905554 336.599648433798
189 63280.7352908205 334.818705242437
190 63280.7366589385 333.056508731255
191 63280.7380105033 331.312764452897
192 63280.7393460877 329.587184094207
193 63280.7406662429 327.879485317321
194 63280.7419714995 326.189391605667
195 63280.7432623684 324.51663211471
196 63280.7445393413 322.860941527252
197 63280.745802892 321.222059913158
198 63280.7470534768 319.599732593317
199 63280.7482915351 317.993710007714
200 63280.7495174905 316.403747587452


==> archiv - toUpload/Data/T_N_2_iT_5_true.txt <==
t regret_vec ave_regret_vec
5 25.4481138387727 5.08962276775455
6 25.861052422308 4.310175403718
7 25.890202607907 3.69860037255814
8 25.892256084156 3.2365320105195
9 25.8934729050415 2.87705254500461
10 25.8943049476247 2.58943049476247
11 25.8948527323217 2.35407752112016
12 25.8951998313791 2.15793331928159
13 25.8954137454784 1.99195490349834
14 25.8955397929804 1.84968141378431
15 25.8956093682577 1.72637395788385
16 25.8956440859903 1.6184777553744
17 25.8956586443536 1.52327403790315
18 25.8956628763741 1.43864793757634
19 25.8956632098439 1.36292964262336
20 25.8956635484557 1.29478317742278
21 25.8956666321985 1.23312698248564
22 25.8956736235561 1.17707607379801
23 25.8956851003931 1.12589935219101
24 25.895701159169 1.07898754829871
25 25.8957215955653 1.03582886382261
26 25.8957460289555 0.995990231882904
27 25.8957739868915 0.959102740255241
28 25.8958049612864 0.924850177188801
29 25.8958384447151 0.892959946369485
30 25.8958739569299 0.863195798564329
31 25.8959110663458 0.835351969882121
32 25.8959493657809 0.809248417680654
33 25.89598848366 0.784726923747273
34 25.8960281011917 0.761647885329168
35 25.8960679434849 0.73988765552814
36 25.8961077752566 0.719336327090462
37 25.896147397082 0.699895875596811
38 25.8961866416785 0.681478595833644
39 25.8962253702739 0.664005778724971
40 25.8962634564562 0.647406586411405
41 25.8963007871477 0.631617092369457
42 25.8963373140309 0.616579459857879
43 25.8963729862292 0.602241232237887
44 25.896407762933 0.58855472188484
45 25.8964416143702 0.575476480319338
46 25.8964745206266 0.562966837404925
47 25.8965064702089 0.550989499366146
48 25.8965374587146 0.539511197056555
49 25.8965674876651 0.528501377299289
50 25.8965965634951 0.517931931269902
51 25.8966246966858 0.507776954836977
52 25.8966519010216 0.498012536558107
53 25.8966781929544 0.488616569678386
54 25.8967035910627 0.47956858501968
55 25.8967281155909 0.470849602101652
56 25.8967517880579 0.462441996215319
57 25.8967746309279 0.454329379489963
58 25.89679666733 0.44649649426431
59 25.8968179208239 0.4389291173021
60 25.8968384152025 0.431613973586709
61 25.8968581743272 0.424538658595528
62 25.8968772219903 0.417691568096618
63 25.8968955818017 0.411061834631774
64 25.8969132770958 0.404639269954622
65 25.8969303308542 0.398414312782372
66 25.8969467656444 0.392377981297643
67 25.8969626035708 0.386521829904042
68 25.8969778662353 0.380837909797578
69 25.8969925747078 0.37531873296678
70 25.897006749504 0.369957239278629
71 25.8970204105696 0.36474676634605
72 25.8970335772697 0.359681021906523
73 25.8970462683836 0.354754058471008
74 25.8970585021026 0.349960250028413
75 25.897070296031 0.345294270613747
76 25.8970816671911 0.340751074568303
77 25.8970926320285 0.336325878338032
78 25.8971032064209 0.332014143672063
79 25.8971134056876 0.327811562097311
80 25.8971232446001 0.323714040557502
81 25.8971327373949 0.319717688115986
82 25.8971418977847 0.315818803631521
83 25.8971507389732 0.312013864324978
84 25.8971592736676 0.308299515162709
85 25.8971675140929 0.304672558989328
86 25.8971754720066 0.301129947348914
87 25.8971831587124 0.297668771939223
88 25.8971905850748 0.294286256648577
89 25.8971977615329 0.290979750129583
90 25.8972046981151 0.287746718867945
91 25.8972114044526 0.28458474070827
92 25.8972178897934 0.281491498802103
93 25.897224163016 0.278464775946408
94 25.8972302326421 0.275502449283426
95 25.8972361068502 0.272602485335265
96 25.8972417934879 0.269762935348833
97 25.8972473000846 0.266981930928707
98 25.897252633863 0.264257679937378
99 25.8972578017514 0.261588462643953
100 25.8972628103946 0.258972628103946
101 25.8972676661655 0.256408590754114
102 25.8972723751751 0.253894827207599
103 25.8972769432833 0.25142987323576
104 25.8972813761087 0.249012320924122
105 25.8972856790386 0.246640815990844
106 25.8972898572379 0.244314055256962
107 25.8972939156584 0.24203078425849
108 25.8972978590475 0.23978979499118
109 25.8973016919561 0.237589923779414
110 25.8973054187476 0.235430049261342
111 25.8973090436048 0.233309090482926
112 25.8973125705377 0.231226005094087
113 25.8973160033909 0.229179787640627
114 25.8973193458501 0.227169467946054
115 25.8973226014492 0.225194109577819
116 25.8973257735763 0.223252808392899
117 25.8973288654798 0.221344691157947
118 25.8973318802749 0.219468914239618
119 25.8973348209484 0.217624662360911
120 25.8973376903648 0.215811147419707
121 25.8973404912711 0.214027607365877
122 25.8973432263019 0.212273305133622
123 25.8973458979843 0.210547527625889
124 25.8973485087423 0.208849584747922
125 25.8973510609012 0.20717880848721
126 25.897353556692 0.205534552037238
127 25.8973559982551 0.203916188962639
128 25.8973583876446 0.202323112403474
129 25.8973607268315 0.200754734316523
130 25.8973630177076 0.199210484751597
131 25.8973652620888 0.197689811160983
132 25.897367461718 0.196192177740288
133 25.8973696182689 0.194717064799014
134 25.8973717333483 0.193263968159315
135 25.8973738084992 0.191832398581475
136 25.8973758452035 0.190421881214732
137 25.8973778448849 0.189031955072152
138 25.8973798089105 0.187662172528337
139 25.8973817385943 0.186312098838808
140 25.8973836351987 0.184981311679991
141 25.8973854999368 0.183669400708772
142 25.8973873339748 0.182375967140668
143 25.8973891384336 0.181100623345689
144 25.8973909143908 0.179842992461047
145 25.8973926628828 0.178602708019881
146 25.8973943803867 0.177379413564292
147 25.897396054799 0.176172762277544
148 25.8973976878888 0.174982416810059
149 25.8973992813454 0.17380804886809
150 25.8974008367823 0.172649338911882
151 25.8974023557408 0.171505975865833
152 25.8974038396938 0.170377656840091
153 25.8974052900486 0.169264086863063
154 25.8974067081504 0.168164978624353
155 25.8974080952853 0.167080052227647
156 25.8974094526831 0.166009034953097
157 25.8974107815199 0.164951661028789
158 25.8974120829208 0.163907671410891
159 25.8974133579622 0.162876813572089
160 25.8974146076742 0.161858841297963
161 25.8974158330426 0.160853514490948
162 25.8974170350114 0.159860598981552
163 25.8974182144845 0.158879866346531
164 25.8974193723273 0.157911093733703
165 25.8974205093691 0.156954063693146
166 25.8974216264042 0.156008564014483
167 25.897422724194 0.155074387570024
168 25.8974238034682 0.154151332163501
169 25.8974248649264 0.15323920038418
170 25.8974259092394 0.152337799466114
171 25.8974269370504 0.151446941152342
172 25.8974279489768 0.150566441563819
173 25.8974289456107 0.149696121072894
174 25.8974299275202 0.148835804181151
175 25.897430895251 0.147985319401434
176 25.8974318493265 0.1471444991439
177 25.8974327902497 0.14631317960593
178 25.8974337185035 0.14549120066575
179 25.8974346345517 0.144678405779619
180 25.8974355388403 0.143874641882446
181 25.8974364317974 0.143079759291699
182 25.8974373138349 0.142293611614478
183 25.8974381853485 0.141516055657642
184 25.8974390467189 0.140746951340863
185 25.897439898312 0.139986161612497
186 25.89744074048 0.139233552368172
187 25.8974415735616 0.138488992371987
188 25.8974423978828 0.137752353180228
189 25.8974432137572 0.137023509067499
190 25.897444021487 0.136302336955195
191 25.8974448213628 0.135588716342214
192 25.8974456136646 0.134882529237837
193 25.8974463986621 0.134183660096695
194 25.8974471766151 0.133491995755748
195 25.8974479477738 0.132807425373199
196 25.8974487123795 0.132129840369283
197 25.8974494706644 0.131459134368855
198 25.8974502228527 0.130795203145721
199 25.8974509691605 0.130137944568646
200 25.8974517097959 0.129487258548979


==> archiv - toUpload/Data/T_N_2_pMHE.txt <==
t reg_pMHE_vec ave_regret_pMHE_vec
5 0.297919189703316 0.0595838379406631
6 0.300675868888923 0.0501126448148204
7 0.302282003458748 0.0431831433512498
8 0.303204643613358 0.0379005804516698
9 0.303724901964103 0.0337472113293448
10 0.304011011613518 0.0304011011613518
11 0.304162998129156 0.0276511816481051
12 0.304239821834721 0.0253533184862267
13 0.304275842672455 0.0234058340517273
14 0.304290775247847 0.0217350553748462
15 0.304295685366707 0.0202863790244471
16 0.304296587332523 0.0190185367082827
17 0.304296588130078 0.0178997993017693
18 0.304297156009724 0.0169053975560958
19 0.304298863387363 0.0160157296519665
20 0.304301815846382 0.0152150907923191
21 0.304305895088476 0.0144907569089751
22 0.304310892834885 0.0138323133106766
23 0.304316580974213 0.013231155694531
24 0.304322746141921 0.01268011442258
25 0.304329204237218 0.0121731681694887
26 0.304335804298566 0.0117052232422526
27 0.30434242708056 0.0112719417437244
28 0.304348981305375 0.010869606475192
29 0.304355399189562 0.0104950137651573
30 0.304361632058196 0.0101453877352732
31 0.304367646414994 0.00981831117467722
32 0.304373420597 0.00951166939365626
33 0.304378942019484 0.00922360430362072
34 0.304384204957666 0.00895247661640193
35 0.304389208790031 0.00869683453685802
36 0.304393956625085 0.00845538768403014
37 0.304398454239211 0.00822698524970839
38 0.304402709289903 0.00801059761289217
39 0.304406730626112 0.00780530078528491
40 0.304410527877785 0.00761026319694464
41 0.304414111095123 0.00742473441695423
42 0.304417490491442 0.00724803548789148
43 0.304420676255039 0.0070795506105823
44 0.304423678414519 0.00691871996396634
45 0.304426506743001 0.0067650334831778
46 0.304429170693592 0.0066180254498607
47 0.304431679357476 0.00647726977356332
48 0.304434041438531 0.00634237586330273
49 0.304436265240432 0.00621298500490677
50 0.3044383586632 0.00608876717326399
51 0.304440329206457 0.00596941821973446
52 0.304442183977071 0.00585465738417443
53 0.304443929700286 0.00574422508868464
54 0.304445572733234 0.00563788097654138
55 0.30444711907943 0.00553540216508055
56 0.304448574404401 0.00543658168579288
57 0.304449944051492 0.00534122708862266
58 0.304451233057805 0.00524915919065181
59 0.304452446169929 0.00516021095203269
60 0.304453587859223 0.00507422646432038
61 0.304454662336806 0.00499106003830829
62 0.304455673567753 0.00491057538012504
63 0.30445662528496 0.00483264484579301
64 0.304457521002054 0.0047571487656571
65 0.30445836402616 0.00468397483117169
66 0.304459157469642 0.00461301753741882
67 0.30445990426139 0.00454417767554314
68 0.304460607157384 0.00447736186996153
69 0.304461268750846 0.00441248215580937
70 0.304461891481701 0.00434945559259573
71 0.304462477645687 0.00428820391050263
72 0.30446302940275 0.0042286531861493
73 0.304463548784965 0.00417073354499952
74 0.304464037704179 0.00411437888789432
75 0.304464497959112 0.00405952663945482
76 0.304464931241935 0.00400611751634125
77 0.304465339144686 0.00395409531356735
78 0.304465723165091 0.00390340670724476
79 0.304466084712277 0.00385400107230731
80 0.304466425111904 0.0038058303138988
81 0.304466745611152 0.00375884871124879
82 0.304467047383339 0.00371301277296755
83 0.304467331532373 0.00366828110279967
84 0.304467599096813 0.00362461427496206
85 0.304467851053712 0.00358197471827897
86 0.304468088322296 0.0035403266083988
87 0.304468311767421 0.00349963576744162
88 0.304468522202748 0.00345986957048577
89 0.30446872039384 0.00342099685835775
90 0.304468907060954 0.00338298785623282
91 0.304469082881756 0.00334581409760172
92 0.304469248493831 0.00330944835319382
93 0.30446940449709 0.00327386456448484
94 0.304469551455952 0.0032390377814463
95 0.304469689901508 0.0032049441042264
96 0.304469820333424 0.00317156062847316
97 0.304469943221888 0.00313886539404008
98 0.304470059009304 0.00310683733682963
99 0.304470168111949 0.00307545624355504
100 0.304470270921524 0.00304470270921524
101 0.304470367806607 0.00301455809709512
102 0.304470459114025 0.0029850045011179
103 0.304470545170154 0.00295602471038984
104 0.304470626282101 0.00292760217578943
105 0.304470702738864 0.00289972097846537
106 0.304470774812422 0.00287236580011719
107 0.304470842758713 0.00284552189494124
108 0.304470906818598 0.00281917506313517
109 0.304470967218743 0.00279331162586003
110 0.304471024172479 0.00276791840156799
111 0.304471077880575 0.00274298268360878
112 0.304471128531982 0.00271849221903556
113 0.304471176304542 0.00269443518853577
114 0.304471221365624 0.00267080018741775
115 0.304471263872769 0.0026475762075893
116 0.30447130397426 0.00262475262046776
117 0.30447134180967 0.00260231916076641
118 0.304471377510373 0.00258026591110485
119 0.304471411200037 0.00255858328739527
120 0.30447144299507 0.00253726202495891
121 0.304471473005052 0.002516293165331
122 0.30447150133314 0.00249566804371426
123 0.304471528076445 0.00247537827704427
124 0.304471553326389 0.00245541575263217
125 0.304471577169042 0.00243577261735233
126 0.304471599685441 0.00241644126734477
127 0.304471620951885 0.00239741433820382
128 0.304471641040206 0.00237868469562661
129 0.304471660018044 0.00236024542649646
130 0.304471677949086 0.00234208983037758
131 0.304471694893305 0.00232421141139928
132 0.304471710907176 0.00230660387050891
133 0.304471726043879 0.00228926109807428
134 0.3044717403535 0.00227217716681716
135 0.304471753883206 0.00225534632506078
136 0.304471766677422 0.00223876299027516
137 0.304471778777988 0.00222242174290502
138 0.304471790224312 0.00220631732046603
139 0.304471801053516 0.0021904446118958
140 0.304471811300566 0.0021747986521469
141 0.304471820998405 0.00215937461700996
142 0.304471830178064 0.00214416781815538
143 0.304471838868777 0.00212917369838306
144 0.304471847098091 0.00211438782707007
145 0.304471854891956 0.00209980589580659
146 0.304471862274827 0.00208542371421114
147 0.304471869269747 0.00207123720591665
148 0.304471875898431 0.00205724240471913
149 0.304471882181341 0.00204343545088149
150 0.304471888137767 0.00202981258758511
151 0.304471893785886 0.00201637015752243
152 0.304471899142834 0.00200310459962391
153 0.304471904224761 0.00199001244591347
154 0.304471909046895 0.00197709031848633
155 0.30447191362359 0.00196433492660381
156 0.304471917968381 0.00195174306389988
157 0.30447192209403 0.00193931160569446
158 0.304471926012569 0.00192703750640866
159 0.304471929735346 0.00191491779707765
160 0.304471933273065 0.00190294958295666
161 0.304471936635819 0.00189113004121627
162 0.30447193983313 0.00187945641872303
163 0.30447194287398 0.00186792602990172
164 0.304471945766843 0.00185653625467587
165 0.304471948519712 0.0018452845364831
166 0.304471951140132 0.00183416838036224
167 0.30447195363522 0.0018231853511091
168 0.304471956011697 0.00181233307149819
169 0.304471958275901 0.00180160922056746
170 0.304471960433818 0.00179101153196363
171 0.304471962491098 0.0017805377923456
172 0.304471964453077 0.00177018583984347
173 0.30447196632479 0.00175995356257104
174 0.304471968110994 0.00174983889718962
175 0.304471969816181 0.00173983982752104
176 0.304471971444594 0.00172995438320792
177 0.304471973000239 0.00172018063841943
178 0.304471974486904 0.00171051671060058
179 0.304471975908166 0.0017009607592635
180 0.304471977267405 0.00169151098481892
181 0.304471978567816 0.0016821656274465
182 0.304471979812418 0.0016729229660023
183 0.304471981004067 0.00166378131696212
184 0.304471982145461 0.00165473903339924
185 0.304471983239152 0.00164579450399541
186 0.304471984287552 0.00163694615208361
187 0.304471985292945 0.00162819243472163
188 0.304471986257491 0.00161953184179516
189 0.304471987183231 0.00161096289514937
190 0.304471988072098 0.00160248414774789
191 0.304471988925923 0.00159409418285824
192 0.304471989746436 0.00158579161326269
193 0.304471990535278 0.00157757508049367
194 0.304471991293999 0.00156944325409278
195 0.304471992024069 0.00156139483089266
196 0.304471992726881 0.00155342853432082
197 0.304471993403753 0.00154554311372464
198 0.304471994055935 0.00153773734371684
199 0.30447199468461 0.00153001002354075
200 0.3044719952909 0.0015223599764545


==> archiv - toUpload/Data/T_alg2vary_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 63542.5171480849 12708.503429617
6 73754.9981400467 12292.4996900078
7 79358.3547159836 11336.9078165691
8 82492.0165040918 10311.5020630115
9 84257.9614572323 9361.99571747026
10 85253.0912555184 8525.30912555184
11 85810.200597009 7800.92732700082
12 86118.0169672336 7176.50141393613
13 86284.5665939136 6637.27435337797
14 86371.9006093482 6169.4214720963
15 86415.6088535089 5761.04059023393
16 86435.9742996343 5402.24839372714
17 86444.4143907874 5084.96555239926
18 86447.2314318394 4802.62396843552
19 86447.8110297241 4549.88479103811
20 86447.8405888336 4322.39202944168
21 86447.8457316965 4116.56408246174
22 86447.8478524532 3929.44762965696
23 86447.8532185124 3758.60231384837
24 86447.8898130025 3601.9954088751
25 86447.979200418 3457.91916801672
26 86448.1320420686 3324.92815546418
27 86448.3502786862 3201.79075106245
28 86448.6301338598 3087.45107620928
29 86448.9645929523 2980.99877906732
30 86449.345140917 2881.64483803057
31 86449.7628841906 2788.70202852228
32 86450.2092306332 2701.56903845729
33 86450.67627084 2619.71746275273
34 86451.1569644461 2542.68108718959
35 86451.6452027087 2470.04700579168
36 86452.1357954797 2401.4482165411
37 86452.6244145189 2336.55741660862
38 86453.1075140925 2275.08177668664
39 86453.5832850632 2216.75854577085
40 86454.0489355431 2161.35122338858
41 86454.5024883539 2108.64640215497
42 86454.9425297964 2058.4510126142
43 86455.3680696103 2010.58995510722
44 86455.7784502847 1964.90405568829
45 86456.1732808363 1921.24829512969
46 86456.552384751 1879.49026923372
47 86456.9157575384 1839.50884590507
48 86457.2635315981 1801.19299024163
49 86457.5959470121 1764.44073361249
50 86457.9133272935 1729.15826654587
51 86458.216084669 1695.25913891508
52 86458.5046398924 1662.66355076716
53 86458.7794539653 1631.29772554652
54 86459.0410130732 1601.09335209395
55 86459.2898180031 1571.98708760006
56 86459.5263762645 1543.92011386187
57 86459.7511960488 1516.83774028156
58 86459.964781549 1490.68904795774
59 86460.1676293396 1465.42656998881
60 86460.3602024476 1441.00600337413
61 86460.5429861088 1417.38595059195
62 86460.7164454372 1394.52768460383
63 86460.881027822 1372.39493694956
64 86461.037163642 1350.95370568191
65 86461.1852664394 1330.17208102214
66 86461.3257329891 1310.02008686347
67 86461.4589434156 1290.46953646889
68 86461.5852613934 1271.49390090284
69 86461.7050344381 1253.0681889049
70 86461.8185942699 1235.168837061
71 86461.9262572379 1217.77360925687
72 86462.0283247875 1200.86150451094
73 86462.12508396 1184.41267238301
74 86462.216807912 1168.40833524205
75 86462.3037564462 1152.83071675262
76 86462.3861765479 1137.66297600721
77 86462.4643029195 1122.88914679116
78 86462.5383585102 1108.49408151936
79 86462.6085550363 1094.46339943084
80 86462.6750934898 1080.78343866862
81 86462.7381646339 1067.44121190906
82 86462.7979494834 1054.4243652376
83 86462.854619769 1041.72113999722
84 86462.9083383848 1029.32033736172
85 86462.959259819 1017.21128540964
86 86463.0075305672 1005.38380849497
87 86463.0532895288 993.828198730216
88 86463.0966683861 982.535189413479
89 86463.1377919675 971.495930246826
90 86463.1767785926 960.701964206585
91 86463.213740404 950.145205938506
92 86463.2487836811 939.817921561751
93 86463.2820091409 929.712709775709
94 86463.3135122231 919.822484172586
95 86463.3433833623 910.140456666972
96 86463.3717082463 900.660121960899
97 86463.398568062 891.375242969711
98 86463.4240397286 882.279837140088
99 86463.4481961201 873.368163597172
100 86463.4711062754 864.634711062754
101 86463.4928355986 856.074186491075
102 86463.5134460491 847.681504373031
103 86463.5329963215 839.451776663315
104 86463.5515420166 831.380303288622
105 86463.5691358042 823.462563198135
106 86463.5858275762 815.69420592053
107 86463.6016645929 808.071043594326
108 86463.6166916214 800.589043440939
109 86463.6309510669 793.24432065199
110 86463.6444830969 786.033131664517
111 86463.6573257591 778.951867799632
112 86463.6695150935 771.997049241906
113 86463.681085238 765.165319338389
114 86463.6920685287 758.453439197621
115 86463.7024955958 751.858282570398
116 86463.7123954526 745.376830995281
117 86463.721795582 739.006169193009
118 86463.7307220169 732.743480695058
119 86463.7391994168 726.586043692578
120 86463.7472511408 720.53122709284
121 86463.7548993163 714.576486771209
122 86463.7621649041 708.71936200741
123 86463.76906776 702.95747209561
124 86463.7756266939 697.288513118499
125 86463.7818595245 691.710254876196
126 86463.7877831324 686.220537961368
127 86463.7934135092 680.817270972513
128 86463.7987658052 675.498427857853
129 86463.8038543734 670.26204538274
130 86463.8086928124 665.106220713941
131 86463.8132940055 660.029109114546
132 86463.8176701595 655.028921743633
133 86463.82183284 650.103923555188
134 86463.8257930055 645.252431291086
135 86463.8295610395 640.472811563255
136 86463.833146781 635.763479020449
137 86463.8365595537 631.122894595282
138 86463.8398081924 626.549563827481
139 86463.8429010699 622.042035259496
140 86463.8458461209 617.598898900863
141 86463.8486508651 613.218784757908
142 86463.8513224295 608.90036142556
143 86463.8538675692 604.642334738246
144 86463.8562926866 600.443446476991
145 86463.8586038506 596.302473130004
146 86463.8608068139 592.218224704205
147 86463.8629070298 588.189543585237
148 86463.864909668 584.215303443703
149 86463.8668196299 580.294408185435
150 86463.868641562 576.425790943747
151 86463.8703798703 572.608413111724
152 86463.8720387322 568.841263412712
153 86463.8736221091 565.123357007249
154 86463.8751337574 561.453734634789
155 86463.8765772397 557.831461788644
156 86463.8779559347 554.255627922658
157 86463.8792730467 550.725345688196
158 86463.8805316155 547.239750200098
159 86463.8817345243 543.797998330341
160 86463.8828845083 540.399268028177
161 86463.8839841624 537.042757665605
162 86463.8850359487 533.72768540709
163 86463.8860422031 530.453288602473
164 86463.8870051423 527.218823202087
165 86463.88792687 524.023563193152
166 86463.8888093826 520.866800056522
167 86463.8896545749 517.747842242963
168 86463.8904642455 514.666014668128
169 86463.8912401018 511.620658225454
170 86463.8919837648 508.611129316263
171 86463.8926967734 505.636799396335
172 86463.8933805889 502.697054538307
173 86463.8940365989 499.791295009242
174 86463.8946661214 496.918934862767
175 86463.8952704081 494.079401545189
176 86463.8958506478 491.272135515044
177 86463.8964079701 488.496589875537
178 86463.896943448 485.752230019371
179 86463.8974581012 483.038533285481
180 86463.8979528984 480.354988627214
181 86463.8984287606 477.701096291495
182 86463.8988865629 475.076367508588
183 86463.8993271373 472.480324192007
184 86463.8997512746 469.912498648231
185 86463.9001597267 467.37243329582
186 86463.9005532089 464.859680393596
187 86463.9009324011 462.373801777546
188 86463.90129795 459.914368606117
189 86463.901650471 457.480961113603
190 86463.9019905494 455.073168371313
191 86463.9023187421 452.690588056241
192 86463.9026355792 450.332826226975
193 86463.902941565 447.999497106554
194 86463.9032371797 445.69022287206
195 86463.9035228803 443.404633450668
196 86463.9037991022 441.14236632195
197 86463.9040662596 438.903066326191
198 86463.9043247474 436.686385478522
199 86463.9045749414 434.49198278865
200 86463.9048171999 432.319524085999


==> archiv - toUpload/Data/T_alg2vary_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 149236.523521988 18654.5654402485
9 174420.061446837 19380.0068274263
10 188515.934852169 18851.5934852169
11 196546.278624739 17867.8435113399
12 201155.770227402 16762.9808522835
13 203804.104242593 15677.2387878917
14 205318.949516654 14665.6392511896
15 206177.161604016 13745.1441069344
16 206655.951568422 12915.9969730264
17 206917.094680783 12171.593804752
18 207054.965209834 11503.0536227685
19 207124.377777981 10901.2830409464
20 207156.89486966 10357.844743483
21 207170.439232068 9865.25901105087
22 207174.976958162 9417.0444071892
23 207175.876877852 9007.64682077618
24 207175.950253884 8632.33126057848
25 207176.027498311 8287.04109993244
26 207176.268626686 7968.31802410329
27 207176.826257149 7673.21578730181
28 207177.805228649 7399.20732959462
29 207179.241944284 7144.11179118221
30 207181.120890193 6906.03736300642
31 207183.396068714 6683.3353570553
32 207186.006902556 6474.56271570487
33 207188.888461458 6278.45116549873
34 207191.977508494 6093.8816914263
35 207195.215795827 5919.86330845221
36 207198.551629775 5755.51532304929
37 207201.940377992 5600.05244264842
38 207205.344352347 5452.77221979861
39 207208.732344328 5313.04441908533
40 207212.07898801 5180.30197470024
41 207215.364059352 5054.03326974028
42 207218.571777357 4933.7755185085
43 207221.690144566 4819.10907312944
44 207224.710346293 4709.6525078703
45 207227.626216626 4605.05836036947
46 207230.433772205 4505.00942983054
47 207233.130810746 4409.21554916481
48 207235.716569055 4317.41076185531
49 207238.191434318 4229.35084559832
50 207240.556702203 4144.81113404406
51 207242.81437553 4063.58459559864
52 207244.967212018 3985.48013869265
53 207247.018026985 3910.32109484877
54 207248.970003925 3837.94388896157
55 207250.82655794 3768.19684650799
56 207252.591243771 3700.93912935305
57 207254.267689205 3636.03978402114
58 207255.859544722 3573.3768887021
59 207257.370444979 3512.83678720303
60 207258.803979046 3454.31339965077
61 207260.163667644 3397.70760110892
62 207261.452945969 3342.92666041886
63 207262.675151012 3289.88373255575
64 207263.833512511 3238.49739863298
65 207264.931146821 3188.69124841264
66 207265.971053134 3140.39350080506
67 207266.956111563 3093.53665838154
68 207267.889082717 3048.0571923929
69 207268.772608437 3003.89525519473
70 207269.60921344 2960.99441733486
71 207270.40130767 2919.3014268686
72 207271.151189159 2878.76598873831
73 207271.861047284 2839.34056229156
74 207272.5329663 2800.98017522027
75 207273.16892905 2763.64225238733
76 207273.770820789 2727.28645816828
77 207274.340433063 2691.87455107874
78 207274.87946759 2657.37024958449
79 207275.389540121 2623.7391081028
80 207275.872184236 2590.94840230295
81 207276.328855064 2558.96702290203
82 207276.760932914 2527.76537723066
83 207277.169726792 2497.31529791315
84 207277.556477808 2467.58995806915
85 207277.922362466 2438.5637924996
86 207278.268495821 2410.21242437001
87 207278.595934519 2382.51259694849
88 207278.905679711 2355.44210999672
89 207279.19867984 2328.97976044764
90 207279.475833307 2303.10528703675
91 207279.737991017 2277.79931858261
92 207279.985958809 2253.04332563923
93 207280.22049977 2228.81957526634
94 207280.442336444 2205.11108868557
95 207280.65215293 2181.90160160979
96 207280.850596882 2159.17552705085
97 207281.038281406 2136.91792042686
98 207281.215786868 2115.11444680478
99 207281.383662613 2093.75135012741
100 207281.542428589 2072.81542428589
101 207281.692576897 2052.29398590987
102 207281.834573262 2032.17484875747
103 207281.968858422 2012.44629959633
104 207282.095849455 1993.09707547553
105 207282.215941033 1974.11634229555
106 207282.329506606 1955.49367459062
107 207282.436899537 1937.21903644427
108 207282.538454168 1919.28276346452
109 207282.634486831 1901.67554575074
110 207282.725296813 1884.38841178921
111 207282.811167264 1867.4127132186
112 207282.892366059 1850.74011041124
113 207282.969146616 1834.36255881961
114 207283.04174867 1818.27229604097
115 207283.110399005 1802.46182955657
116 207283.17531215 1786.92392510474
117 207283.236691036 1771.65159564988
118 207283.294727618 1756.63809091202
119 207283.349603467 1741.87688742409
120 207283.401490325 1727.36167908604
121 207283.450550637 1713.08636818708
122 207283.496938049 1699.04505686925
123 207283.540797884 1685.23203900719
124 207283.582267589 1671.64179248056
125 207283.621477161 1658.26897181729
126 207283.658549546 1645.10840118687
127 207283.693601024 1632.1550677246
128 207283.726741564 1619.40411516847
129 207283.75807517 1606.85083779201
130 207283.787700198 1594.4906746169
131 207283.815709665 1582.31920389057
132 207283.842191537 1570.33213781467
133 207283.867229001 1558.52531751129
134 207283.890900726 1546.89470821437
135 207283.913281104 1535.43639467485
136 207283.934440486 1524.14657676828
137 207283.954445395 1513.02156529486
138 207283.973358742 1502.0577779619
139 207283.991240011 1491.25173553965
140 207284.008145455 1480.60005818182
141 207284.024128266 1470.09946190259
142 207284.039238739 1459.74675520239
143 207284.053524436 1449.53883583522
144 207284.067030327 1439.4726877106
145 207284.079798935 1429.54537792369
146 207284.09187047 1419.75405390733
147 207284.103282949 1410.09594070033
148 207284.114072321 1400.56833832649
149 207284.124272576 1391.16861927904
150 207284.133915854 1381.89422610569
151 207284.143032541 1372.74266908968
152 207284.151651371 1363.71152402218
153 207284.159799509 1354.79843006215
154 207284.167502642 1346.00108767949
155 207284.174785054 1337.31725667777
156 207284.18166971 1328.74475429301
157 207284.188178317 1320.28145336508
158 207284.194331404 1311.92528057851
159 207284.200148378 1303.67421476967
160 207284.205647586 1295.52628529741
161 207284.210846378 1287.4795704744
162 207284.215761156 1279.53219605652
163 207284.220407427 1271.68233378789
164 207284.224799851 1263.92819999909
165 207284.228952292 1256.26805425632
166 207284.232877854 1248.70019805936
167 207284.236588926 1241.22297358638
168 207284.240097224 1233.83476248348
169 207284.243413822 1226.53398469717
170 207284.246549189 1219.31909734817
171 207284.249513226 1212.1885936446
172 207284.252315291 1205.14100183309
173 207284.25496423 1198.1748841863
174 207284.25746841 1191.28883602535
175 207284.259835738 1184.48148477564
176 207284.26207369 1177.75148905506
177 207284.264189334 1171.09753779285
178 207284.266189353 1164.51834937839
179 207284.268080063 1158.01267083834
180 207284.269867437 1151.57927704132
181 207284.271557122 1145.21696992885
182 207284.273154454 1138.92457777172
183 207284.27466448 1132.70095445071
184 207284.276091971 1126.54497876071
185 207284.277441436 1120.45555373749
186 207284.27871714 1114.43160600613
187 207284.279923112 1108.47208515033
188 207284.281063165 1102.57596310194
189 207284.282140899 1096.74223354973
190 207284.283159722 1090.96991136696
191 207284.284122851 1085.25803205681
192 207284.285033331 1079.60565121527
193 207284.28589404 1074.01184401057
194 207284.286707696 1068.47570467885
195 207284.287476873 1062.99634603524
196 207284.288204 1057.572899
197 207284.288891376 1052.20451213897
198 207284.289541174 1046.89035121805
199 207284.290155447 1041.62959877109
200 207284.290736137 1036.42145368068


==> archiv - toUpload/Data/T_mod1_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 68336.4413253957 13667.2882650791
6 84689.2675843859 14114.877930731
7 95819.7532266498 13688.5361752357
8 103417.436937196 12927.1796171494
9 108610.488720805 12067.8320800894
10 112162.637903499 11216.2637903499
11 114594.108560582 10417.6462327802
12 116260.278263511 9688.35652195928
13 117404.192621838 9031.09174014139
14 118192.092278922 8442.29230563726
15 118737.617477429 7915.84116516192
16 119118.369978334 7444.8981236459
17 119387.262494919 7022.78014675996
18 119580.308225319 6643.35045696214
19 119721.966270314 6301.15611949023
20 119828.808777443 5991.44043887214
21 119912.03442304 5710.09687728764
22 119979.188737737 5453.59948807897
23 120035.341108298 5218.92787427381
24 120083.886846681 5003.49528527839
25 120127.094336879 4805.08377347516
26 120166.625309149 4621.79328112112
27 120203.439838172 4451.97925326562
28 120238.099544522 4294.21784087579
29 120270.888194913 4147.27200672115
30 120302.008482323 4010.06694941077
31 120331.620778168 3881.66518639252
32 120359.855954325 3761.24549857267
33 120386.823477435 3648.08555992226
34 120412.616304849 3541.54753837791
35 120437.31706767 3441.06620193342
36 120460.99729134 3346.13881364834
37 120483.721588987 3256.31679970234
38 120505.548395145 3171.19864197751
39 120526.531420462 3090.42388257594
40 120546.719293819 3013.66798234547
41 120566.15730899 2940.6379831461
42 120584.88722858 2871.06874353763
43 120602.947806812 2804.7197164375
44 120620.374999805 2741.37215908648
45 120637.202447115 2680.82672104699
46 120653.461449841 2622.90133586611
47 120669.181246708 2567.42938822784
48 120684.389175225 2514.25810781719
49 120699.110820016 2463.24715959216
50 120713.37014453 2414.26740289061
51 120727.189613599 2367.19979634508
52 120740.590301777 2321.93442888034
53 120753.591994212 2278.36966026815
54 120766.214095535 2236.41137213953
55 120778.472514648 2195.97222753905
56 120790.394351889 2156.9713277123
57 120801.975027905 2119.3328952264
58 120813.239258162 2082.98688376142
59 120824.200796159 2047.86781010438
60 120834.872603773 2013.91454339621
61 120845.26691579 1981.06994943919
62 120855.395288349 1949.28056916692
63 120865.268967668 1918.49633282013
64 120874.89761116 1888.67027517438
65 120884.291343194 1859.75832835683
66 120893.459422161 1831.71908215396
67 120902.410621455 1804.513591365
68 120911.153260097 1778.10519500142
69 120919.69523129 1752.45935117812
70 120928.044028853 1727.54348612647
71 120936.20677179 1703.3268559407
72 120944.190227132 1679.78041982128
73 120952.000831179 1656.87672371479
74 120959.644709262 1634.58979336841
75 120967.127711526 1612.89503615368
76 120974.455387633 1591.76914983728
77 120981.633025389 1571.19003929076
78 120988.665678066 1551.13673946238
79 120995.558168283 1531.58934390231
80 121002.31510098 1512.52893876226
81 121008.94087555 1493.93754167345
82 121015.439697165 1475.79804508738
83 121021.81558739 1458.09416370349
84 121028.072394098 1440.81038564402
85 121034.213800772 1423.93192706791
86 121040.243335211 1407.44468994431
87 121046.164376731 1391.33522272104
88 121051.980166664 1375.59068371209
89 121057.693812861 1360.19880688608
90 121063.308297196 1345.14786996885
91 121068.826481993 1330.42666463729
92 121074.251116003 1316.0244686522
93 121079.58484002 1301.93101978516
94 121084.830192179 1288.13649140616
95 121089.98961294 1274.63146960989
96 121095.065449784 1261.40693176858
97 121100.059961648 1248.45422640874
98 121104.975323105 1235.76505431739
99 121109.813628311 1223.33145079102
100 121114.576894736 1211.14576894736
101 121119.267066687 1199.2006640266
102 121123.886018636 1187.48907861408
103 121128.435558377 1176.0042287221
104 121132.917430005 1164.73959067313
105 121137.333316745 1153.6888887309
106 121141.684843619 1142.84608343037
107 121145.973579992 1132.20536056067
108 121150.201041969 1121.76112075897
109 121154.368694677 1111.50796967594
110 121158.477954436 1101.44070867669
111 121162.530190802 1091.55432604327
112 121166.526290299 1081.84398473481
113 121170.468410542 1072.30503018179
114 121174.35735458 1062.9329592507
115 121178.194323523 1053.7234289002
116 121181.980485021 1044.67224556052
117 121185.716969303 1035.77535871199
118 121189.404860286 1027.02885474819
119 121193.045216241 1018.42895139698
120 121196.63906318 1009.97199219317
121 121200.187396105 1001.65444129012
122 121203.691180201 993.472878526238
123 121207.151351976 985.423994731515
124 121210.568820345 977.50458726085
125 121213.944467667 969.711555741334
126 121217.279150732 962.041898021685
127 121220.573701714 954.492706312706
128 121223.828929065 947.061163508318
129 121227.045618386 939.74453967741
130 121230.22453325 932.540188717304
131 121233.36641599 925.445545160229
132 121236.47198846 918.458121124699
133 121239.541952754 911.575503404165
134 121242.576991899 904.795350685815
135 121245.577770521 898.115390892752
136 121248.544935479 891.533418643227
137 121251.479116472 885.047292820961
138 121254.380926626 878.654934250916
139 121257.250963055 872.354323475214
140 121260.089807391 866.143498624222
141 121262.898026308 860.020553378069
142 121265.675843965 853.983632703981
143 121268.424444147 848.03094016886
144 121271.144034077 842.160722458869
145 121273.835125331 836.371276726418
146 121276.498216803 830.660946690433
147 121279.133795116 825.02812105521
148 121281.742335004 819.471231993271
149 121284.324299691 813.988753689199
150 121286.880141245 808.579200941635
151 121289.410300931 803.241127820735
152 121291.915209536 797.973126378525
153 121294.395287695 792.773825409769
154 121296.850946196 787.641889261012
155 121299.282586278 782.576016685667
156 121301.690599919 777.574939743072
157 121304.075370108 772.637422739544
158 121306.437271114 767.762261209583
159 121308.776668739 762.948280935467
160 121311.093920568 758.194337003552
161 121313.389376205 753.499312895682
162 121315.663377503 748.862119614215
163 121317.916258786 744.281694839177
164 121320.148347063 739.757002116239
165 121322.359962235 735.287030074153
166 121324.551417293 730.87079167044
167 121326.72301851 726.507323464133
168 121328.87506563 722.195684914466
169 121331.007852045 717.934957704408
170 121333.121664969 713.724245088052
171 121335.216785607 709.562671260857
172 121337.293489315 705.449380751833
173 121339.352045761 701.383537836769
174 121341.392719072 697.364325971677
175 121343.415767983 693.390947245617
176 121345.42144598 689.462621852159
177 121347.410001435 685.57858757873
178 121349.381677742 681.738099313157
179 121351.336713443 677.940428566719
180 121353.275342353 674.184863013073
181 121355.197793684 670.470706042454
182 121357.104292159 666.797276330542
183 121358.995058124 663.163907421442
184 121360.870307662 659.569947324252
185 121362.730252698 656.014758122693
186 121364.575101099 652.497715597308
187 121366.405056779 649.018208859781
188 121368.220319792 645.575639998895
189 121370.02108643 642.169423737722
190 121371.807549309 638.798987101624
191 121373.579897463 635.463769096665
192 121375.338316428 632.163220398063
193 121377.082988324 628.896803048313
194 121378.814091939 625.663990164632
195 121380.531802802 622.464265655394
196 121382.236293267 619.29712394524
197 121383.927732583 616.162069708541
198 121385.606286963 613.058617610926
199 121387.272119663 609.986292058608
200 121388.92539104 606.944626955198


==> archiv - toUpload/Data/T_mod1_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 168324.146280361 21040.5182850452
9 213275.414224213 23697.2682471347
10 244011.169897336 24401.1169897336
11 265018.500741788 24092.5909765261
12 279358.77353362 23279.8977944683
13 289129.683468559 22240.7448821969
14 295771.184237197 21126.5131597998
15 300272.224635904 20018.1483090603
16 303311.817967412 18956.9886229632
17 305355.790641745 17962.1053318674
18 306723.313480666 17040.1840822592
19 307632.714506987 16191.1955003677
20 308233.040689979 15411.6520344989
21 308625.799486209 14696.4666422004
22 308879.927682366 14039.9967128348
23 309042.088221796 13436.6125313824
24 309143.744873052 12880.9893697105
25 309206.015976731 12368.2406390692
26 309242.998737878 11893.9614899184
27 309264.041484699 11454.2237586926
28 309275.293226413 11045.5461866576
29 309281.077600952 10664.8647448604
30 309284.403740473 10309.4801246824
31 309287.011118857 9977.0003586728
32 309289.711262329 9665.30347694778
33 309292.786690681 9372.5086875964
34 309296.325596833 9096.95075284803
35 309300.322637809 8837.15207536598
36 309304.725452153 8591.79792922648
37 309309.460544978 8359.71514986427
38 309314.448931643 8139.85391925377
39 309319.614427144 7931.27216479857
40 309324.887827497 7733.12219568742
41 309330.208654436 7544.63923547406
42 309335.525521167 7365.13156002777
43 309340.795756895 7193.9719943464
44 309345.984664302 7030.59056055233
45 309351.064625385 6874.46810278634
46 309356.014177265 6725.13074298402
47 309360.817124305 6582.14504519798
48 309365.461720394 6445.11378584155
49 309369.939936147 6313.67224359484
50 309374.246814653 6187.48493629305
51 309378.379913095 6066.24274339403
52 309382.338824189 5949.66036200363
53 309386.124769743 5837.4740522593
54 309389.740258186 5729.43963441086
55 309393.188797966 5625.33070541756
56 309396.474659228 5524.93704748622
57 309399.602676888 5428.06320485768
58 309402.578088731 5334.52720842639
59 309405.406403413 5244.15943056632
60 309408.093293309 5156.80155488849
61 309410.644508288 5072.30564767685
62 309413.065998264 4990.53332255265
63 309415.363370016 4911.35497412723
64 309417.54219771 4834.64909683923
65 309419.60796075 4760.30166093462
66 309421.566005545 4688.20554553855
67 309423.421521178 4618.26002270414
68 309425.179523788 4550.37028711454
69 309426.844846839 4484.44702676579
70 309428.42213559 4420.40603050842
71 309429.91584469 4358.16782879846
72 309431.330238149 4297.65736441873
73 309432.669391099 4238.80369028903
74 309433.937192958 4181.53969179673
75 309435.137351623 4125.80183135497
76 309436.273398442 4071.5299131374
77 309437.348693754 4018.66686615265
78 309438.366432801 3967.15854401027
79 309439.329651899 3916.95353989745
80 309440.24123474 3868.00301543425
81 309441.103918747 3820.26054220676
82 309441.920301401 3773.68195489514
83 309442.692846499 3728.22521501806
84 309443.423890291 3683.85028440823
85 309444.115647475 3640.51900761735
86 309444.770217008 3598.19500252335
87 309445.389587741 3556.84355847979
88 309445.975643849 3516.43154140738
89 309446.53017005 3476.92730528146
90 309447.054856619 3438.30060951799
91 309447.551304194 3400.52254180433
92 309448.021028358 3363.56544596041
93 309448.465464031 3327.40285445194
94 309448.885969646 3292.009425209
95 309449.283831139 3257.36088243304
96 309449.660265733 3223.43396110139
97 309450.016425552 3190.2063549026
98 309450.353401045 3157.6566673576
99 309450.672224247 3125.76436590148
100 309450.973871866 3094.50973871866
101 309451.259268223 3063.87385414082
102 309451.529288034 3033.83852243171
103 309451.78475905 3004.3862597966
104 309452.026464562 2975.50025446694
105 309452.255145772 2947.16433472164
106 309452.471504045 2919.36293871741
107 309452.676203037 2892.08108600969
108 309452.869870713 2865.30435065475
109 309453.053101262 2839.0188357914
110 309453.226456905 2813.21114960822
111 309453.390469609 2787.86838260909
112 309453.545642713 2762.97808609565
113 309453.692452462 2738.5282517917
114 309453.831349465 2714.50729253917
115 309453.96276007 2690.90402400061
116 309454.087087668 2667.70764730748
117 309454.204713929 2644.90773259768
118 309454.315999966 2622.49420338955
119 309454.421287448 2600.45732174326
120 309454.520899635 2578.78767416363
121 309454.61514238 2557.47615820148
122 309454.704305056 2536.51396971357
123 309454.78866145 2515.89259074349
124 309454.868470598 2495.60377798869
125 309454.943977579 2475.63955182063
126 309455.01541427 2455.99218582754
127 309455.083000053 2436.65419685081
128 309455.146942488 2417.61833548818
129 309455.207437952 2398.87757703838
130 309455.26467224 2380.42511286338
131 309455.318821135 2362.25434214607
132 309455.370050947 2344.35886402233
133 309455.418519023 2326.73247006785
134 309455.464374232 2309.36913712114
135 309455.507757418 2292.26302042532
136 309455.548801835 2275.40844707231
137 309455.587633555 2258.79990973398
138 309455.624371857 2242.43206066563
139 309455.659129588 2226.29970596826
140 309455.692013516 2210.39780009654
141 309455.723124652 2194.72144060037
142 309455.752558564 2179.26586308848
143 309455.780405667 2164.02643640327
144 309455.806751505 2148.99865799656
145 309455.831677008 2134.17814949661
146 309455.855258747 2119.56065245717
147 309455.877569163 2105.14202428002
148 309455.898676793 2090.91823430266
149 309455.91864648 2076.88536004349
150 309455.93753957 2063.03958359713
151 309455.955414104 2049.37718817288
152 309455.972324993 2035.89455476969
153 309455.988324189 2022.58815898163
154 309456.003460842 2009.45456792754
155 309456.017781453 1996.4904372997
156 309456.031330017 1983.69250852575
157 309456.044148156 1971.05760603921
158 309456.056275249 1958.58263465347
159 309456.067748551 1946.26457703491
160 309456.078603312 1934.1004912707
161 309456.088872876 1922.08750852718
162 309456.098588795 1910.22283079503
163 309456.107780916 1898.50372871727
164 309456.116477478 1886.92753949682
165 309456.1247052 1875.49166488
166 309456.132489357 1864.193569213
167 309456.139853864 1853.03077756805
168 309456.146821345 1842.00087393657
169 309456.153413204 1831.10149948641
170 309456.159649693 1820.33035088055
171 309456.165549971 1809.6851786548
172 309456.171132164 1799.16378565211
173 309456.17641342 1788.7640255111
174 309456.181409965 1778.48380120669
175 309456.186137147 1768.32106364084
176 309456.19060949 1758.27381028119
177 309456.194840731 1748.34008384594
178 309456.19884387 1738.51797103298
179 309456.202631204 1728.80560129164
180 309456.206214367 1719.20114563537
181 309456.209604367 1709.70281549374
182 309456.212811617 1700.30886160229
183 309456.215845971 1691.0175729288
184 309456.218716749 1681.8272756345
185 309456.221432769 1672.73633206902
186 309456.224002376 1663.74313979772
187 309456.226433462 1654.84613066022
188 309456.228733495 1646.04376985902
189 309456.23090954 1637.33455507693
190 309456.232968282 1628.71701562254
191 309456.234916045 1620.18971160233
192 309456.23675881 1611.7512331188
193 309456.23850224 1603.40019949347
194 309456.240151688 1595.13525851385
195 309456.241712221 1586.9550857037
196 309456.243188633 1578.85838361547
197 309456.244585458 1570.84388114446
198 309456.245906987 1562.91033286357
199 309456.247157279 1555.05651837828
200 309456.248340173 1547.28124170087


==> archiv - toUpload/Data/T_mod2_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 63544.7266512981 12708.9453302596
6 72565.0427911069 12094.1737985178
7 76689.0991611927 10955.5855944561
8 78532.6759492333 9816.58449365416
9 79331.4401486769 8814.6044609641
10 79662.2918835148 7966.22918835148
11 79790.3235703491 7253.66577912265
12 79834.6846072332 6652.8903839361
13 79847.2421840783 6142.09555262141
14 79849.49233528 5703.53516680571
15 79849.6339198702 5323.30892799135
16 79850.1972464307 4990.63732790192
17 79850.6150617941 4697.09500363495
18 79850.801824246 4436.15565690256
19 79850.8683703495 4202.67728264997
20 79850.8821639226 3992.54410819613
21 79850.8825842665 3802.42298020317
22 79850.8911913394 3629.5859632427
23 79850.9184449074 3471.77906282206
24 79850.9680938258 3327.12367057607
25 79851.0400070201 3194.0416002808
26 79851.131970632 3071.19738348584
27 79851.2408044735 2957.45336312865
28 79851.3630344923 2851.83439408901
29 79851.4952791296 2753.49983721137
30 79851.6344542549 2661.72114847516
31 79851.7778655723 2575.86380211523
32 79851.9232334196 2495.37260104436
33 79852.0686788864 2419.75965693595
34 79852.2126895784 2348.59449086995
35 79852.3540763813 2281.49583075375
36 79852.4919280327 2218.12477577869
37 79852.6255673844 2158.17906938877
38 79852.7545113863 2101.38827661543
39 79852.8784356763 2047.50970347888
40 79852.9971439747 1996.32492859937
41 79853.1105420926 1947.63684249006
42 79853.2186161578 1901.26710990852
43 79853.3214145781 1857.05398638554
44 79853.4190332408 1814.85043257365
45 79853.5116034686 1774.52248007708
46 79853.5992822964 1735.94781048471
47 79853.6822446787 1699.01451584423
48 79853.7606772924 1663.62001411026
49 79853.8347736504 1629.67009742144
50 79853.9047302801 1597.0780946056
51 79853.9707437699 1565.76413223078
52 79854.0330085131 1535.65448093294
53 79854.0917150137 1506.68097575498
54 79854.1470486409 1478.78050090076
55 79854.1991887399 1451.89453070436
56 79854.2483080254 1425.96871978617
57 79854.2945721971 1400.95253635434
58 79854.3381397286 1376.7989334436
59 79854.3791617895 1353.46405358965
60 79854.4177822717 1330.90696303786
61 79854.4541378922 1309.08941209659
62 79854.4883583547 1287.97561868314
63 79854.5205665523 1267.53207248496
64 79854.5508788002 1247.72735748125
65 79854.5794050878 1228.53199084751
66 79854.6062493432 1209.9182765052
67 79854.6315097028 1191.86017178661
68 79854.655278783 1174.33316586446
69 79854.6776439502 1157.3141687529
70 79854.6986875847 1140.78140982264
71 79854.7184873399 1124.71434489211
72 79854.7371163915 1109.09357106099
73 79854.7546436792 1093.90074854355
74 79854.7711341385 1079.11852883971
75 79854.7866489217 1064.73048865229
76 79854.8012456104 1050.72106902119
77 79854.8149784162 1037.07551920021
78 79854.8278983729 1023.77984485093
79 79854.8400535177 1010.82076017111
80 79854.851489064 998.1856436133
81 79854.862247564 985.862496883507
82 79854.8723690635 973.839906939799
83 79854.8818912472 962.107010737918
84 79854.8908495767 950.65346249496
85 79854.8992774201 939.469403263766
86 79854.907206175 928.545432629942
87 79854.9146653838 917.872582360733
88 79854.9216828429 907.442291850487
89 79854.9282847051 897.246385221405
90 79854.9344955766 887.277049950851
91 79854.9403386082 877.526816907783
92 79854.9458355809 867.988541691097
93 79854.9510069868 858.655387171901
94 79854.9558721052 849.520807150055
95 79854.9604490745 840.57853104289
96 79854.9647549592 831.822549530825
97 79854.9688058137 823.247101090863
98 79854.9726167417 814.846659354507
99 79854.9762019529 806.615921231847
100 79854.9795748154 798.549795748154
101 79854.9827479058 790.643393543622
102 79854.9857330561 782.892016990746
103 79854.9885413974 775.291150887353
104 79854.9911834017 767.836453686554
105 79854.9936689208 760.523749227817
106 79854.9960072231 753.349018936067
107 79854.9982070281 746.308394458207
108 79855.0002765389 739.398150708693
109 79855.0022234726 732.614699297913
110 79855.0040550894 725.954582318994
111 79855.0057782194 719.414466470445
112 79855.0073992884 712.991137493646
113 79855.0089243412 706.681494905675
114 79855.0103590651 700.482547009343
115 79855.01170881 694.391406163565
116 79855.0129786094 688.405284298357
117 79855.0141731983 682.521488659815
118 79855.0152970316 676.737417771454
119 79855.0163543 671.05055759916
120 79855.0173489462 665.458477907885
121 79855.0182846794 659.958828799003
122 79855.0191649889 654.549337417942
123 79855.0199931575 649.227804822419
124 79855.0207722736 643.992103002206
125 79855.0215052425 638.84017204194
126 79855.0221947974 633.770017419027
127 79855.02284351 628.779707429213
128 79855.0234537992 623.867370732806
129 79855.0240279408 619.031194015045
130 79855.024568076 614.26941975443
131 79855.0250762188 609.580344093273
132 79855.0255542643 604.962314805033
133 79855.0260039951 600.413729353346
134 79855.0264270882 595.933033037972
135 79855.0268251215 591.518717223122
136 79855.0271995792 587.169317643965
137 79855.0275518578 582.883412787283
138 79855.0278832708 578.659622342542
139 79855.0281950542 574.496605719815
140 79855.0284883707 570.393060631219
141 79855.0287643139 566.347721732723
142 79855.0290239131 562.359359323331
143 79855.0292681361 558.426778098854
144 79855.0294978938 554.548815957596
145 79855.029714043 550.724342855469
146 79855.0299173896 546.952259708148
147 79855.030108692 543.231497338041
148 79855.0302886635 539.561015463943
149 79855.0304579753 535.939801731378
150 79855.0306172588 532.366870781725
151 79855.0307671079 528.841263358331
152 79855.0309080815 525.362045447904
153 79855.0310407051 521.928307455589
154 79855.0311654735 518.539163412166
155 79855.0312828519 515.193750211948
156 79855.0313932779 511.891226879987
157 79855.0314971635 508.630773867283
158 79855.0315948958 505.411592372758
159 79855.0316868395 502.232903690815
160 79855.0317733374 499.093948583359
161 79855.031854712 495.99398667523
162 79855.0319312669 492.932295872018
163 79855.0320032873 489.908171799309
164 79855.032071042 486.920927262452
165 79855.0321347837 483.969891725962
166 79855.0321947499 481.054410811746
167 79855.0322511643 478.173845815355
168 79855.0323042373 475.327573239508
169 79855.0323541668 472.514984344182
170 79855.032401139 469.735484712582
171 79855.0324453291 466.988493832334
172 79855.0324869017 464.273444691289
173 79855.0325260121 461.589783387353
174 79855.0325628059 458.936968751758
175 79855.0325974205 456.31447198526
176 79855.0326299849 453.721776306732
177 79855.0326606204 451.158376613675
178 79855.0326894415 448.623779154166
179 79855.0327165555 446.117501209807
180 79855.0327420635 443.639070789242
181 79855.0327660607 441.188026331827
182 79855.0327886366 438.76391642108
183 79855.0328098753 436.366299507515
184 79855.032829856 433.994743640522
185 79855.0328486534 431.648826208937
186 79855.0328663373 429.328133689985
187 79855.0328829738 427.032261406277
188 79855.032898625 424.760813290559
189 79855.0329133492 422.513401657932
190 79855.0329272013 420.28964698527
191 79855.0329402329 418.089177697554
192 79855.0329524926 415.911629960899
193 79855.0329640263 413.756647482001
194 79855.0329748768 411.623881313798
195 79855.0329850846 409.512989667101
196 79855.0329946878 407.423637727999
197 79855.0330037223 405.355497480824
198 79855.0330122216 403.308247536473
199 79855.0330202176 401.281572965917
200 79855.0330277399 399.2751651387


==> archiv - toUpload/Data/T_mod2_N_2_iT_1_R01.txt <==
t regret_vec ave_regret_vec
5 635.301187747262 127.060237549452
6 725.481125043597 120.9135208406
7 766.711167546315 109.530166792331
8 785.141696343849 98.1427120429812
9 793.126551890596 88.1251724322885
10 796.433531904345 79.6433531904345
11 797.712992905771 72.5193629914338
12 798.1561383914 66.5130115326167
13 798.281480628525 61.4062677406558
14 798.303888312782 57.0217063080559
15 798.305294864112 53.2203529909408
16 798.310940356929 49.894433772308
17 798.315118802919 46.9597128707599
18 798.316983354564 44.350943519698
19 798.317644110926 42.0167181111014
20 798.31777645949 39.9158888229745
21 798.317774831235 38.0151321348207
22 798.317855174538 36.2871752352063
23 798.318122277832 34.7094835772971
24 798.318613723046 33.2632755717936
25 798.319328233216 31.9327731293286
26 798.320243668329 30.7046247564742
27 798.321328205469 29.5674566002026
28 798.322547073295 28.511519538332
29 798.323866568237 27.5284091920082
30 798.325255652435 26.6108418550812
31 798.326687353649 25.7524737856016
32 798.328138847134 24.9477543389729
33 798.329591317911 24.1918057975125
34 798.33102961882 23.4803244005535
35 798.332441838203 22.8094983382344
36 798.333818845488 22.1759394123747
37 798.335153853582 21.5766257798265
38 798.336442018456 21.0088537373278
39 798.33768008478 20.4701969252508
40 798.338866079626 19.9584716519907
41 798.339999052322 19.4717072939591
42 798.34107885652 19.0081209251552
43 798.342105969653 18.5660954876663
44 798.343081344779 18.1441609396541
45 798.344006290025 17.7409779175561
46 798.344882371233 17.3553235298094
47 798.345711333954 16.9860789645522
48 798.346495041403 16.6322186466959
49 798.347235425522 16.2928007229698
50 798.347934448723 15.9669586889745
51 798.3485940743 15.6538940014569
52 798.349216243838 15.3528695431507
53 798.349802860237 15.0632038275516
54 798.35035577523 14.7842658476894
55 798.350876780473 14.5154704869177
56 798.35136760146 14.2562744214546
57 798.351829893661 14.0061724542748
58 798.352265240396 13.7646942282827
59 798.352675152052 13.5314012737636
60 798.353061066328 13.3058843511055
61 798.353424349259 13.0877610549059
62 798.353766296824 12.8766736499488
63 798.354088136967 12.6722871132852
64 798.354391031915 12.4742873598737
65 798.3546760807 12.2823796320108
66 798.354944321792 12.0962870351787
67 798.355196735796 11.9157492050119
68 798.355434248168 11.7405210918848
69 798.355657731901 11.570371851187
70 798.355868010177 11.4050838287168
71 798.356065858938 11.244451631816
72 798.35625200939 11.0882812779082
73 798.356427150412 10.9363894130193
74 798.35659193087 10.7886025936604
75 798.356746961832 10.6447566261578
76 798.356892818681 10.5046959581405
77 798.357030043129 10.3682731174432
78 798.357159145133 10.2353481941684
79 798.357280604707 10.1057883620849
80 798.357394873648 9.9794674359206
81 798.357502377164 9.85626546144647
82 798.357603515413 9.73606833555382
83 798.357698664963 9.61876745379473
84 798.357788180165 9.5042593830972
85 798.357872394455 9.39244555758182
86 798.357951621575 9.2832319955997
87 798.358026156729 9.17652903628425
88 798.358096277676 9.0722510940645
89 798.35816224575 8.97031642972753
90 798.358224306831 8.87064693674257
91 798.358282692255 8.77316794167313
92 798.358337619669 8.6778080176051
93 798.358389293845 8.58449880961124
94 798.358437907433 8.49317487135567
95 798.358483641681 8.4037735120177
96 798.358526667109 8.31623465278238
97 798.35856714414 8.23050069220763
98 798.358605223703 8.1465163798337
99 798.358641047787 8.06422869745239
100 798.358674749975 7.98358674749975
101 798.35870645594 7.90454164807861
102 798.358736283913 7.82704643415601
103 798.358764345125 7.75105596451577
104 798.358790744217 7.67652683407901
105 798.358815579631 7.60341729123458
106 798.358838943985 7.53168715984892
107 798.35886092441 7.46129776564869
108 798.358881602875 7.39221186669329
109 798.358901056496 7.32439358767428
110 798.358919357821 7.25780835779837
111 798.358936575101 7.19242285202793
112 798.358952772544 7.12820493546914
113 798.358968010557 7.06512361071289
114 798.358982345967 7.00314896794708
115 798.358995832236 6.94225213767162
116 798.359008519661 6.88240524585914
117 798.359020455557 6.82358137141502
118 798.359031684439 6.76575450580033
119 798.359042248184 6.70889951469062
120 798.35905218619 6.65299210155158
121 798.359061535519 6.59800877302082
122 798.359070331041 6.54392680599214
123 798.359078605558 6.49072421630535
124 798.359086389931 6.43837972895106
125 798.359093713192 6.38687274970554
126 798.359100602654 6.3361833381163
127 798.359107084011 6.28629218176386
128 798.359113181436 6.23718057172997
129 798.359118917672 6.18883037920676
130 798.359124314111 6.14122403318547
131 798.359129390881 6.09434449916703
132 798.359134166917 6.04817525884028
133 798.359138660033 6.00270029067694
134 798.359142886985 5.95790405139541
135 798.359146863541 5.91377145824846
136 798.359150604532 5.87028787209215
137 798.359154123912 5.82743908119644
138 798.359157434806 5.78521128575946
139 798.359160549565 5.74359108309039
140 798.359163479805 5.70256545342718
141 798.359166236458 5.66212174635786
142 798.359168829805 5.62224766781553
143 798.35917126952 5.58293126761902
144 798.359173564702 5.54416092753266
145 798.359175723914 5.5059253498201
146 798.359177755209 5.46821354626855
147 798.359179666164 5.43101482766098
148 798.359181463908 5.39431879367506
149 798.359183155147 5.35811532318891
150 798.359184746189 5.3223945649746
151 798.359186242971 5.2871469287614
152 798.359187651075 5.25236307665181
153 798.359188975754 5.21803391487421
154 798.35919022195 5.18415058585682
155 798.359191394312 5.15070446060847
156 798.359192497214 5.1176871313924
157 798.35919353477 5.08509040468007
158 798.359194510852 5.05290629437248
159 798.359195429101 5.02112701527736
160 798.359196292942 4.98974497683089
161 798.359197105598 4.95875277705341
162 798.359197870103 4.92814319672903
163 798.359198589307 4.89790919379943
164 798.359199265896 4.86804389796278
165 798.359199902392 4.83854060546904
166 798.359200501171 4.80939277410344
167 798.359201064468 4.78059401835011
168 798.359201594385 4.75213810472848
169 798.359202092898 4.72401894729526
170 798.359202561869 4.69623060330511
171 798.359203003047 4.66876726902366
172 798.359203418078 4.6416232756865
173 798.359203808513 4.61479308559834
174 798.359204175807 4.58827128836671
175 798.359204521332 4.56205259726475
176 798.359204846378 4.53613184571805
177 798.359205152157 4.51050398391049
178 798.359205439811 4.48516407550456
179 798.359205710414 4.46010729447159
180 798.359205964976 4.43532892202765
181 798.359206204448 4.41082434367098
182 798.359206429723 4.38658904631716
183 798.359206641642 4.3626186155281
184 798.359206840998 4.33890873283151
185 798.359207028533 4.31545517312721
186 798.359207204949 4.29225380217714
187 798.359207370904 4.26930057417596
188 798.359207527018 4.24659152939903
189 798.359207673874 4.22412279192526
190 798.35920781202 4.20189056743169
191 798.359207941974 4.17989114105745
192 798.359208064219 4.15812087533447
193 798.359208179213 4.13657620818245
194 798.359208287386 4.1152536509659
195 798.359208389141 4.09414978661098
196 798.359208484859 4.07326126777989
197 798.359208574897 4.052584815101
198 798.359208659593 4.03211721545249
199 798.359208739263 4.0118553202978
200 798.359208814203 3.99179604407102


==> archiv - toUpload/Data/T_mod2_N_2_iT_1_R1.txt <==
t regret_vec ave_regret_vec
5 6353.52994979315 1270.70598995863
6 7255.39996093973 1209.23332682329
7 7667.71816966296 1095.38830995185
8 7852.0275718853 981.503446485662
9 7931.87692582093 881.319658424548
10 7964.94682036952 796.494682036952
11 7977.74142968232 725.249220880211
12 7982.17290435538 665.181075362948
13 7983.42637350563 614.109721038894
14 7983.65051336738 570.260750954813
15 7983.66464906263 532.244309937508
16 7983.72117586299 498.982573491437
17 7983.76303098132 469.63311946949
18 7983.78174467055 443.543430259475
19 7983.78841718956 420.199390378398
20 7983.78980213866 399.189490106933
21 7983.78984383554 380.180468754073
22 7983.79070189184 362.89957735872
23 7983.79342435106 347.121453232655
24 7983.79838720517 332.658266133549
25 7983.80557785225 319.35222311409
26 7983.8147750596 307.069799040754
27 7983.82566075318 295.697246694562
28 7983.83788737062 285.137067406094
29 7983.85111799917 275.305210965489
30 7983.86504242023 266.128834747341
31 7983.87939102408 257.544496484648
32 7983.8939356791 249.496685489972
33 7983.90848834566 241.936620858959
34 7983.92289765598 234.821261695764
35 7983.93704459126 228.112486988322
36 7983.95083793781 221.776412164939
37 7983.9642099114 215.782816484092
38 7983.97711215335 210.104660846141
39 7983.98951218722 204.717679799672
40 7984.00139035611 199.600034758903
41 7984.01273722142 194.73201798101
42 7984.02355138383 190.095798842472
43 7984.03383767806 185.675205527397
44 7984.04360569155 181.45553649299
45 7984.05286855885 177.423397079086
46 7984.06164198913 173.566557434546
47 7984.0699434851 169.873828584789
48 7984.07779172346 166.334953994239
49 7984.08520606545 162.940514409499
50 7984.09220617458 159.681844123492
51 7984.09881172108 156.55095709257
52 7984.10504210429 153.540481578929
53 7984.11091643229 150.643602196836
54 7984.11645325901 147.854008393685
55 7984.12167053071 145.165848555104
56 7984.12658557868 142.573689028191
57 7984.1312149379 140.072477455051
58 7984.13557446149 137.657509904508
59 7984.13967927556 135.324401343654
60 7984.14354377842 133.069059062974
61 7984.14718165053 130.887658715583
62 7984.15060587057 128.776622675332
63 7984.15382873573 126.732600456123
64 7984.15686184943 124.752450966397
65 7984.15971628438 122.833226404375
66 7984.16240241195 120.972157612302
67 7984.16493004884 119.166640746998
68 7984.16730846291 117.414225124455
69 7984.16954639705 115.712602121696
70 7984.17165209406 114.059595029915
71 7984.17363332417 112.453149765129
72 7984.17549740964 110.891326352912
73 7984.17725124886 109.372291112998
74 7984.17890133953 107.894309477561
75 7984.18045379997 106.455739384
76 7984.18191439277 105.055025189379
77 7984.18328854265 103.690692058995
78 7984.18458135698 102.361340786628
79 7984.18579764186 101.065643008125
80 7984.18694192142 99.8023367740177
81 7984.18801845359 98.5702224500443
82 7984.18903124548 97.3681589176279
83 7984.18998406797 96.1950600490116
84 7984.19088046944 95.04989143416
85 7984.19172378883 93.9316673386922
86 7984.19251716789 92.8394478740453
87 7984.19326356273 91.77233636279
88 7984.19396575473 90.7294768835765
89 7984.19462636085 89.7100519815825
90 7984.19524784324 88.7132805315915
91 7984.19583251819 87.7384157419581
92 7984.1963825654 86.7847432887543
93 7984.19690003541 85.8515795702733
94 7984.19738685738 84.9382700729509
95 7984.19784484627 84.0441878404871
96 7984.19827570962 83.1687320386418
97 7984.19868105386 82.3113266088027
98 7984.19906239033 81.471419003983
99 7984.19942114088 80.648479001423
100 7984.19975864317 79.8419975864317
101 7984.20007615565 79.0514859025312
102 7984.20037486225 78.2764742633554
103 7984.20065587679 77.5165112221048
104 7984.20092024712 76.7711626946839
105 7984.20116895905 76.0400111329434
106 7984.20140294 75.322654744717
107 7984.20162306246 74.618706757593
108 7984.20183014724 73.9277947235856
109 7984.20202496656 73.2495598620786
110 7984.20220824689 72.5836564386081
111 7984.20238067167 71.9297511772223
112 7984.20254288387 71.2875227043203
113 7984.20269548837 70.656661022021
114 7984.20283905423 70.0368670092476
115 7984.2029741168 69.4278519488418
116 7984.20310117973 68.8293370791356
117 7984.20322071684 68.24105316852
118 7984.20333317387 67.6627401116429
119 7984.20343897017 67.0941465459678
120 7984.20353850026 66.5350294875022
121 7984.20363213528 65.9851539845891
122 7984.2037202244 65.4442927887246
123 7984.20380309609 64.9122260414316
124 7984.20388105938 64.3887409762853
125 7984.203954405 63.87363163524
126 7984.20402340644 63.3666985984638
127 7984.20408832101 62.8677487269371
128 7984.20414939078 62.3765949171154
129 7984.20420684346 61.8930558670036
130 7984.2042608933 61.4169558530254
131 7984.20431174185 60.9481245171134
132 7984.20435957871 60.4863966634751
133 7984.20440458227 60.0316120645284
134 7984.20444692034 59.5836152755249
135 7984.2044867508 59.1422554574133
136 7984.20452422217 58.7073862075159
137 7984.20455947417 58.2788653976217
138 7984.20459263827 57.8565550191179
139 7984.20462383811 57.4403210348066
140 7984.20465319006 57.0300332370718
141 7984.20468080354 56.6255651120819
142 7984.20470678154 56.2267937097292
143 7984.20473122092 55.8335995190274
144 7984.20475421281 55.4458663487001
145 7984.20477584294 55.06348121271
146 7984.20479619198 54.686334220493
147 7984.20481533579 54.314318471672
148 7984.20483334576 53.9473299550389
149 7984.20485028905 53.5852674516044
150 7984.20486622884 53.2280324415256
151 7984.20488122456 52.8755290147322
152 7984.20489533212 52.5276637850798
153 7984.20490860414 52.1843458078702
154 7984.2049210901 51.845486500585
155 7984.20493283655 51.5109995666874
156 7984.2049438873 51.1808009223545
157 7984.20495428356 50.8548086260099
158 7984.20496406408 50.5329428105322
159 7984.20497326538 50.2151256180213
160 7984.20498192173 49.9012811370108
161 7984.2049900654 49.5913353420211
162 7984.20499772676 49.2852160353504
163 7984.20500493437 48.9828527910084
164 7984.2050117151 48.6841769007018
165 7984.20501809425 48.3891213217833
166 7984.20502409558 48.0976206270818
167 7984.20502974149 47.8096109565359
168 7984.20503505303 47.5250299705537
169 7984.20504004998 47.2438168050295
170 7984.205044751 46.9659120279471
171 7984.2050491736 46.6912575975064
172 7984.20505333428 46.4197968217109
173 7984.20505724854 46.1514743193557
174 7984.20506093099 45.886235982362
175 7984.20506439535 45.624028939402
176 7984.20506765454 45.3648015207644
177 7984.20507072071 45.1085032244108
178 7984.20507360529 44.8550846831758
179 7984.20507631904 44.6044976330673
180 7984.20507887208 44.3566948826227
181 7984.20508127392 44.1116302832813
182 7984.20508353351 43.8692587007336
183 7984.20508565929 43.6295359872092
184 7984.20508765918 43.3924189546695
185 7984.20508954058 43.157865348868
186 7984.20509131056 42.9258338242503
187 7984.20509297572 42.6962839196562
188 7984.20509454226 42.4691760347992
189 7984.20509601602 42.2444714074922
190 7984.20509740251 42.0221320915922
191 7984.20509870689 41.8021209356382
192 7984.20509993402 41.5844015621564
193 7984.20510108853 41.368938347609
194 7984.20510217467 41.1556964029622
195 7984.20510319649 40.9446415548538
196 7984.20510415781 40.7357403273357
197 7984.20510506219 40.5289599241736
198 7984.20510591302 40.3242682116819
199 7984.20510671347 40.1216337020777
200 7984.20510746651 39.9210255373326


==> archiv - toUpload/Data/T_mod2_N_2_iT_2.txt <==
t regret_vec ave_regret_vec
5 52667.209161039 10533.4418322078
6 54295.0397780357 9049.17329633928
7 54556.1397572526 7793.73425103608
8 54582.8421013227 6822.85526266534
9 54584.1367244464 6064.90408049404
10 54588.8382395113 5458.88382395113
11 54594.0709882582 4963.09736256892
12 54597.2714424827 4549.77262020689
13 54599.1744896766 4199.93649920589
14 54600.263747635 3900.01883911679
15 54600.8546419265 3640.05697612844
16 54601.1505932067 3412.57191207542
17 54601.2808496357 3211.84004997857
18 54601.3258974019 3033.4069943001
19 54601.3344603056 2873.75444527924
20 54601.3348180693 2730.06674090346
21 54601.3422975009 2600.06391892862
22 54601.3641938758 2481.88019063072
23 54601.4029736029 2373.97404233056
24 54601.4583329515 2275.06076387298
25 54601.5284999647 2184.06113999859
26 54601.6110394533 2100.06196305589
27 54601.7033348478 2022.28530869807
28 54601.8028625395 1950.06438794784
29 54601.907335179 1882.82439086824
30 54602.0147641173 1820.06715880391
31 54602.1234736052 1761.3588217292
32 54602.2320876742 1706.31975273982
33 54602.3395028998 1654.61634857272
34 54602.4448551758 1605.95426044635
35 54602.5474853369 1560.07278529534
36 54602.6469063588 1516.7401918433
37 54602.7427735305 1475.74980469001
38 54602.8348581807 1436.91670679423
39 54602.9230250507 1400.07494936027
40 54603.0072131369 1365.07518032842
41 54603.0874196843 1331.7826199923
42 54603.1636869587 1300.07532587997
43 54603.2360914165 1269.84269980038
44 54603.3047349107 1240.9841985207
45 54603.3697376046 1213.40821639121
46 54603.4312323062 1187.03111374579
47 54603.4893599715 1161.7763693611
48 54603.5442661666 1137.57383887847
49 54603.5960983088 1114.35910404712
50 54603.6450035398 1092.0729000708
51 54603.6911271071 1070.66061033543
52 54603.7346111534 1050.07181944526
53 54603.7755938315 1030.25991686475
54 54603.8142086776 1011.18174460514
55 54603.8505841883 992.797283348878
56 54603.8848435581 975.069372206395
57 54603.9171045415 957.963457974412
58 54603.9474794109 941.44737033467
59 54603.9760749887 925.491119915063
60 54604.0029927344 910.066716545574
61 54604.0283288726 895.148005391354
62 54604.0521745508 880.710518944368
63 54604.0746160176 866.731343111391
64 54604.0957348147 853.18899585648
65 54604.1156079761 840.063317045786
66 54604.134308232 827.335368306546
67 54604.1519042126 814.98734185392
68 54604.1684606499 803.002477362498
69 54604.1840385754 791.36498606631
70 54604.1986955135 780.059981364478
71 54604.2124856673 769.073415291089
72 54604.225460099 758.392020279152
73 54604.2376669014 748.003255710978
74 54604.2491513636 737.895258802211
75 54604.2599561278 728.056799415038
76 54604.2701213392 718.477238438673
77 54604.2796847878 709.146489412829
78 54604.2886820442 700.054983103131
79 54604.2971465864 691.193634766917
80 54604.3051099216 682.55381387402
81 54604.3126017001 674.127316070371
82 54604.3196498236 665.90633719297
83 54604.3262805472 657.883449163219
84 54604.3325185758 650.051577602092
85 54604.3383871548 642.40398102535
86 54604.3439081559 634.934231490184
87 54604.3491021577 627.636196576525
88 54604.353988522 620.504022596841
89 54604.3585854652 613.532118937811
90 54604.3629101261 606.715143445845
91 54604.3669786292 600.047988776145
92 54604.3708061448 593.525769632009
93 54604.3744069453 587.143810827369
94 54604.3777944581 580.897636111257
95 54604.3809813157 574.78295769806
96 54604.3839794027 568.795666452112
97 54604.3867998999 562.931822679381
98 54604.3894533261 557.18764748292
99 54604.3919495772 551.559514642194
100 54604.394297963 546.04394297963
101 54604.3965072419 540.637589180613
102 54604.3985856537 535.337241035821
103 54604.4005409502 530.139811077187
104 54604.4023804239 525.042330581
105 54604.4041109356 520.041943913672
106 54604.4057389395 515.135903197542
107 54604.4072705076 510.321563275772
108 54604.4087113524 505.596376956967
109 54604.4100668478 500.957890521539
110 54604.4113420495 496.403739473177
111 54604.4125417137 491.931644519944
112 54604.413670315 487.53940777067
113 54604.4147320627 483.224909133298
114 54604.415730917 478.986102902781
115 54604.4166706035 474.821014526987
116 54604.4175546268 470.727737539887
117 54604.4183862844 466.704430652004
118 54604.4191686781 462.749314988797
119 54604.4199047261 458.860671468287
120 54604.4205971737 455.036838309781
121 54604.4212486037 451.276208666146
122 54604.4218614457 447.577228372506
123 54604.4224379856 443.938393804761
124 54604.4229803736 440.358249841723
125 54604.4234906329 436.835387925063
126 54604.4239706666 433.36844421164
127 54604.4244222652 429.956097813112
128 54604.424847113 426.59706911807
129 54604.4252467946 423.290118192206
130 54604.4256228008 420.034043252314
131 54604.425976534 416.827679210183
132 54604.4263093136 413.669896282679
133 54604.4266223807 410.559598664517
134 54604.4269169031 407.495723260471
135 54604.4271939793 404.47723847392
136 54604.4274546426 401.503143048843
137 54604.4276998654 398.572464962521
138 54604.4279305623 395.684260366394
139 54604.4281475937 392.837612572617
140 54604.4283517691 390.031631084065
141 54604.4285438501 387.265450665603
142 54604.428724553 384.538230454599
143 54604.4288945519 381.849153108755
144 54604.4290544808 379.19742398945
145 54604.4292049363 376.582270378871
146 54604.4293464794 374.002940729311
147 54604.4294796382 371.458703943117
148 54604.4296049092 368.948848681819
149 54604.4297227597 366.472682703085
150 54604.4298336294 364.029532224196
151 54604.4299379315 361.618741310805
152 54604.4300360554 359.239671289838
153 54604.4301283668 356.891700185404
154 54604.4302152101 354.574222176689
155 54604.4302969092 352.286647076834
156 54604.4303737688 350.028399831851
157 54604.4304460757 347.798920038698
158 54604.4305140994 345.597661481642
159 54604.4305780937 343.424091686124
160 54604.4306382973 341.277691489358
161 54604.4306949347 339.157954626924
162 54604.4307482172 337.064387334674
163 54604.4307983435 334.996507965297
164 54604.4308455005 332.953846618906
165 54604.4308898642 330.935944787056
166 54604.4309316001 328.942355009639
167 54604.4309708636 326.972640544094
168 54604.4310078014 325.026375046437
169 54604.4310425512 323.103142263617
170 54604.4310752426 321.202535736721
171 54604.4311059976 319.324158514606
172 54604.4311349307 317.467622877504
173 54604.43116215 315.632550070231
174 54604.431187757 313.81857004458
175 54604.4312118471 312.025321210555
176 54604.4312345103 310.252450196081
177 54604.431255831 308.499611614865
178 54604.4312758888 306.766467842072
179 54604.4312947585 305.052688797534
180 54604.4313125104 303.357951736169
181 54604.4313292109 301.681941045364
182 54604.431344922 300.024348049022
183 54604.4313597026 298.384870818047
184 54604.4313736076 296.763213986998
185 54604.4313866889 295.159088576697
186 54604.4313989954 293.572211822556
187 54604.431410573 292.002307008412
188 54604.4314214647 290.449103305663
189 54604.4314317113 288.91233561752
190 54604.4314413509 287.391744428163
191 54604.4314504195 285.887075656647
192 54604.431458951 284.39808051537
193 54604.4314669771 282.924515372938
194 54604.4314745278 281.466141621277
195 54604.4314816313 280.022725546827
196 54604.4314883139 278.594038205683
197 54604.4314946008 277.179855302542
198 54604.4315005152 275.779957073309
199 54604.4315060793 274.394128171253
200 54604.4315113139 273.022157556569


==> archiv - toUpload/Data/T_mod2_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 44743.05185963 8948.610371926
6 44747.5685790577 7457.92809650962
7 44767.1255380693 6395.30364829562
8 44781.2326485661 5597.65408107076
9 44790.2520656244 4976.69467395827
10 44795.9395229513 4479.59395229513
11 44799.4634838967 4072.67849853606
12 44801.5978996089 3733.46649163408
13 44802.8523888651 3446.37326068193
14 44803.5600476314 3200.25428911653
15 44803.9365622662 2986.92910415108
16 44804.1199129196 2800.25749455748
17 44804.1969663776 2635.54099802221
18 44804.2212276019 2489.12340153344
19 44804.2246405908 2358.11708634688
20 44804.2253934816 2240.21126967408
21 44804.2330481746 2133.53490705593
22 44804.2518846813 2036.55690384915
23 44804.283059224 1948.01230692278
24 44804.3259782246 1866.84691575936
25 44804.379157361 1792.17516629444
26 44804.4407452411 1723.24772097081
27 44804.5088309416 1659.42625299784
28 44804.5816141912 1600.16362907826
29 44804.6574898913 1544.9881893066
30 44804.7350806139 1493.4911693538
31 44804.8132387274 1445.31655608798
32 44804.8910318856 1400.15284474642
33 44804.9677204264 1357.72629455838
34 44805.0427318538 1317.79537446629
35 44805.115635404 1280.14616101154
36 44805.1861183279 1244.58850328689
37 44805.2539646655 1210.95280985583
38 44805.3190367752 1179.08734307303
39 44805.3812595827 1148.85592973289
40 44805.4406073569 1120.13601518392
41 44805.4970927419 1092.817002262
42 44805.5507577541 1066.79882756557
43 44805.6016664575 1041.99073642924
44 44805.649899052 1018.31022497846
45 44805.6955471391 995.682123269757
46 44805.7387099586 974.037798042579
47 44805.7794914223 953.314457264304
48 44805.8179977945 933.454541620719
49 44805.8543358988 914.405190528547
50 44805.8886117464 896.117772234929
51 44805.9209295041 878.547469205963
52 44805.9513907321 861.652911360232
53 44805.9800938367 845.395850827107
54 44806.0071336925 829.740872846158
55 44806.0326013975 814.655138207227
56 44806.0565841317 800.108153288066
57 44806.0791650964 786.071564299937
58 44806.1004235146 772.518972819218
59 44806.1204346778 759.425770079285
60 44806.1392700277 746.768987833795
61 44806.1569972626 734.52716388955
62 44806.173680462 722.680220652613
63 44806.189380223 711.209355241635
64 44806.2041538041 700.096939903189
65 44806.2180552727 689.32643161958
66 44806.2311356541 678.882289934153
67 44806.2434430798 668.74990213552
68 44806.255022933 658.915515043132
69 44806.2659179906 649.366172724501
70 44806.2761685615 640.089659550879
71 44806.2858126195 631.074448065063
72 44806.2948859307 622.309651193482
73 44806.3034221764 613.784978385978
74 44806.3114530692 605.490695311746
75 44806.3190084648 597.417586779531
76 44806.3261164672 589.556922585095
77 44806.3328035293 581.900426019861
78 44806.3390945478 574.440244801894
79 44806.3450129531 567.168924214596
80 44806.3505807946 560.079382259932
81 44806.3558188209 553.16488665211
82 44806.360746556 546.419033494586
83 44806.3653823705 539.83572749844
84 44806.3697435496 533.409163613685
85 44806.3738463565 527.133809957135
86 44806.3777060929 521.004391931313
87 44806.3813371553 515.015877438566
88 44806.3847530881 509.163463103274
89 44806.3879666346 503.442561422861
90 44806.3909897834 497.848788775372
91 44806.3938338137 492.377954217733
92 44806.3965093365 487.026049014527
93 44806.3990263348 481.78923684231
94 44806.4013942003 476.663844619152
95 44806.4036217684 471.646353913352
96 44806.4057173513 466.733392889076
97 44806.4076887687 461.921728750193
98 44806.4095433773 457.208260646707
99 44806.4112880978 452.590013011089
100 44806.412929441 448.06412929441
101 44806.414473532 443.627866074574
102 44806.415926133 439.278587511108
103 44806.4172926649 435.01376012296
104 44806.4185782272 430.83094786757
105 44806.4197876176 426.72780750112
106 44806.4209253494 422.702084201409
107 44806.4219956683 418.751607436152
108 44806.4230025687 414.874287060821
109 44806.4239498083 411.068109631269
110 44806.424840922 407.331134917473
111 44806.4256792355 403.661492605725
112 44806.4264678772 400.057379177475
113 44806.4272097903 396.517054953896
114 44806.4279077436 393.038841295996
115 44806.4285643417 389.621117950797
116 44806.429182035 386.262320534785
117 44806.4297631289 382.9609381464
118 44806.4303097917 379.71551109993
119 44806.4308240637 376.524628773644
120 44806.431307864 373.386927565534
121 44806.4317629983 370.301088950399
122 44806.4321911649 367.265837632499
123 44806.4325939619 364.279939788308
124 44806.4329728923 361.342201394293
125 44806.4333293705 358.451466634964
126 44806.4336647266 355.606616386719
127 44806.4339802122 352.806566773325
128 44806.4342770048 350.0502677891
129 44806.4345562118 347.336701986138
130 44806.4348188754 344.664883222118
131 44806.4350659756 342.033855465463
132 44806.4352984348 339.442691654809
133 44806.4355171203 336.890492609927
134 44806.4357228483 334.376385991405
135 44806.4359163866 331.899525306568
136 44806.4360984575 329.459088959246
137 44806.4362697403 327.05427934117
138 44806.4364308744 324.684321962858
139 44806.436582461 322.348464622022
140 44806.4367250659 320.045976607614
141 44806.4368592212 317.776147937739
142 44806.4369854277 315.538288629772
143 44806.4371041562 313.331728001092
144 44806.4372158499 311.155813998958
145 44806.4373209256 309.009912558107
146 44806.4374197754 306.893406984763
147 44806.4375127682 304.80569736577
148 44806.4376002511 302.746200001697
149 44806.4376825505 300.714346862755
150 44806.4377599736 298.709585066491
151 44806.4378328093 296.73137637622
152 44806.4379013294 294.779196719272
153 44806.4379657896 292.852535724115
154 44806.4380264304 290.950896275522
155 44806.4380834783 289.073794086957
156 44806.438137146 287.220757289397
157 44806.4381876338 285.391326035884
158 44806.4382351302 283.585052121077
159 44806.4382798124 281.801498615173
160 44806.4383218472 280.040239511545
161 44806.4383613914 278.300859387524
162 44806.4383985925 276.582953077731
163 44806.4384335895 274.886125359445
164 44806.4384665128 273.209990649469
165 44806.4384974855 271.554172712033
166 44806.438526623 269.918304377247
167 44806.4385540341 268.302027269665
168 44806.4385798211 266.704991546554
169 44806.4386040802 265.126855645445
170 44806.438626902 263.5672860406
171 44806.4386483715 262.025957008021
172 44806.438668569 260.502550398657
173 44806.4386875698 258.996755419479
174 44806.4387054449 257.508268422097
175 44806.4387222608 256.036792698633
176 44806.4387380804 254.582038284548
177 44806.4387529626 253.143721768151
178 44806.4387669632 251.721566106535
179 44806.4387801342 250.315300447677
180 44806.4387925248 248.924659958471
181 44806.4388041813 247.54938565846
182 44806.4388151472 246.18922425905
183 44806.4388254633 244.843928007996
184 44806.4388351682 243.513254538958
185 44806.4388442981 242.196966725936
186 44806.4388528871 240.894832542404
187 44806.4388609672 239.606624924958
188 44806.4388685686 238.332121641322
189 44806.4388757196 237.071105162538
190 44806.4388824469 235.823362539194
191 44806.4388887757 234.588685281548
192 44806.4388947294 233.366869243383
193 44806.4389003305 232.157714509484
194 44806.4389055997 230.961025286596
195 44806.4389105567 229.776609797726
196 44806.43891522 228.604280179694
197 44806.438919607 227.443852383792
198 44806.4389237341 226.295146079465
199 44806.4389276167 225.157984560888
200 44806.4389312693 224.032194656346


==> archiv - toUpload/Data/T_mod2_N_5_iT_10_f.txt <==
t regret_vec ave_regret_vec
8 102584.82541764 12823.103177205
9 102745.487360206 11416.1652622451
10 102849.353013477 10284.9353013477
11 102910.914284277 9355.53766220697
12 102946.884648818 8578.9070540682
13 102967.463538312 7920.57411833169
14 102978.881650736 7355.63440362397
15 102984.939690409 6865.66264602729
16 102987.945008683 6436.74656304269
17 102989.2848477 6058.19322633532
18 102989.78034923 5721.65446384611
19 102989.905920738 5420.52136424935
20 102989.925338264 5149.49626691321
21 102989.976090093 4904.2845757187
22 102990.121446698 4681.36915666808
23 102990.382481912 4477.84271660488
24 102990.757146223 4291.28154775929
25 102991.232116626 4119.64928466504
26 102991.789435825 3961.22267060864
27 102992.41028102 3814.53371411186
28 102993.076950575 3678.32417680626
29 102993.773791706 3551.50944109329
30 102994.487517953 3433.14958393175
31 102995.207190836 3322.42603841408
32 102995.924030839 3218.62262596373
33 102996.631154894 3121.1100349968
34 102997.323295619 3029.33303810643
35 102997.996531983 2942.79990091381
36 102998.648045845 2861.07355682904
37 102999.27590985 2783.76421377973
38 102999.878907246 2710.52312913806
39 103000.456381553 2641.03734311675
40 103001.008112823 2575.02520282058
41 103001.534216887 2512.23254187529
42 103002.035064025 2452.42940628632
43 103002.511213814 2395.40723753055
44 103002.963363274 2340.97644007441
45 103003.392305885 2288.96427346411
46 103003.798899373 2239.21301955158
47 103004.184040587 2191.57838384228
48 103004.548646041 2145.92809679252
49 103004.893636974 2102.14068646887
50 103005.219928014 2060.10439856029
51 103005.52841868 2019.71624350354
52 103005.819987136 1980.88115359878
53 103006.095485709 1943.51123557942
54 103006.355737788 1907.52510625533
55 103006.601535803 1872.84730065097
56 103006.833640038 1839.40774357211
57 103007.052778114 1807.14127680902
58 103007.259644849 1775.98723525602
59 103007.454902662 1745.88906614682
60 103007.639182139 1716.79398636899
61 103007.813082829 1688.65267348899
62 103007.977174182 1661.41898668036
63 103008.131996594 1635.04971423165
64 103008.278062502 1609.5043447266
65 103008.41585753 1584.74485934662
66 103008.545841636 1560.73554305509
67 103008.668450269 1537.44281269058
68 103008.784095508 1514.83506022806
69 103008.893167178 1492.88250966925
70 103008.99603394 1471.55708619915
71 103009.093044346 1450.83229639924
72 103009.184527858 1430.68311844247
73 103009.270795828 1411.08590131271
74 103009.352142439 1392.01827219512
75 103009.428845605 1373.45905127473
76 103009.501167831 1355.38817326094
77 103009.569357036 1337.78661502644
78 103009.633647329 1320.63632881191
79 103009.694259761 1303.9201805033
80 103009.751403024 1287.6218925378
81 103009.805274129 1271.72599103863
82 103009.85605904 1256.21775681756
83 103009.903933282 1241.08317991906
84 103009.94906251 1226.30891741083
85 103009.991603056 1211.8822541536
86 103010.031702443 1197.79106630748
87 103010.069499873 1184.02378735486
88 103010.105126686 1170.56937643961
89 103010.138706799 1157.41728884044
90 103010.17035712 1144.55744841245
91 103010.200187935 1131.98022184544
92 103010.228303283 1119.6763946009
93 103010.254801298 1107.63714840106
94 103010.27977455 1095.85404015479
95 103010.303310346 1084.31898221417
96 103010.325491033 1073.02422386492
97 103010.346394273 1061.96233396158
98 103010.366093309 1051.1261846256
99 103010.384657212 1040.50893593143
100 103010.402151117 1030.10402151117
101 103010.418636445 1019.90513501431
102 103010.434171112 1009.90621736385
103 103010.44880973 1000.10144475466
104 103010.46260379 990.485217344136
105 103010.475601841 981.052148588962
106 103010.487849656 971.797055185438
107 103010.499390392 962.714947573754
108 103010.510264732 953.801020969742
109 103010.520511034 945.05064689022
110 103010.530165456 936.459365140513
111 103010.539262087 928.022876235014
112 103010.547833057 919.737034223725
113 103010.555908658 911.597839899632
114 103010.563517443 903.601434363531
115 103010.570686323 895.744092924546
116 103010.577440667 888.022219316099
117 103010.583804387 880.43234020844
118 103010.58980002 872.971100000167
119 103010.595448806 865.63525587232
120 103010.600770767 858.421673089724
121 103010.605784771 851.327320535296
122 103010.610508601 844.349266463944
123 103010.614959017 837.484674463557
124 103010.619151815 830.730799611409
125 103010.623101878 824.084984815025
126 103010.626823235 817.544657327266
127 103010.630329106 811.107325426034
128 103010.633631948 804.770575249596
129 103010.636743501 798.532067779076
130 103010.639674826 792.389535960202
131 103010.642436349 786.340781956863
132 103010.645037892 780.383674529486
133 103010.647488712 774.516146531668
134 103010.64979753 768.736192518878
135 103010.651972564 763.041866463437
136 103010.654021559 757.431279570285
137 103010.65595181 751.902598188395
138 103010.657770193 746.454041812994
139 103010.659483186 741.083881173997
140 103010.661096891 735.790436406362
141 103010.662617059 730.572075298289
142 103010.664049108 725.427211613438
143 103010.665398143 720.354303483521
144 103010.666668974 715.351851867877
145 103010.667866132 710.418399076771
146 103010.668993885 705.552527355378
147 103010.670056257 700.752857525556
148 103010.671057035 696.018047682672
149 103010.671999792 691.34679194491
150 103010.672887889 686.73781925259
151 103010.673724495 682.189892215197
152 103010.674512595 677.701806003917
153 103010.675255003 673.272387287598
154 103010.675954366 668.900493210168
155 103010.676613181 664.58501040762
156 103010.677233799 660.324854062816
157 103010.677818436 656.118966996407
158 103010.678369177 651.966318792261
159 103010.678887989 647.865904955908
160 103010.679376724 643.816746104524
161 103010.679837125 639.817887187113
162 103010.680270837 635.86839673356
163 103010.680679406 631.967366131328
164 103010.681064293 628.113908928615
165 103010.681426869 624.307160162845
166 103010.68176843 620.546275713436
167 103010.682090195 616.830431677812
168 103010.68239331 613.158823769705
169 103010.68267886 609.530666738814
170 103010.682947861 605.945193810948
171 103010.683201275 602.401656147805
172 103010.683440004 598.899322325607
173 103010.683664902 595.437477831804
174 103010.68387677 592.015424579137
175 103010.684076364 588.632480436363
176 103010.684264395 585.287978774972
177 103010.684441535 581.98126803127
178 103010.684608414 578.711711283227
179 103010.684765629 575.478685841503
180 103010.684913739 572.281582854105
181 103010.685053272 569.119806924155
182 103010.685184726 565.992775740251
183 103010.685308568 562.899919718952
184 103010.685425241 559.840681658918
185 103010.68553516 556.814516406268
186 103010.685638715 553.820890530727
187 103010.685736277 550.859282012177
188 103010.685828192 547.929179937193
189 103010.685914788 545.030084205228
190 103010.685996373 542.161505244067
191 103010.686073236 539.322963734222
192 103010.686145653 536.513990341941
193 103010.686213879 533.734125460513
194 103010.686278158 530.982918959579
195 103010.686338719 528.259929942148
196 103010.686395776 525.564726509062
197 103010.686449533 522.896885530623
198 103010.68650018 520.255992425151
199 103010.686547898 517.641640944209
200 103010.686592855 515.053432964276


==> archiv - toUpload/Data/T_mod2_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 149236.523521988 18654.5654402485
9 171749.598466028 19083.2887184476
10 182440.347296676 18244.0347296676
11 187421.198756201 17038.2907960183
12 189683.228465506 15806.9357054588
13 190674.977950467 14667.3059961898
14 191088.471864578 13649.1765617556
15 191248.339948003 12749.8893298669
16 191303.076502674 11956.4422814172
17 191318.181207785 11254.0106592815
18 191320.970574477 10628.9428096932
19 191321.790047745 10069.5678972497
20 191323.178045673 9566.15890228367
21 191323.872332934 9110.66058728259
22 191324.037509775 8696.54715953524
23 191324.065584667 8318.43763411595
24 191324.160161271 7971.84000671961
25 191324.412964385 7652.97651857542
26 191324.851761338 7358.64814466684
27 191325.469699019 7086.12850737106
28 191326.242997792 6833.080107064
29 191327.141310387 6597.48763139264
30 191328.133530665 6377.60445102217
31 191329.190826489 6171.90938149964
32 191330.28801693 5979.07150052905
33 191331.403994154 5797.92133315618
34 191332.521621927 5627.42710652727
35 191333.627372319 5466.67506778056
36 191334.710854927 5314.85307930353
37 191335.764326192 5171.23687368085
38 191336.782225474 5035.17847961774
39 191337.760759971 4906.09642974285
40 191338.69754625 4783.46743865624
41 191339.591308214 4666.81930020035
42 191340.441627211 4555.72480064788
43 191341.248738181 4449.79648228328
44 191342.013552832 4348.68212620073
45 191342.736963485 4252.06082141079
46 191343.420302522 4159.63957179395
47 191344.065076394 4071.15032077435
48 191344.672901988 3986.34735212476
49 191345.245457429 3905.00500933528
50 191345.784444647 3826.91568889294
51 191346.29156116 3751.88806982668
52 191346.768479139 3679.74554767574
53 191347.216830179 3610.32484585243
54 191347.638194541 3543.47478138038
55 191348.034093837 3479.05516534249
56 191348.405986386 3416.93582118547
57 191348.755264631 3356.99570639704
58 191349.083253983 3299.12212506867
59 191349.391213 3243.21002055932
60 191349.680334301 3189.16133890502
61 191349.951746136 3136.88445485469
62 191350.206514381 3086.29365345776
63 191350.445644845 3037.30866102929
64 191350.670085754 2989.85422008991
65 191350.880730348 2943.85970354382
66 191351.078419523 2899.25876393217
67 191351.263944467 2855.98901409652
68 191351.438049263 2813.99173601858
69 191351.601433433 2773.21161497729
70 191351.754754395 2733.59649649136
71 191351.89862984 2695.09716380057
72 191352.033640005 2657.66713388896
73 191352.160329842 2621.26247027181
74 191352.279211089 2585.84161096067
75 191352.390764232 2551.36521018977
76 191352.495440365 2517.79599263638
77 191352.59366295 2485.09861899935
78 191352.685829481 2453.23956191643
79 191352.772313054 2422.18699130449
80 191352.853463845 2391.91066829807
81 191352.929610504 2362.38184704326
82 191353.001061466 2333.57318367641
83 191353.068106189 2305.45865188179
84 191353.131016311 2278.01346447989
85 191353.190046744 2251.21400054993
86 191353.245436699 2225.03773763603
87 191353.297410649 2199.46318862815
88 191353.346179236 2174.46984294586
89 191353.391940119 2150.03811168674
90 191353.434878776 2126.14927643085
91 191353.475169249 2102.78544142032
92 191353.512974852 2079.92948885709
93 191353.548448829 2057.56503708419
94 191353.581734977 2035.67640143593
95 191353.612968224 2014.24855756025
96 191353.642275179 1993.26710703311
97 191353.669774644 1972.71824509942
98 191353.695578093 1952.58873038871
99 191353.719790128 1932.86585646594
100 191353.742508898 1913.53742508898
101 191353.763826499 1894.59172105445
102 191353.78382935 1876.01748852304
103 191353.802598536 1857.80390872365
104 191353.820210144 1839.94057894369
105 191353.836735567 1822.41749271969
106 191353.852241797 1805.22502114903
107 191353.866791692 1788.35389524945
108 191353.880444233 1771.79518929846
109 191353.893254766 1755.5403050896
110 191353.905275221 1739.58095704746
111 191353.916554325 1723.90915814708
112 191353.927137803 1708.51720658753
113 191353.937068555 1693.39767317306
114 191353.94638684 1678.54338935824
115 191353.95513043 1663.94743591678
116 191353.963334769 1649.60313219629
117 191353.971033116 1635.50402592407
118 191353.978256678 1621.64388353117
119 191353.985034735 1608.01668096416
120 191353.991394765 1594.61659495638
121 191353.997362549 1581.43799473181
122 191354.002962278 1568.47543411703
123 191354.008216651 1555.72364403781
124 191354.013146968 1543.17752537878
125 191354.017773215 1530.83214218572
126 191354.022114144 1518.68271519162
127 191354.026187352 1506.72461564844
128 191354.03000935 1494.95335944805
129 191354.033595631 1483.36460151652
130 191354.036960733 1471.95413046718
131 191354.040118296 1460.71786349844
132 191354.043081119 1449.65184152363
133 191354.045861213 1438.7522245204
134 191354.048469847 1428.01528708841
135 191354.050917595 1417.43741420441
136 191354.053214379 1407.01509716455
137 191354.055369511 1396.74492970446
138 191354.057391724 1386.62360428786
139 191354.059289217 1376.64790855552
140 191354.061069682 1366.8147219263
141 191354.062740336 1357.12101234281
142 191354.06430795 1347.56383315458
143 191354.065778879 1338.14032013202
144 191354.067159087 1328.84768860477
145 191354.068454167 1319.68323071839
146 191354.069669369 1310.6443128039
147 191354.070809621 1301.72837285456
148 191354.071879542 1292.93291810502
149 191354.072883472 1284.25552270787
150 191354.07382548 1275.6938255032
151 191354.074709383 1267.24552787671
152 191354.075538766 1258.90839170241
153 191354.076316991 1250.68023736595
154 191354.077047212 1242.55894186501
155 191354.077732389 1234.54243698316
156 191354.078375301 1226.62870753398
157 191354.078978554 1218.81578967232
158 191354.079544593 1211.10176926958
159 191354.080075713 1203.4847803504
160 191354.080574068 1195.96300358793
161 191354.081041678 1188.53466485514
162 191354.081480439 1181.19803382987
163 191354.08189213 1173.9514226511
164 191354.082278419 1166.79318462451
165 191354.082640875 1159.721712975
166 191354.082980965 1152.73543964437
167 191354.08330007 1145.83283413216
168 191354.083599483 1139.01240237787
169 191354.083880419 1132.27268568295
170 191354.084144016 1125.61225967068
171 191354.084391344 1119.02973328272
172 191354.084623407 1112.52374781051
173 191354.084841145 1106.09297596038
174 191354.085045442 1099.73612095081
175 191354.085237126 1093.45191564072
176 191354.085416975 1087.23912168736
177 191354.085585719 1081.09652873288
178 191354.085744043 1075.02295361822
179 191354.085892588 1069.0172396234
180 191354.086031959 1063.07825573311
181 191354.08616272 1057.20489592663
182 191354.086285403 1051.39607849122
183 191354.086400505 1045.65074535795
184 191354.086508493 1039.9678614592
185 191354.086609808 1034.34641410707
186 191354.086704859 1028.78541239171
187 191354.086794033 1023.28388659911
188 191354.086877692 1017.8408876473
189 191354.086956177 1012.45548654062
190 191354.087029806 1007.12677384108
191 191354.087098878 1001.85385915643
192 191354.087163676 996.635870644144
193 191354.087224461 991.471954530885
194 191354.087281481 986.361274646811
195 191354.087334969 981.303011974201
196 191354.087385142 976.296364209911
197 191354.087432205 971.340545341143
198 191354.087476349 966.434785234086
199 191354.087517754 961.578329234946
200 191354.087556589 956.770437782946


==> archiv - toUpload/Data/T_mod2_N_5_iT_50_f.txt <==
t regret_vec ave_regret_vec
8 102712.055790096 12839.006973762
9 102818.934251474 11424.3260279416
10 102873.505967181 10287.3505967181
11 102900.926211649 9354.62965560444
12 102914.339662968 8576.19497191403
13 102920.687631249 7916.97597163453
14 102923.513549054 7351.67953921813
15 102924.642305243 6861.64282034954
16 102925.009873843 6432.81311711516
17 102925.087343894 6054.41690258197
18 102925.102234472 5718.06123524846
19 102925.155460543 5417.11344529172
20 102925.283561935 5146.26417809677
21 102925.491776647 4901.21389412607
22 102925.771340746 4678.44415185209
23 102926.108376818 4475.04819029645
24 102926.48827233 4288.60367801377
25 102926.897665079 4117.07590660318
26 102927.325187784 3958.74327645324
27 102927.7615952 3812.13931834073
28 102928.199607082 3676.00712882434
29 102928.633641258 3549.26322900888
30 102929.059524356 3430.96865081186
31 102929.474221065 3320.30562003434
32 102929.875598221 3216.5586124444
33 102930.262227549 3119.09885538026
34 102930.633224976 3027.37156544047
35 102930.98812204 2940.88537491544
36 102931.326764248 2859.2035212291
37 102931.64923147 2781.93646571541
38 102931.955776042 2708.7356783169
39 102932.246774887 2639.28837884325
40 102932.522692677 2573.31306731693
41 102932.784053612 2510.55570862469
42 102933.031419891 2450.78646237837
43 102933.265375382 2393.79686919492
44 102933.486513297 2339.39742075674
45 102933.695426973 2287.41545393274
46 102933.892703037 2237.69331963124
47 102934.078916399 2190.08678545529
48 102934.254626672 2144.46363805566
49 102934.420375665 2100.70245664622
50 102934.576685714 2058.69153371429
51 102934.724058644 2018.32792271851
52 102934.862975214 1979.51659567719
53 102934.993894935 1942.16969613084
54 102935.117256156 1906.20587511401
55 102935.233476366 1871.54969957029
56 102935.342952635 1838.13112415419
57 102935.446062204 1805.88501863516
58 102935.543163033 1774.75074419023
59 102935.634594572 1744.67177278936
60 102935.720678451 1715.59534464084
61 102935.801719213 1687.47215933136
62 102935.878005059 1660.25609685579
63 102935.949808582 1633.90396521559
64 102936.017387495 1608.37527167961
65 102936.080985346 1583.63201515916
66 102936.140832208 1559.63849745769
67 102936.197145356 1536.36115142322
68 102936.250129917 1513.76838426348
69 102936.299979493 1491.8304344854
70 102936.346876766 1470.51924109665
71 102936.390994071 1449.80832386015
72 102936.432493949 1429.67267352707
73 102936.471529675 1410.08865109144
74 102936.508245757 1391.03389521293
75 102936.542778413 1372.48723704551
76 102936.575256031 1354.42862178989
77 102936.605799598 1336.83903635841
78 102936.634523109 1319.70044260396
79 102936.661533961 1302.99571561976
80 102936.686933319 1286.70858666649
81 102936.710816469 1270.82359032678
82 102936.733273149 1255.3260155262
83 102936.75438786 1240.2018600947
84 102936.77424017 1225.43778857346
85 102936.792904991 1211.02109299989
86 102936.810452843 1196.9396564284
87 102936.826950111 1183.1819189668
88 102936.842459281 1169.73684612819
89 102936.857039161 1156.59389931642
90 102936.870745098 1143.74300827886
91 102936.883629174 1131.17454537554
92 102936.8957404 1118.87930152609
93 102936.907124889 1106.84846370848
94 102936.917826029 1095.07359389392
95 102936.927884638 1083.54660931198
96 102936.937339118 1072.25976394915
97 102936.946225593 1061.20563119168
98 102936.954578043 1050.37708753105
99 102936.96242843 1039.76729725686
100 102936.969806817 1029.36969806817
101 102936.976741479 1019.17798753939
102 102936.983259007 1009.18611038242
103 102936.989384411 999.388246450588
104 102936.995141207 989.77879943468
105 102937.000551511 980.352386204867
106 102937.005636119 971.103826755843
107 102937.010414586 962.028134715757
108 102937.014905297 953.120508382382
109 102937.019125541 944.376322252667
110 102937.02309157 935.791119014272
111 102937.026818666 927.360601969967
112 102937.030321197 919.080627867828
113 102937.033612668 910.947200112102
114 102937.036705776 902.956462331369
115 102937.039612459 895.104692282249
116 102937.042343936 887.388296068413
117 102937.044910756 879.803802656033
118 102937.047322833 872.347858668076
119 102937.049589487 865.017223441068
120 102937.051719478 857.808764328986
121 102937.05372104 850.719452240004
122 102937.055601913 843.746357392728
123 102937.057369369 836.886645279425
124 102937.059030247 830.13757282457
125 102937.060590971 823.496484727765
126 102937.06205758 816.960809980793
127 102937.06343575 810.528058549214
128 102937.064730816 804.195818209496
129 102937.065947789 797.961751533247
130 102937.067091381 791.823593010624
131 102937.06816602 785.779146305493
132 102937.069175865 779.82628163534
133 102937.070124827 773.962933269375
134 102937.07101658 768.187097138653
135 102937.071854576 762.496828552413
136 102937.07264206 756.890240015147
137 102937.073382081 751.365499139278
138 102937.074077504 745.920826648581
139 102937.074731021 740.554494467778
140 102937.075345162 735.264823894013
141 102937.075922303 730.050183846123
142 102937.076464679 724.908989187881
143 102937.076974388 719.839699121595
144 102937.077453402 714.840815648627
145 102937.077903575 709.910882093619
146 102937.078326647 705.04848168936
147 102937.078724254 700.252236219413
148 102937.079097933 695.520804715765
149 102937.07944913 690.852882208924
150 102937.0797792 686.247198528001
151 102937.080089419 681.702517148473
152 102937.080380986 677.217634085434
153 102937.080655025 672.79137683023
154 102937.080912595 668.422603328537
155 102937.081154689 664.110200997991
156 102937.08138224 659.853085783591
157 102937.081596127 655.650201249217
158 102937.081797173 651.500517703628
159 102937.081986153 647.403031359454
160 102937.082163795 643.356763523717
161 102937.082330781 639.360759818518
162 102937.082487756 635.41408943059
163 102937.082635321 631.51584438847
164 102937.082774044 627.665138866121
165 102937.082904458 623.861108511866
166 102937.083027063 620.102909801586
167 102937.083142331 616.389719415153
168 102937.083250701 612.720733635127
169 102937.083352591 609.095167766811
170 102937.08344839 605.512255578763
171 102937.083538464 601.971248762946
172 102937.083623158 598.471416413707
173 102937.083702795 595.012044524827
174 102937.08377768 591.592435503908
175 102937.083848098 588.211907703418
176 102937.083914318 584.869794967715
177 102937.083976591 581.565446195431
178 102937.084035155 578.298224916604
179 102937.084090233 575.067508883984
180 102937.084142034 571.872689677964
181 102937.084190753 568.713172324603
182 102937.084236577 565.588374926246
183 102937.084279678 562.497728304251
184 102937.08432022 559.440675653368
185 102937.084358356 556.416672207327
186 102937.084394229 553.425184915211
187 102937.084427976 550.465692128216
188 102937.084459724 547.537683296404
189 102937.084489591 544.640658675087
190 102937.084517691 541.77412904048
191 102937.084544129 538.937615414288
192 102937.084569004 536.130648796894
193 102937.084592409 533.352769908853
194 102937.084614431 530.603528940368
195 102937.084635154 527.882485308484
196 102937.084654655 525.189207421709
197 102937.084673006 522.523272451806
198 102937.084690275 519.8842661125
199 102937.084706527 517.271782444861
200 102937.084721823 514.685423609114


==> archiv - toUpload/Data/T_mod2_N_5_iT_5_f.txt <==
t regret_vec ave_regret_vec
8 104353.054119341 13044.1317649177
9 104410.048281974 11601.1164757749
10 104471.586189501 10447.1586189501
11 104555.610054408 9505.05545949161
12 104611.830523566 8717.65254363051
13 104646.17009173 8049.70539167155
14 104666.414852272 7476.17248944803
15 104677.941384418 6978.52942562789
16 104684.190672911 6542.76191705692
17 104687.341513825 6158.07891257794
18 104688.757574389 5816.04208746607
19 104689.277530166 5509.96197527187
20 104689.404140546 5234.4702070273
21 104689.427323318 4985.21082491989
22 104689.504003128 4758.61381832402
23 104689.70963196 4551.7265057374
24 104690.071168943 4362.08629870595
25 104690.5879608 4187.623518432
26 104691.244762687 4026.58633702644
27 104692.019845066 3877.48221648393
28 104692.889317209 3739.03176132889
29 104693.829979548 3610.13206826029
30 104694.820783318 3489.82735944392
31 104695.843367643 3377.28526992396
32 104696.882190217 3271.77756844427
33 104697.924410693 3172.66437608162
34 104698.95964556 3079.38116604589
35 104699.979669414 2991.42799055467
36 104700.97810688 2908.3605029689
37 104701.950139709 2829.78243620835
38 104702.892241259 2755.33926950682
39 104703.801943223 2684.71287033906
40 104704.677635075 2617.61694087687
41 104705.518394404 2553.79313157082
42 104706.323845125 2493.00771059822
43 104707.094040138 2435.04869860786
44 104707.829364988 2379.72339465882
45 104708.530459322 2326.85623242939
46 104709.19815323 2276.28691637457
47 104709.833415946 2227.86879608396
48 104710.437314744 2181.46744405716
49 104711.010982173 2136.95940779945
50 104711.555590119 2094.23111180238
51 104712.072329387 2053.17788881151
52 104712.562393777 2013.70312295725
53 104713.026967772 1975.71748995797
54 104713.467217138 1939.13828179885
55 104713.884281858 1903.88880512469
56 104714.279270936 1869.89784412386
57 104714.653258718 1837.09917997751
58 104715.007282274 1805.43116003921
59 104715.342339895 1774.83631084568
60 104715.659390203 1745.26098983672
61 104715.959351873 1716.65507134217
62 104716.243103785 1688.97166296427
63 104716.511485536 1662.16684897677
64 104716.765298199 1636.19945778436
65 104717.005305277 1611.03085085041
66 104717.232233797 1586.62473081511
67 104717.446775508 1562.94696679862
68 104717.649588133 1539.9654351196
69 104717.841296668 1517.64987386476
70 104718.022494698 1495.97174992425
71 104718.193745706 1474.90413726346
72 104718.355584385 1454.42160533868
73 104718.508517918 1434.50011668381
74 104718.653027239 1415.11693280052
75 104718.78956825 1396.25052757667
76 104718.918573018 1377.88050753971
77 104719.040450913 1359.98753832355
78 104719.155589723 1342.55327679132
79 104719.264356712 1325.56030831281
80 104719.367099645 1308.99208874557
81 104719.464147769 1292.8328907132
82 104719.555812746 1277.06775381398
83 104719.642389554 1261.68243842836
84 104719.724157336 1246.66338282543
85 104719.801380225 1231.99766329676
86 104719.874308113 1217.67295707108
87 104719.943177399 1203.6775077862
88 104720.008211691 1190.00009331467
89 104720.069622475 1176.62999575815
90 104720.127609759 1163.55697344176
91 104720.182362674 1150.77123475466
92 104720.234060052 1138.26341369622
93 104720.282870975 1126.02454699974
94 104720.328955292 1114.04605271587
95 104720.372464111 1102.31971014854
96 104720.41354027 1090.83764104448
97 104720.45231878 1079.59229194618
98 104720.488927242 1068.57641762492
99 104720.523486251 1057.78306551768
100 104720.55610977 1047.2055610977
101 104720.586905492 1036.83749411379
102 104720.615975177 1026.67270563899
103 104720.643414973 1016.70527587353
104 104720.669315724 1006.92951265119
105 104720.693763254 997.339940602417
106 104720.716838644 987.931290930608
107 104720.738618491 978.698491761601
108 104720.759175149 969.636659029158
109 104720.778576964 960.741087862053
110 104720.796888492 952.007244440836
111 104720.814170708 943.430758294671
112 104720.830481203 935.007415010737
113 104720.845874364 926.733149330655
114 104720.860401559 918.604038610169
115 104720.874111297 910.616296619976
116 104720.887049387 902.76626766713
117 104720.899259087 895.050421017836
118 104720.910781244 887.465345603764
119 104720.921654429 880.007744995204
120 104720.931915061 872.674432625511
121 104720.941597527 865.462327252285
122 104720.950734292 858.368448641735
123 104720.959356009 851.389913463491
124 104720.96749162 844.523931384029
125 104720.975168444 837.767801347552
126 104720.982412276 831.118908033936
127 104720.989247465 824.57471848398
128 104720.995696999 818.132778882807
129 104721.001782577 811.790711492844
130 104721.007524682 805.546211728323
131 104721.01294265 799.397045363741
132 104721.018054733 793.341045869186
133 104721.022878157 787.376111865844
134 104721.027429185 781.500204695414
135 104721.031723165 775.711346097521
136 104721.035774584 770.007615989587
137 104721.039597114 764.387150343897
138 104721.04320366 758.84813915696
139 104721.046606403 753.388824506499
140 104721.049816837 748.007498691696
141 104721.052845811 742.702502452564
142 104721.055703564 737.472223264535
143 104721.058399757 732.315093704597
144 104721.06094351 727.229589885489
145 104721.063343428 722.214229954679
146 104721.065607633 717.267572655017
147 104721.067743786 712.388215944123
148 104721.069759121 707.574795669737
149 104721.071660462 702.825984298402
150 104721.073454248 698.140489694989
151 104721.075146557 693.517053950712
152 104721.076743123 688.954452257389
153 104721.078249357 684.45149182586
154 104721.079670363 680.007010846515
155 104721.081010961 675.61987749007
156 104721.082275695 671.288988946765
157 104721.083468856 667.013270502267
158 104721.08459449 662.79167464867
159 104721.085656416 658.623180229031
160 104721.086658237 654.506791613983
161 104721.087603353 650.441537909027
162 104721.088494972 646.426472191185
163 104721.08933612 642.460670773739
164 104721.090129651 638.543232497875
165 104721.090878262 634.673278050073
166 104721.091584493 630.849949304174
167 104721.092250742 627.07240868708
168 104721.092879273 623.339838567102
169 104721.09347222 619.651440664022
170 104721.094031596 616.006435479979
171 104721.094559303 612.404061750311
172 104721.095057133 608.843575913562
173 104721.095526776 605.324251599863
174 104721.09596983 601.845379136951
175 104721.096387798 598.40626507313
176 104721.096782101 595.006231716484
177 104721.09715408 591.644616689716
178 104721.097504997 588.320772499984
179 104721.097836046 585.034066123162
180 104721.098148351 581.783878601951
181 104721.098442974 578.569604657316
182 104721.098720916 575.390652312727
183 104721.098983122 572.246442530719
184 104721.099230482 569.136408861313
185 104721.099463837 566.059997101821
186 104721.09968398 563.016664967636
187 104721.09989166 560.005881773582
188 104721.100087581 557.027128125433
189 104721.100272411 554.079895621222
190 104721.100446776 551.163686561981
191 104721.10061127 548.278013671571
192 104721.100766451 545.422399825266
193 104721.100912847 542.596377786771
194 104721.101050954 539.799489953373
195 104721.101181243 537.03128810894
196 104721.101304156 534.29133318447
197 104721.10142011 531.579195025942
198 104721.1015295 528.894452169193
199 104721.101632697 526.236691621592
200 104721.101730051 523.605508650255


==> archiv - toUpload/Data/T_mod2sqrtT_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 68336.4413191142 13667.2882638228
6 82762.1003338666 13793.6833889778
7 91683.0015793574 13097.5716541939
8 97352.3195386712 12169.0399423339
9 101043.477972485 11227.0531080539
10 103506.638141212 10350.6638141212
11 105195.742026199 9563.249275109
12 106390.600687301 8865.88339060841
13 107265.97523185 8251.22886398845
14 107932.108145283 7709.43629609162
15 108459.103969449 7230.6069312966
16 108891.85980727 6805.7412379544
17 109259.330292747 6427.01942898512
18 109580.332308351 6087.79623935284
19 109867.207754209 5782.48461864257
20 110128.146672037 5506.40733360187
21 110368.666853215 5255.65080253406
22 110592.5584466 5026.93447484543
23 110802.539687209 4817.50172553081
24 111000.501513793 4625.02089640803
25 111187.717006147 4447.5086802459
26 111365.187726173 4283.27645100665
27 111533.77457911 4130.88053996703
28 111694.230730902 3989.0796689608
29 111847.217802194 3856.80061386876
30 111993.3194615 3733.11064871665
31 112133.051898921 3617.19522254583
32 112266.874162446 3508.33981757644
33 112395.197861113 3405.9150867004
34 112518.394188929 3309.3645349685
35 112636.799175478 3218.19426215652
36 112750.718576642 3131.96440490672
37 112860.435064645 3050.2820287742
38 112966.193990073 2972.79457868614
39 113068.234187766 2899.18549199401
40 113166.770040004 2829.16925100009
41 113261.998904042 2762.48777814736
42 113354.102694907 2698.90720702159
43 113443.249828128 2638.21511228205
44 113529.595963306 2580.21809007513
45 113613.286179265 2524.73969287256
46 113694.454663854 2471.61857964899
47 113773.226502756 2420.70694686715
48 113849.718168658 2371.86912851371
49 113924.038700281 2324.98038163839
50 113996.289741916 2279.92579483832
51 114066.566228445 2236.59933781265
52 114134.957535664 2194.90302953199
53 114201.547200819 2154.74617360037
54 114266.413744779 2116.0446989774
55 114329.631212958 2078.72056750833
56 114391.268690013 2042.70122660737
57 114451.391402342 2007.91914740952
58 114510.061814898 1974.3114106017
59 114567.337788954 1941.81928455854
60 114623.274341137 1910.38790568562
61 114677.923490715 1879.96595886417
62 114731.329316096 1850.50531154993
63 114783.548024275 1821.9610797504
64 114834.619282315 1794.29092628617
65 114884.584996842 1767.45515379757
66 114933.485019126 1741.41643968372
67 114981.357052104 1716.13965749409
68 115028.2371241 1691.59172241324
69 115074.159487261 1667.74144184436
70 115119.158788734 1644.55941126763
71 115163.261870832 1622.01777282863
72 115206.500637226 1600.09028662814
73 115248.903368996 1578.75210094516
74 115290.497059779 1557.97968999701
75 115331.30749237 1537.75076656493
76 115371.359308584 1518.04420142873
77 115410.676074866 1498.83994902424
78 115449.280342265 1480.11897874699
79 115487.193702607 1461.86321142541
80 115524.436840013 1444.05546050017
81 115561.0295789 1426.67937751728
82 115596.990928582 1409.71940156808
83 115632.338960202 1393.16071036388
84 115667.091539502 1376.98918499407
85 115701.265265244 1361.19135606169
86 115734.87627981 1345.75437534663
87 115767.940095037 1330.66597810387
88 115800.471623221 1315.91445026388
89 115832.485206065 1301.48859782095
90 115863.994642671 1287.3777182519
91 115895.013550339 1273.57157747625
92 115925.553978084 1260.060369327
93 115955.628657348 1246.83471674568
94 115985.249463292 1233.88563258822
95 116014.427859215 1221.20450378121
96 116043.174952217 1208.78307241893
97 116071.501392593 1196.61341641849
98 116099.417424125 1184.68793289924
99 116126.933023793 1172.99932347265
100 116154.057769882 1161.54057769882
101 116180.800949414 1150.30495989519
102 116207.171294555 1139.28599308388
103 116233.177275452 1128.47744927623
104 116258.827953952 1117.87334571107
105 116284.132850089 1107.46793190561
106 116309.097129251 1097.25563329482
107 116333.729537992 1087.23111717749
108 116358.037461655 1077.38923575606
109 116382.028056324 1067.72502803967
110 116405.708257871 1058.23371143519
111 116429.085010787 1048.91067577285
112 116452.16437899 1039.75146766956
113 116474.952946985 1030.75179599101
114 116497.456829554 1021.90751604872
115 116519.681982878 1013.21462593807
116 116541.634188907 1004.6692602492
117 116563.319062009 996.267684290677
118 116584.742055345 988.006288604618
119 116605.908466309 979.881583750497
120 116626.823442366 971.890195353051
121 116647.491986514 964.028859392675
122 116667.918962449 956.294417724996
123 116688.109099542 948.683813817415
124 116708.074628902 941.194150233077
125 116727.804371355 933.822434970838
126 116747.310724083 926.565958127643
127 116766.597923706 919.422030895325
128 116785.670094011 912.388047609465
129 116804.531249928 905.461482557581
130 116823.185302936 898.639886945661
131 116841.636061248 891.920885963725
132 116859.887673528 885.30217934491
133 116877.942729502 878.781524281971
134 116895.805413683 872.356756818532
135 116913.479167961 866.025771614528
136 116930.967263267 859.78652399461
137 116948.272965958 853.637028948601
138 116965.3994619 847.575358419568
139 116982.34985901 841.599639273451
140 116999.127189707 835.708051355048
141 117015.734413254 829.898825625915
142 117032.174418035 824.170242380529
143 117048.450026254 818.520629554225
144 117064.563985884 812.948361013085
145 117080.518987983 807.451855089536
146 117096.317260894 802.029570280095
147 117111.962159503 796.680014690494
148 117127.45579735 791.401728360474
149 117142.800623597 786.193292775816
150 117157.999031581 781.053326877209
151 117173.053360715 775.980485832552
152 117187.965898041 770.97345985553
153 117202.738880334 766.030973074076
154 117217.374493822 761.151782427414
155 117231.874877167 756.334676626886
156 117246.242122476 751.578475144079
157 117260.478276507 746.882027238899
158 117274.585341932 742.244211024889
159 117288.565278557 737.663932569542
160 117302.4200045 733.140125028123
161 117316.151397329 728.671747809499
162 117329.761536488 724.257787262272
163 117343.251739644 719.897249936463
164 117356.624009933 715.589170792272
165 117369.880073382 711.332606505346
166 117383.021899705 707.12663795003
167 117396.050604298 702.970362899985
168 117408.968072272 698.862905192093
169 117421.775893572 694.803407654275
170 117434.475626305 690.791033095912
171 117447.068827087 686.824963901095
172 117459.556931783 682.904400766179
173 117471.941439331 679.028563233126
174 117484.22378841 675.196688439141
175 117496.405392328 671.408030813302
176 117508.487629258 667.661861529873
177 117520.471858578 663.957468127559
178 117532.35941111 660.294153995002
179 117544.151592358 656.671237946132
180 117555.849683121 653.088053795117
181 117567.454940102 649.543949945318
182 117578.968596486 646.038288991681
183 117590.391862502 642.570447336076
184 117601.725925978 639.139814815097
185 117612.971953525 635.745794343377
186 117624.131090532 632.387801561998
187 117635.204459119 629.065264487267
188 117646.193162678 625.777623205733
189 117657.098284709 622.524329548724
190 117667.920889283 619.304846785698
191 117678.662464803 616.118651648181
192 117689.323151049 612.965224745045
193 117699.904400012 609.844064248768
194 117710.407202153 606.754676299756
195 117720.832530958 603.696577081835
196 117731.181342523 600.669292563891
197 117741.454577494 597.672358261391
198 117751.653159215 594.705318985937
199 117761.777995587 591.767728621039
200 117771.829979032 588.859149895158


==> archiv - toUpload/Data/T_mod2sqrtT_N_5_iT_1_f.txt <==
t regret_vec ave_regret_vec
8 162268.866247149 20283.6082808937
9 200036.835749043 22226.315083227
10 224335.375028009 22433.5375028009
11 240238.560792439 21839.869162949
12 250840.20714565 20903.3505954708
13 258058.688074114 19850.6683133934
14 263098.250239762 18792.732159983
15 266721.90422038 17781.4602813587
16 269416.614904743 16838.5384315465
17 271495.030416537 15970.2959068551
18 273158.940062698 15175.4966701499
19 274539.253436671 14449.4343914038
20 275721.360265395 13786.0680132698
21 276761.319986251 13179.1104755358
22 277696.238784692 12622.5563083951
23 278550.939541653 12110.9104148545
24 279342.257555807 11639.260731492
25 280081.815727305 11203.2726290922
26 280777.824686476 10799.147103326
27 281436.470677568 10423.5729880581
28 282062.368645615 10073.6560230577
29 282658.816785074 9746.85575120945
30 283228.340445585 9440.9446815195
31 283773.075042089 9153.97016264804
32 284294.875597186 8884.21486241207
33 284795.36925623 8630.16270473426
34 285275.998618458 8390.47054760171
35 285738.062026713 8163.94462933465
36 286182.728737627 7949.52024271187
37 286611.062913331 7746.24494360355
38 287024.036502468 7553.26411848599
39 287422.537914154 7369.80866446547
40 287807.38428925 7195.18460723124
41 288179.323598069 7028.76399019681
42 288539.096478921 6869.97848759337
43 288887.246716495 6718.3080631743
44 289224.41727908 6573.28221088819
45 289551.208290154 6434.47129533677
46 289868.114164209 6301.48074270019
47 290175.618406493 6173.94932779773
48 290474.174310374 6051.54529813279
49 290764.206009868 5933.9633879565
50 291046.106944554 5820.92213889109
51 291320.249165645 5712.16174834597
52 291586.987836654 5607.44207378181
53 291846.646599973 5506.54050188627
54 292099.534159398 5409.25063258145
55 292345.939800158 5315.38072363923
56 292586.138921759 5224.7524807457
57 292820.384228393 5137.19972330514
58 293048.921720098 5052.56761586376
59 293271.980027907 4970.71152589673
60 293489.774572311 4891.49624287185
61 293702.512761469 4814.79529117162
62 293910.371944165 4740.48987006718
63 294113.564526559 4668.46927819935
64 294312.254034992 4598.62896929674
65 294506.604197816 4530.87083381255
66 294696.772135794 4465.10260811809
67 294882.905835705 4401.23740053291
68 295065.149859875 4339.19338029228
69 295243.638202651 4278.8933072848
70 295418.49913739 4220.26427339129
71 295589.855430695 4163.23740043233
72 295757.823965587 4107.74755507759
73 295922.516137471 4053.73309777357
74 296084.038479184 4001.13565512411
75 296242.492545235 3949.89990060313
76 296397.975443716 3899.97336110152
77 296550.580029737 3851.30623415243
78 296700.395146925 3803.85121983237
79 296847.505693349 3757.56336320694
80 296991.993249985 3712.39991562482
81 297133.935783739 3668.32019486097
82 297273.408063663 3625.28546419101
83 297410.481862958 3583.258817626
84 297545.241854785 3542.20526017601
85 297677.724621594 3502.0908779011
86 297808.006593708 3462.88379760125
87 297936.148350029 3424.55342931068
88 298062.208419122 3387.07055021729
89 298186.226267646 3350.40703671513
90 298308.293812721 3314.53659791913
91 298428.444183484 3279.43345256576
92 298546.727842074 3245.07312871819
93 298663.19505623 3211.4322049057
94 298777.889013107 3178.4881809905
95 298890.857057341 3146.21954797202
96 299002.142558553 3114.60565165159
97 299111.787849854 3083.62667886448
98 299219.833125596 3053.26360332241
99 299326.317774753 3023.49815934094
100 299431.279151539 2994.31279151539
101 299534.754469171 2965.69063830862
102 299636.778750941 2937.6154779504
103 299737.386137133 2910.07171006925
104 299836.610870468 2883.04433529296
105 299934.482524539 2856.51888118608
106 300031.033067471 2830.48144403275
107 300126.292754044 2804.91862386957
108 300220.29018918 2779.81750175167
109 300313.053481407 2755.16562826979
110 300404.609906146 2730.95099914678
111 300494.985795108 2707.16203419017
112 300584.206040856 2683.78755393621
113 300672.296730668 2660.81678522715
114 300759.281436918 2638.23931085016
115 300845.186032767 2616.0450959371
116 300930.028464746 2594.22438331677
117 301013.836914284 2572.76783687422
118 301096.62321474 2551.66629843
119 301178.41355554 2530.91103828185
120 301259.228725685 2510.49357271404
121 301339.086755261 2490.40567566332
122 301418.00752503 2470.63940594287
123 301496.011834833 2451.18708808808
124 301573.111252897 2432.04121978143
125 301649.328412438 2413.19462729951
126 301724.679092873 2394.6403102609
127 301799.179777949 2376.37149431456
128 301872.846554196 2358.38161370466
129 301945.695081976 2340.66430296105
130 302017.740611219 2323.21338931707
131 302088.996560284 2306.02287450598
132 302159.48007348 2289.08697025364
133 302229.20391239 2272.40002941647
134 302298.1810601 2255.95657507537
135 302366.426766901 2239.75130938445
136 302433.952745462 2223.77906430487
137 302500.771898616 2208.03483137676
138 302566.898053652 2192.51375401197
139 302632.340269689 2177.2110810769
140 302697.111890055 2162.12222778611
141 302761.224458106 2147.24272665323
142 302824.689018589 2132.56823252528
143 302887.516719431 2118.0945225135
144 302949.718309637 2103.81748826137
145 303011.303997976 2089.73313102052
146 303072.284116838 2075.8375624441
147 303132.668537795 2062.12699685575
148 303192.46712003 2048.59775081101
149 303251.689356304 2035.24623729063
150 303310.344516778 2022.06896344519
151 303368.441698963 2009.0625278077
152 303425.989770752 1996.22361691285
153 303482.997452425 1983.54900295703
154 303539.470802414 1971.035524691
155 303595.422874926 1958.68014758017
156 303650.857400815 1946.47985513343
157 303705.786352277 1934.43176020559
158 303760.215540501 1922.53300975001
159 303814.150866099 1910.78082305723
160 303867.603129556 1899.17251955972
161 303920.578821273 1887.70545851722
162 303973.083438991 1876.37705826538
163 304025.124766564 1865.1848145188
164 304076.709733637 1854.12627886364
165 304127.844969518 1843.19906042132
166 304178.535685262 1832.4008173811
167 304228.790944333 1821.72928709181
168 304278.615550894 1811.18223542199
169 304328.016050523 1800.75749142321
170 304376.998223745 1790.45293072791
171 304425.5681212 1780.26648024094
172 304473.731576528 1770.19611381703
173 304521.49411434 1760.23985037191
174 304568.861452816 1750.39575547595
175 304615.839059083 1740.66193748047
176 304662.430768706 1731.03653845856
177 304708.644738841 1721.51776688611
178 304754.48478382 1712.10384710011
179 304799.955928573 1702.7930498803
180 304845.063185634 1693.58368436463
181 304889.811407327 1684.47409617308
182 304934.205366733 1675.46266685018
183 304978.249809666 1666.54781316757
184 305021.949217817 1657.72798487944
185 305065.308181883 1649.00166584802
186 305108.331076064 1640.36737137669
187 305151.022379942 1631.8236490906
188 305193.386304887 1623.36907608982
189 305235.427050609 1615.00225952703
190 305277.170223585 1606.72194854518
191 305318.575920798 1598.52657550156
192 305359.670688593 1590.41495150309
193 305400.458472774 1582.38579519572
194 305440.942693728 1574.43784893674
195 305481.12766443 1566.56988545861
196 305521.018589435 1558.78070708895
197 305560.615528739 1551.06911435908
198 305599.924184434 1543.43396052744
199 305638.947683817 1535.87410896391
200 305677.689627123 1528.38844813561


==> archiv - toUpload/Data/T_unc_N_10_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
13 0.830132799228129 0.0638563691713945
14 1.9037552934898 0.135982520963557
15 3.83285193153933 0.255523462102622
16 6.72025377599585 0.420015860999741
17 10.5181886446283 0.618716979095782
18 15.0992683045294 0.838848239140522
19 20.3053554085372 1.0687029162388
20 25.9758859346992 1.29879429673496
21 31.9626457040555 1.52203074781217
22 38.1364021108395 1.73347282321998
23 44.3888602276519 1.92995044468052
24 50.6320686719491 2.10966952799788
25 56.7965518756536 2.27186207502614
26 62.8289196256305 2.4164969086781
27 68.6893807412214 2.54405113856376
28 74.349389658087 2.65533534493168
29 79.7895354330218 2.75136329079385
30 84.9977127505392 2.83325709168464
31 89.9675752123664 2.90217984556021
32 94.6972506626497 2.9592890832078
33 99.1882890348497 3.00570572832878
34 103.444810481827 3.04249442593609
35 107.472822438201 3.07065206966289
36 111.27967697547 3.09110213820751
37 114.873643281105 3.10469306165148
38 118.263573712457 3.11219930822254
39 121.458645315219 3.11432423885178
40 124.468161794867 3.11170404487167
41 127.301403629016 3.10491228363454
42 129.967516306539 3.09446467396523
43 132.475428602908 3.08082392099787
44 134.833794391719 3.06440441799362
45 137.050952794794 3.0455767287732
46 139.13490253189 3.02467179417153
47 141.093287186354 3.00198483375222
48 142.933388790715 2.9777789331399
49 144.662127686837 2.95228832013953
50 146.286067054636 2.92572134109273
51 147.811420852975 2.8982631539799
52 149.24406419371 2.87007815757135
53 150.589545389502 2.84131217716041
54 151.85309908939 2.81209442758131
55 153.039660052842 2.78253927368803
56 154.153877220397 2.75274780750709
57 155.200127823373 2.72280926005918
58 156.18253134097 2.69280226449949
59 157.104963164604 2.66279598584075
60 157.971067869253 2.63285113115422
61 158.784272022573 2.60302085282906
62 159.547796486394 2.57335155623216
63 160.264668183517 2.54388362196059
64 160.937731316592 2.51465205182174
65 161.569658036371 2.4856870467134
66 162.16295856443 2.45701452370349
67 162.719990781152 2.42865657882316
68 163.242969293875 2.40063190138052
69 163.733974002962 2.37295614497046
70 164.194958185396 2.34564225979137
71 164.627756116688 2.31870079037589
72 165.034090252411 2.2921401423946
73 165.415577990872 2.26596682179277
74 165.773738038229 2.24018564916525
75 166.109996396988 2.21479995195984
76 166.425691998245 2.18981173681901
77 166.722081997334 2.16522184412122
78 167.000346751834 2.14103008656198
79 167.261594500022 2.117235373418
80 167.506865757068 2.09383582196335
81 167.737137445426 2.07082885735094
82 167.953326775017 2.04821130213436
83 168.156294888013 2.02597945648208
84 168.346850282206 2.00412917002626
85 168.525752026198 1.98265590619057
86 168.693712778886 1.96155479975449
87 168.851401625017 1.94082070833353
88 168.999446737909 1.92044825838532
89 169.138437879781 1.90043188628968
90 169.268928749536 1.88076587499484
91 169.391439187232 1.86144438667288
92 169.506457243973 1.84246149178231
93 169.614441125371 1.82381119489646
94 169.715821016305 1.80548745762026
95 169.811000794183 1.78748421888613
96 169.900359637516 1.76979541289079
97 169.984253536185 1.75241498490913
98 170.063016709395 1.73533690519791
99 170.136962936953 1.71855518118134
100 170.206386809166 1.70206386809166
101 170.271564900325 1.68585707822104
102 170.332756870434 1.66992898892582
103 170.390206499587 1.65427384951056
104 170.444142659096 1.63888598710669
105 170.494780223229 1.6237598116498
106 170.542320925209 1.60888982004914
107 170.586954160862 1.59427059963422
108 170.628857743118 1.5798968309548
109 170.668198610382 1.5657632900035
110 170.705133491575 1.55186484992341
111 170.739809530514 1.53819648225688
112 170.772364872104 1.52475325778664
113 170.802929212683 1.5115303470149
114 170.831624316712 1.49852302032203
115 170.858564501859 1.48572664784225
116 170.883857094429 1.47313669908991
117 170.907602856934 1.46074874236696
118 170.929896389514 1.44855844397893
119 170.950826506812 1.43656156728413
120 170.9704765918 1.42475397159833
121 170.988924927963 1.4131316109749
122 171.006245011173 1.40169053287847
123 171.022505842482 1.39042687676815
124 171.037772203018 1.37933687260498
125 171.052104912062 1.36841683929649
126 171.065561069343 1.35766318309003
127 171.078194282521 1.34707239592536
128 171.090054880746 1.33664105375582
129 171.101190115167 1.32636581484626
130 171.111644347177 1.31624341805521
131 171.121459225137 1.30627068110791
132 171.130673850302 1.29644449886592
133 171.139324932596 1.28676184159846
134 171.147446936856 1.27721975326012
135 171.155072220139 1.26781534977881
136 171.162231160628 1.25854581735756
137 171.168952278654 1.24940841079309
138 171.175262350316 1.24040045181388
139 171.181186514158 1.23151932743998
140 171.186748371312 1.22276248836652
141 171.191970079529 1.21412744737255
142 171.196872441445 1.20561177775666
143 171.201474987463 1.19721311180044
144 171.205796053555 1.1889291392608
145 171.209852854312 1.18075760589181
146 171.213661551526 1.17269631199675
147 171.217237318573 1.1647431110107
148 171.220594400865 1.15689590811396
149 171.223746172603 1.14915265887653
150 171.226705190054 1.1415113679337
151 171.229483241577 1.13397008769256
152 171.232091394583 1.12652691706963
153 171.234540039632 1.11918000025903
154 171.236838931821 1.11192752553131
155 171.238997229652 1.10476772406227
156 171.241023531516 1.09769886879177
157 171.242925909947 1.09071927331176
158 171.244711943786 1.08382729078346
159 171.24638874837 1.07702131288283
160 171.24796300388 1.07029976877425
161 171.249440981955 1.06366112411152
162 171.250828570677 1.0571038800659
163 171.252131298026 1.05062657238053
164 171.253354353907 1.04422777045065
165 171.254502610823 1.03790607642923
166 171.255580643287 1.03166012435715
167 171.256592746046 1.02548857931764
168 171.257542951194 1.01939013661425
169 171.258435044227 1.01336352097176
170 171.259272579136 1.00740748575963
171 171.260058892555 1.00152081223717
172 171.260797117059 0.995702308820113
173 171.261490193644 0.989950810367882
174 171.262140883439 0.984265177491029
175 171.262751778713 0.978644295878362
176 171.263325313197 0.973087075643165
177 171.263863771781 0.967592450688027
178 171.264369299617 0.962159378087734
179 171.264843910665 0.956786837489748
180 171.265289495717 0.951473830531761
181 171.265707829929 0.946219380275849
182 171.266100579891 0.941022530658743
183 171.266469310272 0.935882345957771
184 171.266815490047 0.930797910271996
185 171.267140498354 0.92576832701813
186 171.267445629985 0.92079271844078
187 171.267732100547 0.915870225136616
188 171.268001051303 0.91100000559204
189 171.26825355372 0.90618123573397
190 171.268490613736 0.901413108493347
191 171.268713175768 0.896694833380986
192 171.268922126477 0.8920256360754
193 171.269118298295 0.887404758022254
194 171.269302472747 0.88283145604509
195 171.269475383562 0.878305001966985
196 171.269637719594 0.873824682242827
197 171.26979012757 0.869389797601878
198 171.269933214665 0.864999662700326
199 171.270067550919 0.860653605783513
200 171.270193671512 0.856350968357561
201 171.270312078893 0.852091104870113


==> archiv - toUpload/Data/T_unc_N_2_iT_1.txt <==
t regret_vec ave_regret_vec
5 0.0430861113752974 0.00861722227505948
6 0.114990099973782 0.019165016662297
7 0.256377745575191 0.0366253922250272
8 0.444063706503684 0.0555079633129605
9 0.683888797669152 0.0759876441854613
10 0.960027891552396 0.0960027891552396
11 1.26731943462971 0.11521085769361
12 1.59528895129832 0.132940745941527
13 1.93745110277127 0.149034700213174
14 2.28686938538202 0.163347813241573
15 2.6384925234944 0.175899501566293
16 2.98790765570444 0.186744228481527
17 3.33180808152321 0.195988710677836
18 3.66757999482974 0.203754444157208
19 3.99331880177907 0.210174673777846
20 4.30764558122617 0.215382279061309
21 4.60963856546821 0.219506598355629
22 4.89872898246409 0.222669499202913
23 5.17463443191322 0.224984105735358
24 5.43729306538687 0.226553877724453
25 5.68681432356299 0.227472572942519
26 5.9234364389504 0.227824478421169
27 6.14749324227059 0.227684934898911
28 6.35938703995357 0.227120965712627
29 6.55956732104417 0.22619197658773
30 6.74851385399232 0.224950461799744
31 6.92672353901422 0.22344269480691
32 7.0947002084432 0.22170938151385
33 7.25294683884056 0.219786267843653
34 7.40195967173838 0.217704696227599
35 7.54222386251883 0.215492110357681
36 7.6742103344105 0.213172509289181
37 7.79837358348869 0.210766853607803
38 7.9151502270054 0.208293427026458
39 8.02495813012783 0.205768157182765
40 8.12819597860129 0.203204899465032
41 8.22524319220273 0.200615687614701
42 8.31646009538456 0.198010954652013
43 8.40218827907582 0.195399727420368
44 8.48275110157561 0.192789797763082
45 8.55845428770849 0.190187873060189
46 8.62958659434935 0.187599708572812
47 8.69642051756059 0.185030223777885
48 8.75921302224599 0.182483604630125
49 8.81820627972036 0.179963393463681
50 8.87362840214716 0.177472568042943
51 8.92569416559837 0.175013611090164
52 8.97460571569786 0.172588571455728
53 9.02055325153497 0.17019911795349
54 9.06371568488642 0.167846586757156
55 9.1042612728291 0.165532023142347
56 9.14234822263739 0.163256218261382
57 9.1781252684769 0.161019741552226
58 9.21173221987573 0.158822969308202
59 9.24330048230883 0.156666109869641
60 9.27295355048801 0.154549225841467
61 9.30080747513973 0.152472253690815
62 9.32697130418215 0.150435021035196
63 9.35154749929843 0.148437261893626
64 9.37463232895842 0.146478630139975
65 9.39631623896379 0.144558711368674
66 9.41668420160123 0.142677033357594
67 9.43581604447697 0.140833075290701
68 9.45378676008873 0.139026275883658
69 9.47066679716153 0.137256040538573
70 9.48652233474082 0.135521747639155
71 9.50141554000073 0.133822754084517
72 9.51540481068241 0.132158400148367
73 9.52854500303954 0.130528013740268
74 9.54088764612479 0.128930914136822
75 9.55248114320992 0.127366415242799
76 9.56337096109173 0.125833828435418
77 9.5735998079964 0.124332465038914
78 9.58320780075554 0.122861638471225
79 9.59223262189123 0.121420666099889
80 9.60070966721042 0.12000887084013
81 9.60867218447616 0.118625582524397
82 9.61615140368929 0.117270139069382
83 9.62317665948445 0.115941887463668
84 9.62977550611433 0.114640184596599
85 9.63597382546815 0.113364397946684
86 9.64179592854466 0.112113906145868
87 9.64726465077436 0.110888099434188
88 9.65240144156284 0.10968638001776
89 9.6572264484036 0.108508162341614
90 9.66175859589016 0.107352873287668
91 9.66601565993507 0.106219952306979
92 9.67001433748652 0.105108851494419
93 9.67377031201528 0.104019035613068
94 9.6772983150278 0.102949982074764
95 9.6806121838473 0.101901180882603
96 9.68372491588786 0.100872134540498
97 9.68664871963513 0.0998623579343828
98 9.68939506253296 0.0988713781891118
99 9.69197471596387 0.0978987345046856
100 9.69439779749916 0.0969439779749916
101 9.69667381058512 0.0960066713919318
102 9.69881168181988 0.0950863890374498
103 9.70081979596823 0.094182716465711
104 9.70270602885076 0.0932952502774112
105 9.70447777823684 0.0924235978879699
106 9.70614199286212 0.0915673772911521
107 9.70770519968512 0.0907262168194871
108 9.70917352948911 0.0898997549026769
109 9.71055274092976 0.0890876398250437
110 9.71184824312354 0.0882895294829412
111 9.71306511686449 0.0875050911429234
112 9.71420813455347 0.0867340012013703
113 9.7152817789175 0.0859759449461725
114 9.71629026059286 0.08523061632099
115 9.71723753464089 0.0844977176925295
116 9.71812731606132 0.0837769596212183
117 9.71896309436379 0.0830680606355879
118 9.71974814725496 0.0823707470106353
119 9.72048555349477 0.0816847525503762
120 9.7211782049723 0.0810098183747692
121 9.72182881804861 0.0803456927111455
122 9.72243994421115 0.0796921306902553
123 9.72301398008124 0.079048894147002
124 9.72355317681431 0.0784157514259219
125 9.72405964892939 0.0777924771914351
126 9.72453538260273 0.0771788522428788
127 9.72498224345792 0.0765746633343143
128 9.72540198388331 0.0759797029990884
129 9.72579624990501 0.0753937693791086
130 9.72616658764291 0.0748166660587916
131 9.72651444937477 0.0742482019036242
132 9.7268411992321 0.0736881909032735
133 9.72714811855047 0.0731364520191764
134 9.72743641089499 0.0725928090365298
135 9.72770720678074 0.072057090420598
136 9.72796156810665 0.0715291291772548
137 9.72820049232032 0.0710087627176665
138 9.72842491632998 0.0704958327270288
139 9.72863572017901 0.0699901850372591
140 9.7288337304974 0.0694916695035529
141 9.72901972374379 0.0690001398847077
142 9.72919442925065 0.0685154537271172
143 9.72935853208468 0.0680374722523404
144 9.7295126757335 0.0675660602481493
145 9.72965746462935 0.067101085962961
146 9.72979346651956 0.0666424210035586
147 9.72992121469317 0.066189940236008
148 9.73004121007236 0.0657435216896781
149 9.730153923177 0.0653030464642752
150 9.73025979596989 0.0648683986397993
151 9.73035924359001 0.0644394651893378
152 9.73045265598062 0.0640161358946093
153 9.73054039941845 0.0635983032641729
154 9.73062281795019 0.063185862454222
155 9.73070023474166 0.0627787111918817
156 9.73077295334524 0.062376749700931
157 9.73084125889017 0.0619798806298737
158 9.73090541920084 0.0615880089822838
159 9.73096568584699 0.0612010420493521
160 9.73102229513034 0.0608188893445646
161 9.73107546901117 0.060441462540442
162 9.73112541597884 0.0600686754072768
163 9.73117233186932 0.0597004437537995
164 9.73121640063319 0.0593366853697146
165 9.73125779505699 0.0589773199700424
166 9.73129667744078 0.0586222691412095
167 9.73133320023462 0.05827145628883
168 9.73136750663635 0.0579248065871212
169 9.7313997311532 0.0575822469299006
170 9.73143000012914 0.0572437058831126
171 9.73145843224042 0.0569091136388329
172 9.73148513896088 0.0565784019707028
173 9.73151022499908 0.0562515041907461
174 9.73153378870893 0.0559283551075226
175 9.73155592247532 0.0556088909855732
176 9.73157671307642 0.055293049506116
177 9.73159624202394 0.0549807697289488
178 9.73161458588277 0.0546719920555212
179 9.7316318165712 0.0543666581931352
180 9.73164800164291 0.0540647111202384
181 9.73166320455188 0.0537660950527728
182 9.7316774849012 0.0534707554115451
183 9.73169089867678 0.0531786387905835
184 9.73170349846687 0.0528896929264504
185 9.73171533366827 0.0526038666684771
186 9.73172645068 0.0523211099498925
187 9.73173689308527 0.0520413737598143
188 9.73174670182236 0.0517646101160764
189 9.73175591534511 0.051490772038863
190 9.73176456977373 0.0512198135251249
191 9.73177269903641 0.0509516895237508
192 9.73178033500236 0.0506863559114706
193 9.73178750760676 0.0504237694694651
194 9.73179424496815 0.0501638878606606
195 9.73180057349864 0.0499066696076854
196 9.73180651800753 0.049652074071467
197 9.73181210179851 0.0494000614304493
198 9.73181734676111 0.0491505926604096
199 9.73182227345645 0.0489036295148565
200 9.73182690119792 0.0486591345059896
201 9.73183124812685 0.0484170708862032


==> archiv - toUpload/Data/T_unc_N_2_iT_10.txt <==
t regret_vec ave_regret_vec
5 0.0275197978434067 0.00550395956868134
6 0.1816944717105 0.0302824119517501
7 0.586339739559996 0.0837628199371423
8 1.31708828232978 0.164636035291222
9 2.39850199406568 0.266500221562853
10 3.81676997929193 0.381676997929193
11 5.53482751103268 0.503166137366608
12 7.50432288827184 0.62536024068932
13 9.67367774897754 0.744129057613657
14 11.9929773924508 0.856641242317915
15 14.4166382490877 0.961109216605844
16 16.9046314814967 1.05653946759354
17 19.4228190897185 1.14251876998344
18 21.9427746547714 1.21904303637619
19 24.441328241358 1.28638569691358
20 26.899985105619 1.34499925528095
21 29.304308775411 1.39544327501957
22 31.6433209586612 1.43833277084824
23 33.9089465313377 1.47430202310164
24 36.0955167617599 1.50397986507333
25 38.1993347522145 1.52797339008858
26 40.2183017184407 1.54685775840157
27 42.1515998018523 1.56117036303157
28 43.9994257124173 1.57140806115776
29 45.7627690418116 1.57802651868316
30 47.4432291797632 1.58144097265877
31 49.0428651679692 1.58202790864417
32 50.5640733764512 1.5801272930141
33 52.0094884914125 1.57604510580038
34 53.3819039036344 1.57005599716572
35 54.6842081498801 1.56240594713943
36 55.9193345705306 1.55331484918141
37 57.0902217984768 1.5429789675264
38 58.1997830870703 1.53157323913343
39 59.2508828218693 1.51925340568896
40 60.2463188470863 1.50615797117716
41 61.1888094786899 1.49240998728512
42 62.0809842779326 1.47811867328411
43 62.9253778270883 1.46338087969973
44 63.7244258884982 1.44828240655678
45 64.4804634430904 1.43289918762423
46 65.195724199304 1.41729835215878
47 65.8723412411631 1.4015391753439
48 66.5123485480209 1.38567392808377
49 67.1176831706042 1.36974863613478
50 67.6901878905345 1.35380375781069
51 68.2316142251578 1.33787478872858
52 68.7436256676579 1.32199280130111
53 69.2278010753257 1.30618492594954
54 69.6856381373429 1.29047478032116
55 70.1185568684583 1.27488285215379
56 70.5279030869911 1.25942684083913
57 70.9149518453479 1.24412196219909
58 71.2809107890714 1.22898122050123
59 71.6269234266749 1.21401565129958
60 71.9540722975554 1.19923453829259
61 72.2633820292262 1.18464560703649
62 72.5558222782739 1.17025519803668
63 72.8323105519346 1.15606842145928
64 73.0937149090929 1.14208929545458
65 73.3408565410505 1.12832086986232
66 73.5745122335202 1.11476533687152
67 73.7954167122152 1.10142413003306
68 74.004264875007 1.08829801286775
69 74.2017139141247 1.07538715817572
70 74.3883853321767 1.0626912190311
71 74.5648668559721 1.05020939233764
72 74.7317142522722 1.037940475726
73 74.8894530496174 1.02588291848791
74 75.0385801703906 1.01403486716744
75 75.1795654772325 1.0023942063631
76 75.31285323784 0.990958595234737
77 75.4388635120806 0.979725500156891
78 75.5579934652454 0.968692223913403
79 75.6706186111201 0.957855931786331
80 75.7770939884314 0.947213674855393
81 75.8777552740713 0.936762410791004
82 75.972919836373 0.926499022394793
83 76.0628877315549 0.916420334115119
84 76.1479426463119 0.906523126741808
85 76.2283527893995 0.896804150463524
86 76.3043717349063 0.887260136452399
87 76.3762392197912 0.877887807124036
88 76.4441818981218 0.86868388520593
89 76.508414054347 0.859645101734236
90 76.5691382777859 0.85076820308651
91 76.6265461004361 0.84204995714765
92 76.6808186000727 0.833487158696442
93 76.7321269705132 0.82507663409154
94 76.7806330608318 0.816815245327998
95 76.826489885191 0.808699893528327
96 76.8698421049005 0.800727521926046
97 76.9108264841982 0.792895118393796
98 76.9495723211881 0.785199717563144
99 76.9862018552768 0.777638402578554
100 77.0208306524013 0.770208306524013
101 77.0535679692378 0.76290661355681
102 77.0845170975544 0.755730559779946
103 77.1137756897728 0.748677433881289
104 77.1414360667726 0.741744577565121
105 77.1675855089024 0.73492938579907
106 77.1923065311152 0.728229306897313
107 77.2156771430869 0.721641842458757
108 77.2377710951439 0.715164547177258
109 77.2586581107722 0.708795028539195
110 77.2784041064338 0.702530946422126
111 77.2970713993918 0.696370012607133
112 77.3147189041908 0.690309990215989
113 77.3314023184151 0.68434869308332
114 77.3471742983082 0.678483985072879
115 77.3620846248081 0.672713779346158
116 77.3761803605191 0.667036037590682
117 77.3895059981166 0.661448769214672
118 77.4021036006523 0.655950030514003
119 77.4140129342007 0.650537923816813
120 77.4252715932646 0.645210596610538
121 77.4359151193366 0.639966240655675
122 77.4459771129877 0.634803091090063
123 77.4554893398386 0.629719425527143
124 77.4644818307461 0.624713563151178
125 77.4729829765193 0.619783863812154
126 77.4810196174672 0.614928727122756
127 77.4886171280574 0.610146591559507
128 77.4957994969514 0.605435933569933
129 77.502589402675 0.600795266687403
130 77.5090082851533 0.596223140655026
131 77.5150764133429 0.591718140559869
132 77.5208129491724 0.587278885978579
133 77.5262360079907 0.582904030135268
134 77.5313627157156 0.578592259072505
135 77.5362092628633 0.574342290836025
136 77.5407909556271 0.570152874673728
137 77.5451222641681 0.566022790249402
138 77.5492168682693 0.561950846871517
139 77.5530877004972 0.55793588273739
140 77.5567469870072 0.553976764192909
141 77.56020628612 0.550072385007944
142 77.563476524793 0.546221665667556
143 77.5665680330995 0.542423552679017
144 77.5694905768264 0.538677017894628
145 77.5722533882913 0.534981057850285
146 77.5748651954771 0.531334693119706
147 77.5773342495758 0.527736967684189
148 77.5796683510287 0.524186948317761
149 77.5818748741435 0.52068372398754
150 77.5839607903691 0.517226405269128
151 77.5859326902984 0.513814123776811
152 77.5877968044696 0.510446031608352
153 77.5895590230318 0.507121300804129
154 77.591224914337 0.50383912282037
155 77.5927997425163 0.500598708016234
156 77.5942884840967 0.497399285154466
157 77.5956958437111 0.494240100915357
158 77.5970262689486 0.491120419423725
159 77.5982839643959 0.488039521788654
160 77.5994729049104 0.48499670565569
161 77.6005968481693 0.481991284771238
162 77.601659346533 0.479022588558846
163 77.6026637582608 0.476089961707122
164 77.6036132581135 0.473192763768985
165 77.6045108473779 0.470330368771987
166 77.6053593633435 0.467502164839418
167 77.6061614882609 0.464707553821922
168 77.606919757812 0.461945950939357
169 77.6076365691167 0.459216784432643
170 77.608314188303 0.456519495225311
171 77.6089547576632 0.453853536594521
172 77.6095603024194 0.451218373851276
173 77.6101327371194 0.448613484029592
174 77.6106738716834 0.446038355584387
175 77.6111854171201 0.443492488097829
176 77.6116689909311 0.440975391993927
177 77.6121261222195 0.438486588261127
178 77.6125582565199 0.436025608182696
179 77.6129667603643 0.433591993074661
180 77.613352925599 0.431185294031106
181 77.6137179734651 0.428805071676603
182 77.6140630584564 0.426450895925585
183 77.614389271967 0.424122345748453
184 77.6146976457384 0.42181900894423
185 77.6149891551198 0.419540481919566
186 77.6152647221493 0.417286369473921
187 77.615525218467 0.415056284590733
188 77.6157714680689 0.412849848234409
189 77.6160042499108 0.410666689152967
190 77.6162243003694 0.408506443686155
191 77.6164323155691 0.406368755578896
192 77.6166289535817 0.404253275799905
193 77.6168148365062 0.402159662365317
194 77.6169905524344 0.400087580167188
195 77.6171566573095 0.398036700806715
196 77.6173136766832 0.396006702432057
197 77.6174621073766 0.393997269580592
198 77.6176024190504 0.392008093025507
199 77.6177350556893 0.390038869626579
200 77.6178604370053 0.388089302185026
201 77.6179789597645 0.386159099302311


==> archiv - toUpload/Data/T_unc_N_2_iT_100.txt <==
t regret_vec ave_regret_vec
5 0.0243888611896368 0.00487777223792735
6 0.142643489245074 0.0237739148741789
7 0.420323720802028 0.0600462458288611
8 0.871405582465145 0.108925697808143
9 1.4752874257248 0.163920825080533
10 2.19630143614403 0.219630143614403
11 2.99688921223684 0.272444473839712
12 3.844050944285 0.320337578690417
13 4.71147391991035 0.362421070762335
14 5.57945994349398 0.398532853106713
15 6.43396047288417 0.428930698192278
16 7.26539703425903 0.45408731464119
17 8.06756682872371 0.474562754630806
18 8.83673668753003 0.49092981597389
19 9.57093725042043 0.503733539495812
20 10.2694330152406 0.513471650762032
21 10.9323339525039 0.520587331071614
22 11.5603156778041 0.525468894445639
23 12.1544204294039 0.528453062147997
24 12.7159170331092 0.529829876379549
25 13.2462033554822 0.529848134219286
26 13.74673906821 0.528720733392693
27 14.2189998791485 0.526629625153649
28 14.6644468760659 0.523730245573782
29 15.0845064540349 0.520155394966721
30 15.4805576156315 0.516018587187717
31 15.8539243779926 0.511416915419117
32 16.2058716927489 0.506433490398403
33 16.537603760901 0.501139507906092
34 16.8502639607453 0.49559599884545
35 17.1449358435325 0.489855309815215
36 17.4226448177905 0.483962356049737
37 17.6843602598369 0.477955682698295
38 17.9309978696872 0.471868364991769
39 18.1634221486741 0.465728773042925
40 18.3824489149819 0.459561222874547
41 18.5888478010811 0.453386531733685
42 18.7833446963816 0.447222492770991
43 18.9666241118117 0.441084281670041
44 19.1393314522784 0.434984805733599
45 19.3020751893088 0.428935004206862
46 19.4554289305023 0.422944107184833
47 19.5999333853283 0.417019859262305
48 19.7360982287488 0.411168713098933
49 19.8644038653815 0.405395997252684
50 19.9853030977077 0.399706061954153
51 20.0992227022841 0.39410240592714
52 20.206564918143 0.388587786887366
53 20.307708851658 0.383164317955812
54 20.4030118021203 0.377833551891117
55 20.4928105122009 0.372596554767289
56 20.5774223473317 0.367453970488066
57 20.6571464078924 0.362406077331445
58 20.7322645779262 0.357452837550451
59 20.8030425139206 0.352593940913909
60 20.8697305770288 0.347828842950479
61 20.93256471192 0.343156798556066
62 20.9917672752849 0.338576891536854
63 21.0475478168607 0.33408806058509
64 21.1001038156727 0.329689122119886
65 21.1496213740552 0.32537879037008
66 21.1962758718528 0.321155695028072
67 21.2402325830876 0.317018396762502
68 21.2816472572305 0.312965400841625
69 21.3206666671065 0.3089951690885
70 21.3574291253459 0.305106130362085
71 21.3920649711762 0.301296689734877
72 21.4246970292609 0.297565236517513
73 21.455441042183 0.293910151262781
74 21.4844060780827 0.290329811865982
75 21.5116949148775 0.286822598865033
76 21.5374044024044 0.283386900031637
77 21.5616258037506 0.280021114334423
78 21.5844451169682 0.276723655345746
79 21.6059433782951 0.273492954155635
80 21.6261969479459 0.270327461849323
81 21.6452777794691 0.267225651598384
82 21.6632536736189 0.264186020409987
83 21.6801885176261 0.261207090573809
84 21.6961425107073 0.258287410841754
85 21.7111723766042 0.255425557371814
86 21.7253315638949 0.252620134463895
87 21.7386704347811 0.249869775112427
88 21.7512364430105 0.247173141397846
89 21.7630743015641 0.244528924736675
90 21.7742261406889 0.241935846007654
91 21.7847316568363 0.23939265556963
92 21.794628253026 0.236898133185065
93 21.8039511711286 0.234451087861598
94 21.8127336165331 0.232050357622693
95 21.8210068756323 0.229694809217182
96 21.828800426545 0.227383337776511
97 21.8361420434594 0.225114866427416
98 21.8430578949658 0.222888345866998
99 21.8495726367238 0.220702753906301
100 21.8557094987924 0.218557094987924
101 21.8614903679245 0.21645039968242
102 21.8669358651222 0.214381724167864
103 21.8720654187196 0.212350149696307
104 21.8768973332542 0.210354782050521
105 21.8814488543671 0.208394750993972
106 21.885736229963 0.206469209716632
107 21.8897747678415 0.204577334278892
108 21.8935788900062 0.202718323055613
109 21.8971621838423 0.200891396182039
110 21.90053745034 0.199095795003091
111 21.9037167495387 0.197330781527376
112 21.906711443348 0.195595637887036
113 21.909532235898 0.193889665804407
114 21.9121892115618 0.192212186066331
115 21.9146918707835 0.190562538006813
116 21.9170491638381 0.188940078998604
117 21.9192695226428 0.187344183954212
118 21.9213608907323 0.185774244836715
119 21.923330751503 0.184229670180698
120 21.9251861548267 0.182709884623556
121 21.9269337421274 0.181214328447334
122 21.9285797700094 0.179742457131225
123 21.9301301325219 0.178293740914812
124 21.9315903821362 0.176867664372066
125 21.9329657495117 0.175463725996094
126 21.9342611621198 0.174081437794602
127 21.9354812617919 0.172720324895999
128 21.9366304212524 0.171379925166035
129 21.9377127596981 0.170059788834869
130 21.9387321574747 0.168759478134421
131 21.9396922699071 0.167478566945856
132 21.940596540329 0.166216640457038
133 21.9414482123594 0.16497329482977
134 21.9422503414692 0.163748136876636
135 21.9430058058793 0.162540783747254
136 21.9437173168279 0.161350862623734
137 21.9443874282443 0.160178010425141
138 21.945018545863 0.159021873520746
139 21.9456129358106 0.157882107451875
140 21.9461727326961 0.156758376662115
141 21.9466999472324 0.15565035423569
142 21.9471964734174 0.154557721643784
143 21.9476640952994 0.153480168498597
144 21.9481044933509 0.152417392314937
145 21.9485192504733 0.151369098279126
146 21.948909857654 0.150334999025027
147 21.9492777192964 0.149314814416983
148 21.949624158241 0.148308271339466
149 21.9499504204951 0.147315103493256
150 21.9502576796899 0.146335051197933
151 21.9505470412785 0.14536786120052
152 21.9508195464911 0.144413286490073
153 21.9510761760611 0.143471086118046
154 21.9513178537349 0.142541025024253
155 21.9515454495791 0.141622873868252
156 21.9517597830952 0.140716408865995
157 21.9519616261548 0.139821411631559
158 21.9521517057639 0.138937669023822
159 21.952330706667 0.138064972997906
160 21.952499273801 0.137203120461256
161 21.9526580146057 0.136351913134197
162 21.9528075012017 0.135511157414825
163 21.9529482724408 0.134680664248103
164 21.9530808358379 0.133860248999012
165 21.9532056693915 0.133049731329646
166 21.9533232232979 0.132248935080108
167 21.9534339215657 0.131457688153088
168 21.9535381635377 0.13067582240201
169 21.9536363253238 0.129903173522626
170 21.9537287611506 0.129139580947945
171 21.9538158046332 0.128384887746393
172 21.9538977699729 0.127638940523098
173 21.9539749530858 0.126901589324195
174 21.9540476326649 0.126172687544051
175 21.9541160711818 0.125452091835325
176 21.9541805158296 0.124739662021759
177 21.9542411994108 0.12403526101362
178 21.9542983411743 0.123338754725698
179 21.9543521476034 0.122650011997784
180 21.9544028131581 0.121968904517545
181 21.9544505209743 0.121295306745714
182 21.9544954435225 0.12062909584353
183 21.9545377432283 0.119970151602341
184 21.9545775730563 0.119318356375306
185 21.9546150770606 0.118673595011138
186 21.9546503909036 0.118035754789805
187 21.9546836423439 0.117404725360128
188 21.9547149516962 0.116780398679235
189 21.9547444322645 0.11616266895378
190 21.9547721907504 0.115551432582897
191 21.954798327637 0.114946588102811
192 21.954822937551 0.114348036133078
193 21.9548461096037 0.113755679324372
194 21.954867927712 0.113169422307794
195 21.9548884709007 0.112589171645645
196 21.9549078135876 0.11201483578361
197 21.9549260258517 0.111446325004324
198 21.9549431736857 0.110883551382251
199 21.954959319234 0.110326428739869
200 21.9549745210171 0.109774872605086
201 21.9549888341425 0.109228800169863


==> archiv - toUpload/Data/T_unc_N_2_iT_1_eta1e4.txt <==
t regret_vec ave_regret_vec
5 0.0323996393253756 0.00647992786507512
6 0.164928488528156 0.0274880814213594
7 0.44329790754021 0.0633282725057443
8 0.877052624655686 0.109631578081961
9 1.45689396606858 0.161877107340954
10 2.16398494656231 0.216398494656231
11 2.97560438899373 0.270509489908521
12 3.86848327959606 0.322373606633005
13 4.82067849875504 0.370821422981157
14 5.81252603756733 0.415180431254809
15 6.82702530035322 0.455135020023548
16 7.84988349931454 0.490617718707158
17 8.86936806448798 0.521727533205175
18 9.87606108920763 0.548670060511535
19 10.8625741555839 0.571714429241258
20 11.8232584848297 0.591162924241487
21 12.7539302031848 0.607330009675465
22 13.6516208683414 0.620528221288244
23 14.5143574067947 0.631059017686726
24 15.3409720151544 0.639207167298102
25 16.1309405349413 0.645237621397652
26 16.8842467567071 0.649394106027196
27 17.6012696717519 0.65189887673155
28 18.2826906224824 0.652953236517228
29 18.9294174467502 0.652738532646557
30 19.5425229647522 0.651417432158407
31 20.1231954571278 0.649135337326704
32 20.672699090699 0.646021846584344
33 21.1923425424562 0.642192198256247
34 21.6834543414117 0.637748657100343
35 22.1473636869268 0.632781819626481
36 22.5853857101416 0.62737182528171
37 22.9988103234622 0.621589468201682
38 23.388893954208 0.615497209321263
39 23.7568535854555 0.609150091934755
40 24.1038626329878 0.602596565824696
41 24.4310482750073 0.59587922621969
42 24.7394899236929 0.58903547437364
43 25.0302185871843 0.582098106678705
44 25.3042169193093 0.57509583907521
45 25.5624197941587 0.568053773203527
46 25.8057152750234 0.560993810326595
47 26.0349458735276 0.553935018585694
48 26.2509100161471 0.546893958669731
49 26.4543636525541 0.539884972501105
50 26.6460219541784 0.532920439083568
51 26.8265610626072 0.526011001227593
52 26.9966198564674 0.519165766470527
53 27.1568017126889 0.512392485145074
54 27.3076762438333 0.505697708219135
55 27.4497809978074 0.499086927232862
56 27.5836231099542 0.49256469839204
57 27.709680900431 0.486134752639141
58 27.8284054120926 0.479800093311941
59 27.9402218858928 0.473563082811742
60 28.0455311722406 0.467425519537343
61 28.1447110778259 0.461388706193867
62 28.2381176482726 0.45545351045601
63 28.3260863876126 0.449620418850993
64 28.4089334160319 0.443889584625498
65 28.4869565677002 0.438260870272311
66 28.5604364307156 0.432733885313873
67 28.6296373313739 0.427308019871252
68 28.6948082650536 0.421982474486083
69 28.7561837760678 0.416756286609678
70 28.8139847888376 0.411628354126251
71 28.8684193927232 0.406597456235538
72 28.9196835828134 0.40166227198352
73 28.967961958913 0.396821396697438
74 29.0134283848992 0.392073356552692
75 29.0562466105488 0.387416621473985
76 29.0965708578483 0.382849616550635
77 29.1345463737182 0.378370732126211
78 29.1703099510006 0.373978332705136
79 29.2039904194636 0.369670764803337
80 29.2357091085023 0.365446363856279
81 29.2655802831218 0.361303460285455
82 29.2937115547165 0.357240384813616
83 29.3202042680726 0.353255473109308
84 29.34515386595 0.349347069832738
85 29.3686502325255 0.345513532147359
86 29.3907780169069 0.341753232754731
87 29.411616937865 0.338064562504195
88 29.4312420708635 0.334445932623448
89 29.4497241184096 0.330895776611344
90 29.4671296646865 0.32741255182985
91 29.4835214153774 0.323994740828323
92 29.4989584235404 0.320640852429787
93 29.5134963023389 0.317349422605795
94 29.5271874253945 0.314119015163772
95 29.540081115475 0.310948222268158
96 29.5522238222007 0.307835664814591
97 29.5636592894032 0.304779992674259
98 29.5744287127391 0.301779884823869
99 29.5845708881254 0.298834049375004
100 29.5941223515313 0.295941223515313
101 29.6031175106263 0.293100173372538
102 29.6115887687637 0.290309693811408
103 29.619566641739 0.287568608172224
104 29.6270798677498 0.284875767959133
105 29.6341555109487 0.282230052485226
106 29.6408190589655 0.279630368480807
107 29.6470945147472 0.277075649670535
108 29.6530044830478 0.274564856324517
109 29.658570251881 0.272096974787899
110 29.6638118692258 0.269671016992962
111 29.668748215265 0.267286019957342
112 29.6733970704147 0.26494104527156
113 29.6777751793905 0.262635178578677
114 29.6818983115413 0.260367529048608
115 29.6857813176689 0.258137228849295
116 29.689438183536 0.25594343261669
117 29.6928820802583 0.253785316925284
118 29.6961254117601 0.251662079760678
119 29.6991798594656 0.24957293999551
120 29.7020564243867 0.24751713686989
121 29.7047654667582 0.245493929477341
122 29.7073167433645 0.243502596257086
123 29.7097194426919 0.24154243449343
124 29.711982218033 0.239612759822847
125 29.7141132186617 0.237712905749294
126 29.7161201191935 0.235842223168203
127 29.7180101472341 0.234000079899481
128 29.7197901094178 0.232185860229827
129 29.7214664159294 0.230398964464569
130 29.723045103597 0.228638808489208
131 29.7245318576395 0.22690482334076
132 29.7259320321483 0.225196454789002
133 29.727250669374 0.223513162927624
134 29.7284925178915 0.221854421775309
135 29.7296620497052 0.220219718886705
136 29.7307634763593 0.21860855497323
137 29.7318007641087 0.21702044353364
138 29.7327776482058 0.215454910494245
139 29.7336976463567 0.213911493858682
140 29.7345640713918 0.212389743367085
141 29.7353800431991 0.210889220164533
142 29.7361484999623 0.209409496478608
143 29.7368722087443 0.207950155305904
144 29.737553775454 0.206510790107319
145 29.738195654233 0.205091004511952
146 29.7388001562951 0.203690412029419
147 29.7393694582508 0.202308635770414
148 29.7399056099475 0.200945308175321
149 29.740410541852 0.199600070750685
150 29.7408860720044 0.198272573813363
151 29.7413339125657 0.196962476242157
152 29.7417556759845 0.19566944523674
153 29.7421528808047 0.194393156083691
154 29.7425269571345 0.193133291929445
155 29.7428792517971 0.191889543559981
156 29.7432110331813 0.19066160918706
157 29.7435234958098 0.189449194240827
158 29.7438177646411 0.188252011168614
159 29.7440948991207 0.187069779239753
160 29.7443558969972 0.185902224356232
161 29.7446016979148 0.184749078869036
162 29.744833186798 0.183610081399988
163 29.7450511970379 0.182484976668944
164 29.7452565134935 0.18137351532618
165 29.7454498753186 0.18027545378981
166 29.7456319786231 0.179190554088091
167 29.7458034789801 0.178118583706468
168 29.7459649937865 0.177059315439205
169 29.7461171044863 0.176012527245481
170 29.7462603586647 0.174978002109792
171 29.7463952720195 0.173955527906547
172 29.7465223302183 0.172944897268711
173 29.7466419906476 0.171945907460391
174 29.7467546840592 0.170958360253214
175 29.7468608161221 0.169982061806412
176 29.7469607688824 0.169016822550468
177 29.7470549021395 0.168062457074235
178 29.7471435547415 0.167118784015401
179 29.7472270458051 0.166185625954218
180 29.7473056758651 0.165262809310362
181 29.747379727956 0.164350164242851
182 29.7474494686316 0.163447524552921
183 29.7475151489242 0.16255472758975
184 29.747577005249 0.161671614158962
185 29.7476352602548 0.16079802843381
186 29.7476901236261 0.159933817868957
187 29.7477417928378 0.159078833116779
188 29.7477904538661 0.158232927946096
189 29.7478362818585 0.157395959163273
190 29.7478794417639 0.156567786535599
191 29.7479200889267 0.155748272716894
192 29.7479583696462 0.154937283175241
193 29.7479944217031 0.154134686122814
194 29.7480283748555 0.153340352447709
195 29.7480603513063 0.152554155647725
196 29.7480904661431 0.151775971766036
197 29.7481188277523 0.151005679328692
198 29.7481455382095 0.150243159283886
199 29.7481706936469 0.149488294942949
200 29.7481943845995 0.148740971922997
201 29.7482166963308 0.148001078091198


==> archiv - toUpload/Data/T_unc_N_2_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
5 0.0283393513547153 0.00566787027094307
6 0.184952590404831 0.0308254317341385
7 0.590870781093699 0.0844101115848141
8 1.31888609322278 0.164860761652848
9 2.39317300529916 0.265908111699906
10 3.80201022929045 0.380201022929045
11 5.5118147742321 0.501074070384736
12 7.47798642846107 0.623165535705089
13 9.65220810259015 0.742477546353089
14 11.9869627427968 0.856211624485484
15 14.438109528135 0.962540635209
16 16.966183053287 1.06038644083043
17 19.5368841413578 1.1492284789034
18 22.1210782733299 1.22894879296277
19 24.6945097095619 1.29971103734537
20 27.2373660035841 1.3618683001792
21 29.7337784853677 1.41589421358894
22 32.1713116487885 1.4623323476722
23 34.5404728248766 1.50175968803811
24 36.8342594216082 1.53476080923367
25 39.0477519199711 1.56191007679885
26 41.1777550873978 1.58375981105376
27 43.2224863886301 1.60083282920852
28 45.1813085818845 1.61361816363873
29 47.0545024702772 1.62256905069922
30 48.8430753817184 1.62810251272395
31 50.5486009417444 1.63060003037885
32 52.1730859219474 1.63040893506086
33 53.718860288475 1.62784425116591
34 55.1884869723883 1.62319079330554
35 56.5846882937527 1.6167053798215
36 57.9102863683982 1.60861906578884
37 59.1681551956722 1.59913932961276
38 60.3611824600587 1.58845217000154
39 61.4922393766883 1.57672408658175
40 62.5641571709407 1.56410392927352
41 63.5797090075697 1.55072460994072
42 64.5415963781258 1.53670467566966
43 65.4524391201722 1.52214974698075
44 66.3147683813801 1.50715382684955
45 67.1310219592688 1.49180048798375
46 67.9035415462016 1.47616394665656
47 68.634571491949 1.46031003174359
48 69.3262587651649 1.4442970576076
49 69.9806538525332 1.42817660923537
50 70.5997123820378 1.41199424764076
51 71.1852972963255 1.39579014306521
52 71.7391814347721 1.37959964297639
53 72.2630504098529 1.36345378131798
54 72.7585056855967 1.34737973491846
55 73.2270677842003 1.33140123244
56 73.6701795618443 1.31553892074722
57 74.0892095070494 1.29981069310613
58 74.4854550249615 1.28423198318899
59 74.8601456791251 1.26881602845975
60 75.2144463690047 1.25357410615008
61 75.5494604268971 1.23851574470323
62 75.8662326222702 1.22364891326242
63 76.165752065105 1.2089801915096
64 76.4489550026201 1.19451492191594
65 76.7167275060611 1.18025734624709
66 76.969908045989 1.16621072796953
67 77.2092899559615 1.15237746202928
68 77.4356237855587 1.13875917331704
69 77.6496195445935 1.12535680499411
70 77.8519488409715 1.11217069772816
71 78.0432469151371 1.09920066077658
72 78.2241145744135 1.08644603575574
73 78.3951200307507 1.0739057538459
74 78.5568006455612 1.06157838710218
75 78.709664585407 1.04946219447209
76 78.85419239232 1.03755516305684
77 78.990838472525 1.02585504509773
78 79.1200325072938 1.01435939111915
79 79.2421807895694 1.0030655796148
80 79.3576674899254 0.991970843624068
81 79.4668558553014 0.981072294509894
82 79.5700893438584 0.970366943217785
83 79.6676926991588 0.959851719266973
84 79.7599729667573 0.949523487699492
85 79.8472204561639 0.939379064190163
86 79.9297096510007 0.929415228500008
87 80.0077000700605 0.919628736437477
88 80.0814370818363 0.910016330475412
89 80.1511526749893 0.900574749157183
90 80.2170661870751 0.891300735411946
91 80.2793849937607 0.88219104388748
92 80.3383051606369 0.873242447398227
93 80.394012059629 0.864451742576656
94 80.446680951912 0.855815754807575
95 80.4964775391204 0.847331342517057
96 80.5435584845773 0.838995400881013
97 80.5880719061493 0.830804865011848
98 80.6301578422698 0.822756712676222
99 80.6699486925747 0.814847966591664
100 80.7075696345406 0.807075696345406
101 80.7431390174099 0.799437019974355
102 80.7767687346541 0.791929105241707
103 80.8085645761258 0.784549170641998
104 80.838626561014 0.777294486163596
105 80.867049252643 0.770162373834695
106 80.893922056106 0.763150208076472
107 80.919329499662 0.756255415884692
108 80.9433515007856 0.749475476859126
109 80.9660636177074 0.742807923098234
110 80.9875372872276 0.736250338974796
111 81.0078400495602 0.729800360806848
112 81.0270357609094 0.723455676436691
113 81.0451847944479 0.717214024729628
114 81.0623442303312 0.711073195002905
115 81.0785680353447 0.705031026394302
116 81.093907232748 0.699085407178862
117 81.1084100628538 0.693234274041486
118 81.1221221348454 0.687475611312249
119 81.1350865703103 0.681807450170675
120 81.1473441389429 0.676227867824524
121 81.1589333868429 0.670734986668123
122 81.1698907578129 0.665326973424695
123 81.1802507080399 0.660002038276747
124 81.190045814518 0.654758433988048
125 81.1993068775559 0.649594455020447
126 81.2080630176918 0.644508436648347
127 81.2163417673211 0.639498754073395
128 81.2241691573235 0.63456382154159
129 81.2315697989666 0.629702091464857
130 81.2385669613379 0.624912053548753
131 81.2451826445545 0.620192233927897
132 81.2514376489792 0.615541194310448
133 81.257351640658 0.610957531132767
134 81.26294321319 0.606439874725299
135 81.268229946221 0.601986888490526
136 81.2732284607461 0.597597268093721
137 81.2779544713958 0.593269740667123
138 81.2824228358693 0.589003064028038
139 81.2866476016717 0.584796025911308
140 81.2906420503019 0.580647443216442
141 81.2944187390281 0.576556161269703
142 81.2979895403872 0.572521053101318
143 81.301365679527 0.568541018737951
144 81.3045577695141 0.564614984510514
145 81.3075758447136 0.560741902377335
146 81.3104293923494 0.556920749262667
147 81.3131273823424 0.553150526410493
148 81.3156782955214 0.549430258753523
149 81.3180901502946 0.545758994297279
150 81.3203705278679 0.542135803519119
151 81.322526596086 0.538559778782027
152 81.3245651319746 0.535030033762991
153 81.3264925430518 0.531545702895763
154 81.328314887478 0.528105940827779
155 81.3300378931064 0.524709921891009
156 81.331666975495 0.521356839586506
157 81.3332072549356 0.518045906082392
158 81.3346635725548 0.51477635172503
159 81.336040505536 0.511547424563119
160 81.3373423815117 0.508358389884448
161 81.3385732921714 0.50520852976504
162 81.3397371061266 0.502097142630411
163 81.3408374810742 0.499023542828676
164 81.341877875297 0.495987060215226
165 81.3428615585371 0.49298703974871
166 81.343791622276 0.490022841098048
167 81.3446709894542 0.487093838260205
168 81.3455024236604 0.484199419188455
169 81.3462885378205 0.481338985430891
170 81.347031802412 0.478511951778894
171 81.3477345532306 0.475717745925325
172 81.3483989987335 0.472955808132172
173 81.3490272269822 0.470225590907411
174 81.3496212122064 0.467526558690841
175 81.3501828210107 0.464858187548633
176 81.350713818242 0.462219964876375
177 81.3512158725374 0.459611389110381
178 81.3516905615697 0.457031969447021
179 81.3521393770067 0.45448122556987
180 81.3525637292 0.451958687384445
181 81.3529649516185 0.449463894760323
182 81.3533443050397 0.446996397280438
183 81.3537029815127 0.444555753997337
184 81.3540421081053 0.442141533196224
185 81.3543627504464 0.439753312164575
186 81.3546659160757 0.437390676968149
187 81.3549525576101 0.435053222233209
188 81.3552235757384 0.432740550934779
189 81.3554798220517 0.43045227419075
190 81.3557221017205 0.428188011061687
191 81.3559511760249 0.425947388356151
192 81.3561677647475 0.423730040441393
193 81.3563725484355 0.421535609059251
194 81.3565661705397 0.419363743147112
195 81.3567492394367 0.417214098663778
196 81.3569223303411 0.415086338420108
197 81.3570859871128 0.412980131914278
198 81.3572407239669 0.41089515517155
199 81.3573870270889 0.408831090588387
200 81.3575253561637 0.406787626780818
201 81.3576561458191 0.404764458436911


==> archiv - toUpload/Data/T_unc_N_2_iT_1_eta1e6.txt <==
t regret_vec ave_regret_vec
5 0.0279592481846227 0.00559184963692453
6 0.186737579234212 0.0311229298723687
7 0.607975507071839 0.0868536438674055
8 1.37719416074822 0.172149270093527
9 2.52844264213589 0.280938071348432
10 4.05533441661233 0.405533441661233
11 5.92545209825534 0.538677463477758
12 8.09228862494678 0.674357385412231
13 10.5036706613753 0.807974666259635
14 13.1071757317288 0.936226837980627
15 15.853350355352 1.05689002369013
16 18.6974333521375 1.1685895845086
17 21.600108247369 1.27059460278641
18 24.5276493786078 1.36264718770043
19 27.4517069244541 1.44482668023443
20 30.3488922187168 1.51744461093584
21 33.2002674778192 1.58096511799139
22 35.990805553357 1.63594570697077
23 38.7088596373802 1.6829938972774
24 41.3456658760621 1.72273607816925
25 43.8948907711695 1.75579563084678
26 46.3522281521 1.78277800585
27 48.7150460824715 1.80426096601746
28 50.9820814359485 1.82078862271245
29 53.1531784317541 1.83286822178462
30 55.2290667445986 1.84096889148662
31 57.2111746192388 1.84552176191093
32 59.101472533562 1.84692101667381
33 60.9023432403038 1.84552555273648
34 62.6164743920927 1.84166101153214
35 64.2467703633948 1.83562201038271
36 65.796280292355 1.82767445256542
37 67.2681397552705 1.81805783122353
38 68.665523845528 1.80698746961916
39 69.9916097521512 1.79465666031157
40 71.2495472194006 1.78123868048501
41 72.4424355190981 1.76688867119751
42 73.5733057839908 1.7517453758093
43 74.6451077364373 1.73593273805668
44 75.6607000054033 1.71956136375917
45 76.6228433593976 1.70272985243106
46 77.5341962967683 1.68552600645148
47 78.3973125305203 1.66802792618128
48 79.2146399851757 1.65030499969116
49 79.9885209903791 1.63241879572202
50 80.7211934120527 1.61442386824105
51 81.4147925086153 1.59636848056108
52 82.0713533385535 1.57829525651064
53 82.6928135778592 1.56024176561998
54 83.2810166324465 1.54224104874901
55 83.8377149527247 1.52432209004954
56 84.3645734756331 1.50651024063631
57 84.8631731344173 1.48882759884943
58 85.3350143887351 1.47129335152991
59 85.7815207377341 1.45392408030058
60 86.2040421870385 1.43673403645064
61 86.6038586472924 1.41973538766053
62 86.9821832474122 1.40293843947439
63 87.3401655501704 1.38635183412969
64 87.6788946613081 1.36998272908294
65 87.9994022263223 1.35383695732804
66 88.302665311355 1.33791917138417
67 88.5896091665183 1.3222329726346
68 88.8611098714099 1.30678102752073
69 89.1179968637606 1.29156517193856
70 89.361055353034 1.27658650504334
71 89.5910286214626 1.26184547354173
72 89.8086202155502 1.2473419474382
73 90.014496031404 1.23307528810142
74 90.2092862975321 1.21904440942611
75 90.3935874589188 1.20524783278558
76 90.5679639662682 1.19168373639827
77 90.7329499743527 1.17834999966692
78 90.8890509534008 1.16524424299232
79 91.0367452174019 1.15236386351142
80 91.1764853731509 1.13970606716439
81 91.3086996937532 1.12726789745374
82 91.433793420218 1.11504626122217
83 91.5521499946395 1.10303795174264
84 91.6641322283464 1.09123966938508
85 91.770083408277 1.07964804009738
86 91.8703283446932 1.06825963191504
87 91.9651743632288 1.05707096969228
88 92.0549122441239 1.04607854822868
89 92.139817111389 1.03527884394819
90 92.2201492744817 1.02466832527202
91 92.296155024993 1.01424346181311
92 92.3680673906939 1.00400073250754
93 92.4361068491875 0.993936632786962
94 92.5004820033067 0.984047680886242
95 92.5613902202681 0.974330423371243
96 92.6190182365227 0.964781439963778
97 92.6735427301162 0.955397347733157
98 92.7251308622942 0.946174804717288
99 92.7739407899891 0.937110513030193
100 92.820122150755 0.92820122150755
101 92.8638165216091 0.919443727936724
102 92.9051578531934 0.910834880913661
103 92.9442728805638 0.902371581364697
104 92.9812815118715 0.894050783767995
105 93.0162971961177 0.885869497105883
106 93.0494272711109 0.877824785576518
107 93.0807732926797 0.869913769090464
108 93.1104313461602 0.862133623575558
109 93.1384923411082 0.854481581111085
110 93.1650422901304 0.846954929910277
111 93.1901625727026 0.839551014168492
112 93.2139301847715 0.832267233792603
113 93.2364179749114 0.825101044025765
114 93.2576948677573 0.818049954980327
115 93.277826075401 0.811111531090444
116 93.2968732973965 0.804283390494798
117 93.3148949099901 0.79756320435889
118 93.3319461451553 0.790948696145384
119 93.3480792599809 0.784437640840175
120 93.3633436969326 0.778027864141105
121 93.3777862354795 0.771717241615533
122 93.3914511355509 0.765503697832384
123 93.4043802732642 0.759385205473692
124 93.4166132693395 0.753359784430157
125 93.4281876105948 0.747425500884759
126 93.4391387648955 0.74158046638806
127 93.4495002899111 0.735822836928434
128 93.4593039360097 0.730150812000076
129 93.4685797436134 0.724562633671422
130 93.4773561353039 0.719056585656184
131 93.4856600029673 0.713630992389064
132 93.4935167902463 0.708284218107927
133 93.5009505705461 0.703014665943956
134 93.5079841208404 0.697820777021197
135 93.5146389915005 0.692701029566671
136 93.5209355723626 0.687653938032078
137 93.5268931552354 0.682678052227996
138 93.5325299930406 0.677771956471309
139 93.5378633557676 0.67293426874653
140 93.5429095834144 0.668163639881531
141 93.5476841360744 0.663458752738116
142 93.5522016413273 0.658818321417798
143 93.5564759390761 0.65424109048305
144 93.5605201239693 0.649725834194231
145 93.5643465855373 0.645271355762326
146 93.5679670461676 0.640876486617586
147 93.5713925970338 0.636540085694107
148 93.5746337320895 0.632261038730334
149 93.5777003802305 0.62803825758544
150 93.5806019357262 0.623870679571508
151 93.5833472870099 0.61975726680139
152 93.5859448439205 0.615697005552108
153 93.5884025634747 0.611688905643626
154 93.5907279742529 0.607731999832811
155 93.5929281994702 0.603825343222388
156 93.595009978806 0.599968012684654
157 93.5969796890574 0.596159106299728
158 93.5988433636801 0.592397742808102
159 93.6006067112769 0.588683061077213
160 93.6022751330905 0.585014219581815
161 93.6038537395546 0.581390395897854
162 93.6053473659529 0.577810786209585
163 93.6067605872351 0.574274604829663
164 93.6080977320352 0.570781083731922
165 93.6093628959345 0.567329472096573
166 93.6105599540107 0.563919035867534
167 93.6116925727109 0.560549057321622
168 93.6127642210849 0.557218834649315
169 93.6137781814147 0.553927681546833
170 93.6147375592702 0.550674926819236
171 93.6156452930241 0.547459913994293
172 93.6165041628546 0.544282000946829
173 93.6173167992629 0.541140559533311
174 93.618085691132 0.538034975236391
175 93.6188131933522 0.534964646819156
176 93.6195015340349 0.531928985988834
177 93.6201528213386 0.52892741706971
178 93.6207690499277 0.525959376684987
179 93.6213521070828 0.52302431344739
180 93.6219037784822 0.520121687658234
181 93.6224257536722 0.517250971014763
182 93.6229196312429 0.51441164632551
183 93.6233869237252 0.511603207233471
184 93.6238290622241 0.50882515794687
185 93.6242474008022 0.506077012977309
186 93.6246432206283 0.503358296885098
187 93.6250177339009 0.500668544031556
188 93.6253720875621 0.498007298338096
189 93.6257073668105 0.495374113051907
190 93.6260245984253 0.492768550518028
191 93.6263247539117 0.490190181957653
192 93.6266087524761 0.48763858725248
193 93.6268774638421 0.485113354734933
194 93.6271317109143 0.482614080984094
195 93.6273722722988 0.480140370627173
196 93.627599884688 0.477691836146367
197 93.6278152451171 0.47526809769095
198 93.628019013099 0.47286878289444
199 93.6282118126444 0.470493526696706
200 93.6283942341727 0.468141971170863
201 93.6285668363207 0.465813765354829


==> archiv - toUpload/Data/T_unc_N_2_iT_1_eta5e5.txt <==
t regret_vec ave_regret_vec
5 0.0296404056742777 0.00592808113485554
6 0.1786881282143 0.0297813547023833
7 0.536940749586699 0.0767058213695285
8 1.1449760528069 0.143122006600862
9 2.00591997467658 0.222879997186287
10 3.09978504291294 0.309978504291294
11 4.39467611159771 0.399516010145246
12 5.85410658738765 0.487842215615637
13 7.4414068960759 0.572415915082761
14 9.12220617006421 0.651586155004586
15 10.8656905156957 0.724379367713045
16 12.6451036940075 0.790318980875471
17 14.4377924099104 0.84928190646532
18 16.2249908923617 0.901388382908983
19 17.9914691413171 0.946919428490372
20 19.7251230548313 0.986256152741566
21 21.4165542890028 1.01983591852394
22 23.0586678137184 1.04812126425993
23 24.6463022304267 1.07157835784464
24 26.1758997025509 1.09066248760629
25 27.6452172578131 1.10580869031252
26 29.0530781987524 1.1174260845674
27 30.3991606877215 1.12589484028598
28 31.6838197712125 1.13156499182902
29 32.9079388511885 1.13475651210995
30 34.0728066795815 1.13576022265272
31 35.1800162062962 1.13483923246117
32 36.2313819570281 1.13223068615713
33 37.2288729978755 1.12814766660229
34 38.1745589235965 1.12278114481166
35 39.0705666651512 1.11630190471861
36 39.9190462393832 1.10886239553842
37 40.7221438549095 1.10059848256512
38 41.4819810429964 1.09163108007885
39 42.200638702012 1.08206765902595
40 42.8801451318302 1.07200362829575
41 43.5224672936571 1.06152359252822
42 44.1295046647019 1.05070249201671
43 44.7030851692417 1.03960663184283
44 45.2449627611086 1.02829460820701
45 45.7568163102347 1.01681814022744
46 46.2402495101376 1.00522281543777
47 46.6967915762415 0.993548756941308
48 47.1278985485896 0.981831219762284
49 47.5349550483448 0.970101123435608
50 47.9192763668682 0.958385527337363
51 48.2821107902216 0.946708054710228
52 48.6246420815458 0.935089270798958
53 48.9479920597932 0.923547019996099
54 49.2532232262815 0.912096726412621
55 49.5413414011201 0.900751661838548
56 49.8132983401001 0.889523184644645
57 50.0699943095564 0.878420952799235
58 50.3122806022924 0.867453113832628
59 50.5409619821095 0.856626474273042
60 50.7567990480931 0.845946650801552
61 50.9605105126411 0.835418205125264
62 51.1527753894928 0.825044764346658
63 51.3342350898124 0.814829128409721
64 51.5054954257565 0.804773366027445
65 51.6671285220626 0.794878900339424
66 51.8196746370022 0.785146585409124
67 51.9636438946901 0.775576774547613
68 52.0995179311803 0.766169381340887
69 52.2277514571294 0.756923934161295
70 52.348773740026 0.747839624857514
71 52.4629900091201 0.738915352241129
72 52.5707827862843 0.730149760920615
73 52.6725131460439 0.721541275973204
74 52.7685219080129 0.713088133892067
75 52.8591307649284 0.704788410199046
76 52.9446433494045 0.696640044071112
77 53.0253462424466 0.688640860291515
78 53.1015099266743 0.680788588803516
79 53.1733896870862 0.673080882115015
80 53.2412264621046 0.665515330776307
81 53.3052476475108 0.658089477129763
82 53.3656678557824 0.650800827509541
83 53.4226896332172 0.64364686305081
84 53.4765041371244 0.636625049251481
85 53.5272917752512 0.62973284441472
86 53.5752228095032 0.622967707087246
87 53.6204579259174 0.616327102596751
88 53.6631487727405 0.609808508781142
89 53.703438468381 0.603409420993044
90 53.7414620808908 0.597127356454342
91 53.7773470805649 0.590959858028185
92 53.8112137671484 0.584904497469005
93 53.843175673066 0.578958878205011
94 53.8733399440129 0.573120637702265
95 53.9018076981655 0.567387449454374
96 53.9286743652147 0.561757024637653
97 53.9540300063449 0.556227113467473
98 53.9779596162288 0.550795506288049
99 54.0005434080419 0.545460034424666
100 54.0218570824572 0.540218570824572
101 54.0419720815068 0.535069030509969
102 54.0609558281731 0.530009370864443
103 54.0788719524987 0.525037591771832
104 54.0957805049808 0.520151735624815
105 54.1117381579602 0.515349887218669
106 54.1267983956835 0.510630173544184
107 54.1410116936687 0.50599076349223
108 54.1544256879817 0.501429867481312
109 54.1670853349906 0.496945737018263
110 54.1790330621274 0.492536664201158
111 54.190308910171 0.488200981172711
112 54.2009506675225 0.483937059531451
113 54.2109939969261 0.479743309707311
114 54.220472555059 0.475618180307535
115 54.2294181053933 0.471560157438203
116 54.2378606247064 0.46756776400609
117 54.245828403599 0.46363955900512
118 54.2533481413572 0.459774136791163
119 54.2604450354769 0.455970126348545
120 54.2671428661506 0.452226190551255
121 54.2734640760014 0.448541025421499
122 54.2794298453287 0.44491335938794
123 54.2850601631228 0.441341952545714
124 54.2903738940819 0.437825595920016
125 54.2953888418588 0.434363110734871
126 54.3001218087492 0.430953347688486
127 54.3045886520221 0.427595186236394
128 54.3088043370792 0.424287533883431
129 54.3127829876262 0.421029325485475
130 54.3165379330189 0.417819522561683
131 54.3200817529458 0.414657112617907
132 54.323426319599 0.411541108481811
133 54.3265828374699 0.408470547650149
134 54.3295618809068 0.405444491648559
135 54.3323734295607 0.402462025404153
136 54.3350269018352 0.399522256631141
137 54.337531186456 0.396624315229606
138 54.3398946722632 0.39376735269756
139 54.342125276329 0.390950541556324
140 54.3442304704925 0.388173074789232
141 54.3462173064016 0.385434165293629
142 54.3480924391472 0.382733045346107
143 54.3498621495667 0.380068966080886
144 54.3515323652942 0.37744119698121
145 54.3531086806253 0.374849025383623
146 54.3545963752651 0.372291755994967
147 54.3560004320217 0.369768710421916
148 54.3573255535038 0.367279226712863
149 54.3585761778794 0.364822658911942
150 54.3597564937486 0.36239837662499
151 54.3608704541787 0.36000576459721
152 54.361921789951 0.357644222302309
153 54.3629140220617 0.355313163542887
154 54.3638504735197 0.353012016061816
155 54.3647342804814 0.350740221164396
156 54.3655684027582 0.348497233351014
157 54.3663556337346 0.346282519960093
158 54.3670986097264 0.344095560821053
159 54.3677998188144 0.341935847917071
160 54.3684616091797 0.339802885057373
161 54.3690861969721 0.337696187558833
162 54.3696756737334 0.335615281936626
163 54.3702320134059 0.333559705603717
164 54.3707570789445 0.33152900657893
165 54.3712526285582 0.329522743203383
166 54.3717203216004 0.327540483865063
167 54.3721617241278 0.325581806731304
168 54.3725783141461 0.323646299488965
169 54.3729714865617 0.321733559092081
170 54.3733425578542 0.319843191516789
171 54.3736927704865 0.317974811523313
172 54.3740232970667 0.316128042424807
173 54.3743352442761 0.314302515862868
174 54.3746296565758 0.312497871589516
175 54.3749075197058 0.310713757255462
176 54.3751697639864 0.308949828204468
177 54.3754172674343 0.30720574727364
178 54.3756508587036 0.305481184599459
179 54.3758713198616 0.303775817429394
180 54.3760793890074 0.30208932993893
181 54.376275762745 0.30042141305384
182 54.3764610985157 0.298771764277559
183 54.3766360168003 0.297140087523499
184 54.3768011031974 0.29552609295216
185 54.3769569103839 0.293929496812886
186 54.3771039599669 0.292350021290145
187 54.37724274423 0.290787394354171
188 54.3773737277821 0.289241349615862
189 54.3774973491131 0.287711626185783
190 54.3776140220628 0.286197968537173
191 54.3777241372067 0.28470012637281
192 54.3778280631637 0.283217854495644
193 54.3779261478304 0.281750912683059
194 54.3780187195468 0.280299065564674
195 54.3781060881951 0.278862082503565
196 54.3781885462377 0.277439737480805
197 54.3782663696966 0.276031808983232
198 54.3783398190774 0.27463807989433
199 54.3784091402419 0.27325833738815
200 54.3784745652311 0.271892372826155
201 54.3785363130424 0.270539981656927


==> archiv - toUpload/Data/T_unc_N_2_iT_5.txt <==
t regret_vec ave_regret_vec
5 0.0428713784795144 0.00857427569590288
6 0.113747136589845 0.0189578560983075
7 0.25238134045542 0.0360544772079172
8 0.435224905953362 0.0544031132441703
9 0.667664244650079 0.074184916072231
10 0.933904622893405 0.0933904622893405
11 1.22882393127738 0.111711266479761
12 1.54221842125563 0.128518201771303
13 1.86788681221245 0.143683600939419
14 2.19924769624436 0.157089121160311
15 2.53159196573467 0.168772797715645
16 2.86084535709427 0.178802834818392
17 3.18400762776099 0.187294566338882
18 3.49874047546345 0.194374470859081
19 3.8033766576987 0.200177718826247
20 4.09673854257455 0.204836927128728
21 4.37807024409811 0.208479535433243
22 4.64693686512729 0.211224402960331
23 4.90316100361017 0.213180913200442
24 5.14676066163687 0.214448360901536
25 5.3779034523138 0.215116138092552
26 5.59686746640503 0.21526413332327
27 5.80401110346732 0.214963374202493
28 5.99974866965862 0.214276738202093
29 6.18453145672677 0.213259705404371
30 6.35883289124308 0.211961096374769
31 6.52313713391395 0.210423778513353
32 6.67793035401387 0.208685323562933
33 6.82369417154227 0.206778611258857
34 6.96090079565846 0.204732376342896
35 7.09000950763142 0.20257170021804
36 7.2114641923522 0.200318449787561
37 7.3256916883052 0.197991667251492
38 7.43310076965769 0.195607914990992
39 7.53408161404815 0.193181579847388
40 7.62900563954764 0.190725140988691
41 7.71822561925748 0.188249405347743
42 7.80207600145833 0.185763714320437
43 7.88087337895545 0.183276125091987
44 7.95491706364678 0.180793569628336
45 8.02448973220886 0.178321994049086
46 8.08985811657449 0.175866480795098
47 8.15127371902797 0.173431355723999
48 8.20897353658048 0.171020282012093
49 8.26318078309289 0.1686363425121
50 8.31410560059074 0.166282112011815
51 8.36194575354205 0.163959720657687
52 8.40688730168151 0.161670909647721
53 8.44910524836575 0.159417080157844
54 8.48876416252955 0.15719933634314
55 8.52601877313986 0.155018523147997
56 8.5610145356778 0.152875259565675
57 8.59388817065311 0.150769967906195
58 8.62476817450769 0.148702899560477
59 8.65377530352554 0.146674157686874
60 8.68102303154743 0.144683717192457
61 8.70661798241771 0.142731442334717
62 8.73066033817205 0.140817102228581
63 8.75324422402252 0.138940384508294
64 8.77445807122124 0.137100907362832
65 8.79438495888392 0.135298230136676
66 8.81310293584658 0.133531862664342
67 8.83068532360298 0.131801273486612
68 8.84720100134421 0.130105897078591
69 8.86271467408389 0.128445140204114
70 8.87728712481525 0.126818387497361
71 8.89097545160656 0.125225006360656
72 8.90383329049739 0.123664351256908
73 8.91591102501866 0.122135767466009
74 8.92725598311671 0.120638594366442
75 8.93791262222051 0.119172168296273
76 8.94792270315227 0.117735825041477
77 8.95732545354309 0.116328901994066
78 8.96615772137772 0.114950740017663
79 8.97445411925843 0.113600685053904
80 8.98224715994313 0.112278089499289
81 8.98956738368158 0.110982313378785
82 8.996443477842 0.109712725339537
83 9.00290238929281 0.108468703485456
84 9.00896942997582 0.107249636071141
85 9.01466837608155 0.106054922071548
86 9.02002156121356 0.104883971642018
87 9.02504996390461 0.103736206481662
88 9.02977328982679 0.102611060111668
89 9.03421004901576 0.101507978078829
90 9.03837762841211 0.100426418093468
91 9.04229236000253 0.099365850109918
92 9.04596958482782 0.0983257563568241
93 9.04942371310807 0.0973056313237426
94 9.0526682807201 0.0963049817097883
95 9.05571600224919 0.0953233263394651
96 9.05857882082145 0.0943601960502234
97 9.06126795491328 0.093415133555807
98 9.06379394232052 0.0924876932889848
99 9.06616668146011 0.0915774412268698
100 9.0683954701653 0.090683954701653
101 9.07048904212743 0.0898068221992815
102 9.07245560112601 0.0889456431482942
103 9.07430285318234 0.0881000277007994
104 9.07603803676176 0.0872695965073246
105 9.07766795114353 0.0864539804870813
106 9.07919898306893 0.0856528205949899
107 9.0806371317728 0.0848657675866617
108 9.08198803249612 0.0840924817823714
109 9.08325697857148 0.083332632830931
110 9.0844489421691 0.0825858994742646
111 9.08556859378345 0.0818519693133644
112 9.0866203205377 0.0811305385762294
113 9.08760824337747 0.0804213118882962
114 9.0885362332213 0.0797240020458009
115 9.08940792613101 0.0790383297924435
116 9.09022673756179 0.0783640235996706
117 9.09099587574744 0.0777008194508328
118 9.09171835427344 0.077048460629436
119 9.0923970038872 0.0764066975116571
120 9.09303448359156 0.075775287363263
121 9.09363329106536 0.075153994141036
122 9.09419577245152 0.0745425882987829
123 9.09472413155131 0.0739408465979781
124 9.09522043846073 0.0733485519230704
125 9.09568663768288 0.072765493101463
126 9.09612455574803 0.072191464728159
127 9.09653590837141 0.0716262669950505
128 9.09692230717676 0.0710697055248185
129 9.09728526601166 0.0705215912093927
130 9.09762620687997 0.0699817400529228
131 9.09794646551419 0.0694499730191923
132 9.09824729660961 0.0689261158834062
133 9.0985298787411 0.0684099990882789
134 9.09879531898138 0.0679014576043386
135 9.09904465723921 0.0674003307943645
136 9.09927887033426 0.0669064622818696
137 9.09949887582484 0.066419699823539
138 9.0997055356033 0.0659398951855312
139 9.09989965927332 0.0654669040235491
140 9.10008200732224 0.0650005857665875
141 9.10025329410106 0.0645408035042628
142 9.10041419062344 0.0640874238776299
143 9.10056532719506 0.063640316973392
144 9.10070729588324 0.0631993562214114
145 9.10084065283693 0.0627644182954271
146 9.10096592046582 0.0623353830168892
147 9.10108358948723 0.0619121332618179
148 9.10119412084891 0.0614945548706007
149 9.10129794753509 0.0610825365606382
150 9.10139547626298 0.0606759698417532
151 9.10148708907634 0.0602747489342804
152 9.10157314484238 0.0598787706897525
153 9.10165398065781 0.0594879345141033
154 9.10172991316962 0.0591021422933092
155 9.10180123981573 0.0587212983213918
156 9.10186823999031 0.0583453092307071
157 9.10193117613846 0.0579740839244488
158 9.10199029478447 0.0576075335112941
159 9.10204582749763 0.0572455712421234
160 9.10209799179958 0.0568881124487474
161 9.10214699201644 0.0565350744845741
162 9.10219302007937 0.0561863766671566
163 9.10223625627655 0.0558419402225555
164 9.10227686995944 0.05550168823146
165 9.10231502020633 0.055165545577008
166 9.10235085644549 0.0548334388942499
167 9.10238451904064 0.0545052965212014
168 9.10241613984086 0.0541810484514337
169 9.10244584269707 0.0538606262881483
170 9.10247374394729 0.0535439631996899
171 9.10249995287237 0.0532309938764466
172 9.10252457212413 0.0529216544890938
173 9.10254769812745 0.0526158826481356
174 9.10256942145811 0.0523136173647018
175 9.10258982719751 0.0520147990125572
176 9.10260899526606 0.0517193692912844
177 9.10262700073623 0.0514272711906002
178 9.10264391412663 0.0511384489557676
179 9.10265980167826 0.0508528480540685
180 9.10267472561404 0.0505704151423002
181 9.10268874438248 0.0502910980352623
182 9.10270191288672 0.0500148456752018
183 9.10271428269955 0.0497416081021834
184 9.10272590226545 0.0494713364253557
185 9.10273681709035 0.049203982795083
186 9.10274706991991 0.0489395003759135
187 9.1027567009069 0.0486778433203578
188 9.10276574776858 0.0484189667434499
189 9.10277424593437 0.0481628266980655
190 9.10278222868463 0.0479093801509718
191 9.10278972728107 0.0476585849595867
192 9.10279677108915 0.0474103998494226
193 9.10280338769313 0.0471647843921924
194 9.10280960300414 0.0469216989845574
195 9.10281544136162 0.0466811048274955
196 9.10282092562869 0.0464429639062688
197 9.1028260772817 0.0462072389709731
198 9.10283091649435 0.0459738935176482
199 9.10283546221668 0.0457428917699331
200 9.10283973224934 0.0455141986612467
201 9.10284374331328 0.045287779817479


==> archiv - toUpload/Data/T_unc_N_2_iT_50.txt <==
t regret_vec ave_regret_vec
5 0.0260339496603268 0.00520678993206535
6 0.162669632446129 0.0271116054076881
7 0.503299314383926 0.0718999020548465
8 1.08856604811413 0.136070756014266
9 1.91413012303471 0.212681124781635
10 2.94842464838089 0.294842464838089
11 4.14827919098479 0.377116290089527
12 5.46898746711874 0.455748955593229
13 6.86966209459945 0.528435545738419
14 8.31549193902801 0.593963709930572
15 9.77822580890323 0.651881720593549
16 11.2357564654683 0.70223477909177
17 12.6713221815601 0.745371893032949
18 14.072608115476 0.781811561970886
19 15.4308884548053 0.812152023937119
20 16.7402702976943 0.837013514884717
21 17.9970574083027 0.857002733728702
22 19.199230613049 0.872692300593137
23 20.3460321578417 0.884610093819204
24 21.4376382537363 0.893234927239012
25 22.4749041373882 0.898996165495527
26 23.4591675154832 0.90227567367243
27 24.3920983163849 0.903411048754996
28 25.2755847635894 0.902699455842478
29 26.1116476958812 0.900401644685558
30 26.9023767032872 0.896745890109573
31 27.6498830158754 0.891931710189528
32 28.3562651925533 0.88613328726729
33 29.0235845439723 0.879502561938555
34 29.6538479238392 0.872171997759977
35 30.2489960708623 0.864257030596067
36 30.8108961095262 0.855858225264617
37 31.3413371473015 0.847063166143283
38 31.8420281596498 0.837948109464468
39 32.3145975489929 0.828579424333151
40 32.7605939130001 0.819014847825001
41 33.1814876715074 0.80930457735384
42 33.5786732883053 0.799492221150127
43 33.9534718901769 0.78961562535295
44 34.3071341358525 0.779707593996649
45 34.6408432256817 0.76979651612626
46 34.9557179717204 0.759906912428703
47 35.2528158697659 0.750059912122679
48 35.5331361313558 0.740273669403245
49 35.7976226461282 0.730563727472004
50 36.0471668542469 0.720943337084939
51 36.2826105155469 0.711423735598959
52 36.504748367203 0.70201439167698
53 36.7143306655651 0.692723220105002
54 36.9120656105761 0.683556770566224
55 37.0986216532398 0.674520393695268
56 37.2746296880363 0.665618387286362
57 37.4406851332048 0.656854125143944
58 37.597349902507 0.648230170732879
59 37.7451542725106 0.639748377500179
60 37.8845986497221 0.631409977495368
61 38.0161552420058 0.623215659705013
62 38.1402696387718 0.615165639335029
63 38.2573623043863 0.607259719117243
64 38.367829989152 0.599497343580501
65 38.4720470621118 0.591877647109413
66 38.5703667697575 0.584399496511477
67 38.6631224245968 0.577061528725325
68 38.7506285273371 0.569862184225546
69 38.8331818262955 0.562799736612978
70 38.9110623174657 0.555872318820939
71 38.9845341884963 0.549077946316849
72 39.0538467096882 0.542414537634558
73 39.1192350749396 0.535879932533419
74 39.1809211954229 0.529471908046255
75 39.2391144486297 0.523188192648397
76 39.2940123852749 0.517026478753618
77 39.3458013964146 0.51098443371967
78 39.3946573430103 0.505059709525773
79 39.4407461500385 0.49924995126631
80 39.4842243671397 0.493552804589246
81 39.52523969768 0.487965922193581
82 39.5639314980068 0.482486969487887
83 39.600431248567 0.477113629500808
84 39.634862998474 0.47184360712469
85 39.6673437850157 0.46667463276489
86 39.6979840295121 0.461604465459443
87 39.7268879108549 0.456630895527068
88 39.7541537179818 0.451751746795247
89 39.7798741824793 0.446964878454823
90 39.804136792423 0.442268186582477
91 39.8270240885189 0.43765960536834
92 39.8486139435404 0.433137108081961
93 39.8689798260003 0.428698707806455
94 39.8881910489512 0.424342457967566
95 39.9063130047425 0.4200664526815
96 39.923407386537 0.415868826943093
97 39.939532397324 0.411747756673444
98 39.9547429471389 0.407701458644274
99 39.9690908391486 0.40372819029443
100 39.9826249452392 0.399826249452392
101 39.9953913716869 0.395993973977098
102 40.0074336154814 0.392229741328249
103 40.0187927118197 0.388531968075919
104 40.0295073732755 0.384899109358418
105 40.0396141211087 0.381329658296273
106 40.0491474091627 0.377822145369459
107 40.0581397407616 0.374375137764127
108 40.0666217790072 0.370987238694511
109 40.0746224508478 0.367657086705026
110 40.0821690452653 0.364383354956957
111 40.0892873059189 0.361164750503774
112 40.0960015185542 0.35800001355852
113 40.1023345934731 0.354887916756399
114 40.1083081433448 0.351827264415305
115 40.1139425566206 0.348816891796701
116 40.1192570667986 0.345855664368953
117 40.1242698177751 0.342942477075001
118 40.1289979255025 0.340076253605953
119 40.1334575361619 0.337255945682033
120 40.1376638810476 0.334480532342064
121 40.141631328349 0.331749019242554
122 40.1453734320046 0.329060437967251
123 40.1489029777951 0.326413845347928
124 40.1522320268293 0.32380832279701
125 40.1553719565711 0.321242975652569
126 40.1583334995469 0.318716932536087
127 40.161126779864 0.316229344723338
128 40.163761347662 0.313779385528609
129 40.1662462116186 0.31136624970247
130 40.1685898696138 0.308989152843183
131 40.1708003376605 0.306647330821836
132 40.1728851771993 0.304340039221207
133 40.1748515208478 0.30206655278833
134 40.176706096693 0.299826164900694
135 40.1784552512097 0.297618187045998
136 40.1801049708818 0.295441948315307
137 40.1816609025996 0.293296794909486
138 40.1831283729031 0.291182089658718
139 40.1845124061358 0.289097211554934
140 40.1858177415716 0.28704155529694
141 40.1870488495707 0.285014530848019
142 40.188209946822 0.283015563005788
143 40.1893050107224 0.281044090984072
144 40.1903377929417 0.27909956800654
145 40.1913118322197 0.27718146091186
146 40.192230466438 0.275289249770123
147 40.1930968440087 0.273422427510263
148 40.1939139346179 0.271580499558229
149 40.1946845393604 0.269762983485641
150 40.1954113003012 0.267969408668675
151 40.1960967094941 0.266199315956915
152 40.1967431174904 0.264452257351911
153 40.1973527413653 0.262727795695198
154 40.1979276722888 0.261025504365512
155 40.1984698826688 0.25934496698496
156 40.1989812328885 0.257685777133901
157 40.1994634776623 0.256047538074282
158 40.1999182720318 0.254429862481214
159 40.2003471770209 0.252832372182522
160 40.200751664972 0.251254697906075
161 40.201133124578 0.249696479034646
162 40.2014928656303 0.248157363368088
163 40.2018321234969 0.246637006892619
164 40.2021520633471 0.245135073556994
165 40.2024537841358 0.243651235055368
166 40.2027383223632 0.242185170616646
167 40.2030066556202 0.240736566800121
168 40.2032597059329 0.23930511729722
169 40.203498342918 0.23789052273916
170 40.2037233867583 0.236492490510343
171 40.2039356110105 0.235110734567313
172 40.2041357452527 0.233744975263097
173 40.2043244775824 0.232394939176777
174 40.2045024569723 0.231060358948117
175 40.2046702954932 0.229740973117104
176 40.2048285704094 0.228436525968235
177 40.2049778261566 0.227146767379416
178 40.2051185762069 0.22587145267532
179 40.2052513048281 0.224610342485073
180 40.2053764687425 0.223363202604125
181 40.205494498693 0.222129803860182
182 40.2056058009189 0.220909921983071
183 40.2057107585485 0.219703337478407
184 40.2058097329125 0.218509835504959
185 40.2059030647833 0.217329205755586
186 40.2059910755432 0.21616124234163
187 40.2060740682867 0.215005743680677
188 40.2061523288599 0.213862512387553
189 40.2062261268417 0.212731355168475
190 40.2062957164682 0.211612082718253
191 40.2063613375048 0.210504509620444
192 40.2064232160699 0.209408454250364
193 40.20648156541 0.208323738680881
194 40.2065365866323 0.207250188590888
195 40.206588469395 0.206187633176384
196 40.2066373925581 0.205135905064072
197 40.2066835247981 0.204094840227402
198 40.206727025187 0.203064277904985
199 40.2067680437385 0.202044060521299
200 40.2068067219236 0.201034033609618
201 40.2068431931567 0.200034045737098


==> archiv - toUpload/Data/T_unc_N_5_iT_1.txt <==
t regret_vec ave_regret_vec
8 0.593602202131942 0.0742002752664927
9 1.45362562672024 0.161513958524472
10 2.82627284814917 0.282627284814917
11 4.54808744303699 0.413462494821545
12 6.60632342478561 0.550526952065467
13 8.88501006856457 0.683462312966506
14 11.3302920131863 0.809306572370449
15 13.8683030859197 0.924553539061311
16 16.4519415658032 1.0282463478627
17 19.0364973296829 1.11979396056958
18 21.5907976153852 1.19948875641029
19 24.0895749452774 1.26787236554091
20 26.5152399085327 1.32576199542663
21 28.8550378034499 1.3740494192119
22 31.1007362724353 1.41366983056524
23 33.2473076050819 1.44553511326443
24 35.2923592721571 1.47051496967321
25 37.2354206191386 1.48941682476555
26 39.0774963290704 1.50298062804117
27 40.820653073695 1.51187603976648
28 42.4677252583773 1.51670447351347
29 44.0220720996364 1.51800248619436
30 45.4873975241409 1.51624658413803
31 46.8676091845226 1.51185836079105
32 48.1667134358429 1.50520979487009
33 49.3887359097548 1.49662836090166
34 50.5376632495191 1.48640186027997
35 51.6174006216551 1.47478287490443
36 52.6317416846107 1.46199282457252
37 53.584347965414 1.44822562068686
38 54.4787354901767 1.43365093395202
39 55.3182668624337 1.41841709903676
40 56.1061474773382 1.40265368693346
41 56.8454247949759 1.38647377548722
42 57.5389898712399 1.36997594931524
43 58.1895805341392 1.35324605893347
44 58.7997857114674 1.33635876616971
45 59.3720505581734 1.31937890129274
46 59.9086820992979 1.30236265433256
47 60.4118551838105 1.28535862093214
48 60.8836185828106 1.26840872047522
49 61.3259011222762 1.25154900249543
50 61.7405177635375 1.23481035527075
51 62.1291755590443 1.21821912860871
52 62.4934794529675 1.20179768178784
53 62.8349378797187 1.18556486565507
54 63.1549681554506 1.16953644732316
55 63.4549016385532 1.15372548433733
56 63.7359886582374 1.13814265461138
57 63.999403208423 1.12279654751619
58 64.2462474084509 1.10769392083536
59 64.477555734767 1.09283992770791
60 64.6942990293555 1.07823831715593
61 64.8973882925669 1.06389161135356
62 65.087678265367 1.04980126234463
63 65.2659708153197 1.03596779071936
64 65.4330181292503 1.02239090826954
65 65.5895257229559 1.00906962650701
66 65.736155279298 0.996002352716637
67 65.8735273202113 0.983186974928526
68 66.0022237221832 0.97062093709093
69 66.1227900840043 0.958301305565279
70 66.2357379543179 0.946224827918828
71 66.3415469263197 0.934387984877743
72 66.4406666073237 0.922787036212829
73 66.5335184701171 0.911418061234481
74 66.6204975927257 0.900276994496293
75 66.7019742931045 0.889359657241394
76 66.7782956647456 0.878661785062442
77 66.8497870186156 0.868179052189813
78 66.9167532377027 0.857907092791061
79 66.97948004845 0.847841519600633
80 67.0382352144627 0.837977940180784
81 67.0932696569119 0.828311971072987
82 67.1448185059049 0.818839250072011
83 67.1931020875794 0.809555446838306
84 67.2383268498769 0.800456272022344
85 67.2806862312361 0.791537485073365
86 67.3203614755336 0.782794900878298
87 67.357522396522 0.774224395362322
88 67.3923280948345 0.765821910168574
89 67.4249276304788 0.757583456522234
90 67.4554606533606 0.749505118370674
91 67.4840579947613 0.741583054887487
92 67.5108422218074 0.73381350241095
93 67.535928157356 0.726192775885548
94 67.5594233674426 0.718717269866411
95 67.5814286182461 0.711383459139432
96 67.602038304465 0.704187899004844
97 67.6213408508769 0.697127225266772
98 67.6394190887338 0.690198153966672
99 67.6563506085602 0.683397480894548
100 67.6722080908231 0.676722080908231
101 67.6870596158073 0.670168907087201
102 67.7009689540783 0.663734989745866
103 67.7139958386519 0.657417435326717
104 67.7261962200559 0.651213425192845
105 67.7376225053441 0.645120214336611
106 67.7483237820635 0.639135130019467
107 67.7583460281161 0.633255570356225
108 67.7677323084004 0.627479002855559
109 67.7765229590512 0.621802962927075
110 67.7847557600699 0.616225052364272
111 67.7924660970613 0.610742937811363
112 67.7996871127651 0.605354349221117
113 67.8064498490321 0.600057078310018
114 67.812783379796 0.594848977015754
115 67.8187149357069 0.589727955962668
116 67.8242700208495 0.584691982938357
117 67.8294725220963 0.579739081385438
118 67.8343448115484 0.574867328911427
119 67.8389078424979 0.57007485581931
120 67.8431812393241 0.565359843661034
121 67.8471833817016 0.560720523815716
122 67.8509314834813 0.556155176094109
123 67.85444166658 0.551662127370569
124 67.8577290301942 0.547239750243502
125 67.8608077156308 0.542886461725047
126 67.8636909670355 0.538600721960599
127 67.8663911882739 0.534381032978535
128 67.868919996212 0.530225937470406
129 67.8712882706207 0.526134017601711
130 67.8735062009191 0.522103893853224
131 67.875583329958 0.518134223892809
132 67.8775285950263 0.514223701477472
133 67.8793503662616 0.510371055385426
134 67.8810564826253 0.506575048377801
135 67.8826542855993 0.502834476189625
136 67.8841506507393 0.499148166549554
137 67.8855520172395 0.495514978228026
138 67.8868644156151 0.491933800113153
139 67.8880934936311 0.488403550313893
140 67.8892445405879 0.484923175289914
141 67.8903225100662 0.481491649007562
142 67.8913320412298 0.478107972121336
143 67.8922774787766 0.474771171180256
144 67.8931628916254 0.47148029785851
145 67.8939920904159 0.468234428209765
146 67.8947686439006 0.465032661944524
147 67.8954958942951 0.461874121729899
148 67.8961769716557 0.458757952511187
149 67.896814807344 0.455683320854658
150 67.8974121466379 0.452649414310919
151 67.8979715605421 0.449655440798292
152 67.8984954568493 0.446700628005588
153 67.8989860904999 0.443784222813725
154 67.8994455732836 0.440905490735608
155 67.899875882926 0.438063715373716
156 67.9002788715985 0.435258197894862
157 67.9006562738876 0.432488256521577
158 67.9010097142594 0.429753226039616
159 67.9013407140494 0.427052457321065
160 67.9016506980094 0.424385316862559
161 67.9019410004386 0.421751186338128
162 67.9022128709254 0.419149462166206
163 67.9024674797251 0.416579555090338
164 67.9027059227961 0.414040889773147
165 67.9029292265165 0.41153290440313
166 67.9031383521013 0.409055050313863
167 67.9033341997391 0.406606791615204
168 67.9035176124666 0.404187604836111
169 67.9036893797963 0.401796978578676
170 67.9038502411153 0.399434413183031
171 67.9040008888667 0.397099420402729
172 67.9041419715306 0.394791523090294
173 67.9042740964149 0.392510254892572
174 67.9043978322692 0.39025515995557
175 67.9045137117328 0.388025792638473
176 67.9046222336274 0.385821717236519
177 67.9047238651036 0.38364250771245
178 67.9048190436525 0.38148774743625
179 67.9049081789879 0.379357028932893
180 67.9049916548105 0.377249953637836
181 67.9050698304591 0.375166131659995
182 67.9051430424574 0.373105181551964
183 67.9052116059626 0.371066730087227
184 67.9052758161218 0.36905041204414
185 67.9053359493428 0.367055869996448
186 67.9053922644835 0.365082754110126
187 67.9054450039661 0.363130721946343
188 67.9054943948212 0.361199438270325
189 67.9055406496643 0.359288574865949
190 67.9055839676115 0.35739781035585
191 67.9056245351366 0.355526830026893
192 67.9056625268734 0.353675325660799
193 67.9056981063679 0.351842995369782
194 67.9057314267819 0.35002954343702
195 67.9057626315526 0.348234680161808
196 67.90579185501 0.346458121709235
197 67.9058192229548 0.344699589964238
198 67.9058448532005 0.342958812389902
199 67.9058688560801 0.34123552188985
200 67.9058913349211 0.339529456674605
201 67.9059123864906 0.337840360131794


==> archiv - toUpload/Data/T_unc_N_5_iT_10.txt <==
t regret_vec ave_regret_vec
8 0.526475867897834 0.0658094834872292
9 1.86652345582029 0.207391495091144
10 4.56536051765428 0.456536051765428
11 8.79709715921191 0.799736105382901
12 14.4976656041276 1.20813880034396
13 21.4625957227232 1.65096890174793
14 29.4293179754396 2.10209414110283
15 38.1298975781748 2.54199317187832
16 47.3193140721442 2.95745712950901
17 56.7876195032566 3.34044820607392
18 66.3627223696561 3.68681790942534
19 75.9082887339351 3.99517309125974
20 85.3194666256282 4.26597333128141
21 94.5179501632731 4.50085476967967
22 103.447170542799 4.70214411558177
23 112.067977498296 4.87252076079549
24 120.354940213261 5.01478917555252
25 128.293273895101 5.13173095580405
26 135.876339557568 5.22601305990645
27 143.103641426163 5.30013486763568
28 149.979242050231 5.35640150179397
29 156.510520261878 5.3969144917889
30 162.707205993931 5.42357353313105
31 168.580636068929 5.43808503448159
32 174.143184720619 5.44197452251933
33 179.407831305897 5.43660094866354
34 184.387835087663 5.42317162022539
35 189.096493142426 5.40275694692645
36 193.546962513863 5.37630451427398
37 197.752131798919 5.34465221078159
38 201.724530612437 5.30854027927467
39 205.476267916717 5.2686222542748
40 209.018992270177 5.22547480675442
41 212.363868585107 5.17960655085626
42 215.521567242131 5.1314658867174
43 218.502262379921 5.08144796232375
44 221.31563688885 5.02990083838296
45 223.970892248856 4.97713093886348
46 226.476761773911 4.92340786465023
47 228.841526182853 4.86896864218836
48 231.073030664723 4.81402147218174
49 233.178702829051 4.75874903732758
50 235.165571078714 4.70331142157427
51 237.04028305188 4.64784868729176
52 238.809123898577 4.59248315189571
53 240.478034192291 4.53732139985454
54 242.052627366656 4.48245606234549
55 243.538206576325 4.42796739229681
56 244.939780931473 4.37392465949059
57 246.262081071022 4.32038738721092
58 247.509574057958 4.26740644927515
59 248.686477593149 4.21502504395167
60 249.796773553277 4.16327955922129
61 250.844220866075 4.11220034206681
62 251.832367736715 4.06181238285024
63 252.764563253035 4.01213592465135
64 253.64396838552 3.96318700602374
65 254.473566407956 3.91497794473778
66 255.256172766658 3.86751776919179
67 255.994444419432 3.82081260327511
68 256.690888670386 3.77486600985862
69 257.347871525682 3.72967929747365
70 257.9676255935 3.68525179419286
71 258.552257550902 3.64158109226622
72 259.103755200317 3.59866326667107
73 259.62399413691 3.55649307036863
74 260.114744047237 3.51506410874645
75 260.577674658959 3.47436899545279
76 261.014361360204 3.43439949158163
77 261.42629050597 3.39514662994766
78 261.814864429524 3.35660082601954
79 262.181406173782 3.31875197688332
80 262.527163958568 3.2815895494821
81 262.853315397989 3.24510265923443
82 263.160971481548 3.20928014001888
83 263.451180332818 3.1741106064195
84 263.724930756804 3.13958250900957
85 263.9831555884 3.10568418339294
86 264.22673485282 3.07240389363744
87 264.45649874843 3.0397298706716
88 264.673230461861 3.00765034615751
89 264.877668824809 2.97615358230123
90 265.070510821098 2.9452278980122
91 265.252413952844 2.91486169178949
92 265.423998473132 2.88504346166448
93 265.585849492871 2.85576182250399
94 265.738518968881 2.82700552094554
95 265.882527579838 2.79876344820882
96 266.018366496358 2.77102465100373
97 266.146499051172 2.74377834073373
98 266.267362315003 2.7170139011735
99 266.381368583436 2.69072089478218
100 266.488906779811 2.66488906779811
101 266.59034377878 2.63950835424535
102 266.686025655145 2.61456887897201
103 266.776278862028 2.59006095982551
104 266.861411342445 2.56597510906197
105 266.941713578006 2.54230203407625
106 267.017459578293 2.51903263753107
107 267.088907814262 2.49615801695572
108 267.156302098824 2.473669463878
109 267.219872417583 2.45155846254663
110 267.279835712561 2.42981668829601
111 267.336396621542 2.40843600559948
112 267.389748175563 2.38740846585324
113 267.440072456912 2.36672630492842
114 267.487541219809 2.34638194052464
115 267.532316476019 2.32636796935669
116 267.574551047223 2.3066771642002
117 267.614389086123 2.28730247082156
118 267.651966568011 2.26823700481366
119 267.687411754493 2.24947404835708
120 267.720845630924 2.23100704692437
121 267.752382319065 2.21282960594269
122 267.782129466339 2.19493548742901
123 267.810188613031 2.17731860661001
124 267.836655538675 2.15997302853771
125 267.861620588796 2.14289296471037
126 267.885168983135 2.12607276970742
127 267.907381106399 2.10950693784566
128 267.928332782525 2.09319009986347
129 267.948095533388 2.07711701963867
130 267.96673682285 2.061282590945
131 267.984320286958 2.04568183425159
132 268.000905951097 2.03030989356891
133 268.01655043482 2.01516203334451
134 268.031307145072 2.00023363541099
135 268.045226458447 1.9855201959885
136 268.058355893102 1.9710173227434
137 268.070740270939 1.95672073190466
138 268.08242187057 1.94262624543891
139 268.093440571619 1.92872978828503
140 268.103833990826 1.91502738564876
141 268.11363761044 1.90151516035773
142 268.122884899326 1.88818933027694
143 268.131607427197 1.8750462057846
144 268.139834972378 1.86208218730818
145 268.147595623438 1.84929376292026
146 268.154915875078 1.83667750599368
147 268.161820718559 1.82423007291537
148 268.168333727016 1.81194820085821
149 268.174477135919 1.7998287056102
150 268.180271918979 1.78786847945986
151 268.185737859739 1.77606448913735
152 268.190893619112 1.76441377380994
153 268.195756799076 1.75291344313122
154 268.200344002769 1.74156067534266
155 268.204670891162 1.73035271542685
156 268.208752236521 1.71928687331103
157 268.212601972839 1.70836052211999
158 268.216233243401 1.69757109647722
159 268.219658445652 1.68691609085316
160 268.222889273522 1.67639305795951
161 268.225936757346 1.66599960718848
162 268.228811301519 1.65573340309579
163 268.231522720014 1.64559216392647
164 268.234080269893 1.63557366018227
165 268.236492682898 1.62567571322969
166 268.238768195272 1.61589619394742
167 268.24091457587 1.6062330214124
168 268.242939152683 1.59668416162312
169 268.244848837857 1.58724762625951
170 268.246650151288 1.57792147147817
171 268.248349242884 1.56870379674201
172 268.249951913559 1.55959274368348
173 268.251463635036 1.55058649500021
174 268.252889568531 1.54168327338236
175 268.254234582371 1.53288134047069
176 268.255503268614 1.5241789958444
177 268.25669995873 1.51557457603803
178 268.257828738385 1.50706645358643
179 268.258893461391 1.49865303609715
180 268.259897762862 1.49033276534924
181 268.26084507163 1.48210411641785
182 268.261738621943 1.47396559682386
183 268.262581464512 1.46591574570772
184 268.263376476926 1.45795313302677
185 268.264126373477 1.45007635877555
186 268.264833714422 1.44228405222808
187 268.265500914731 1.43457487120177
188 268.266130252326 1.42694750134216
189 268.266723875863 1.41940065542785
190 268.267283812063 1.41193307269507
191 268.267811972635 1.40454351818133
192 268.2683101608 1.3972307820875
193 268.268780077452 1.38999367915778
194 268.269223326958 1.3828310480771
195 268.269641422643 1.37574175088535
196 268.270035791951 1.36872467240791
197 268.270407781322 1.36177871970214
198 268.270758660785 1.35490282151912
199 268.271089628301 1.34809592778041
200 268.271401813844 1.34135700906922
201 268.271696283267 1.33468505613565


==> archiv - toUpload/Data/T_unc_N_5_iT_100.txt <==
t regret_vec ave_regret_vec
8 0.297057960257051 0.0371322450321314
9 0.638236266079749 0.0709151406755277
10 1.08899032792877 0.108899032792877
11 1.6068504598051 0.146077314527736
12 2.15601925085104 0.179668270904253
13 2.71286703749679 0.208682079807445
14 3.26359279015714 0.23311377072551
15 3.80074207018489 0.253382804678993
16 4.32056268239709 0.270035167649818
17 4.82134666528351 0.283608627369618
18 5.30247747355086 0.294582081863936
19 5.76390788914562 0.303363573112927
20 6.20588246367767 0.310294123183883
21 6.62879327170811 0.315656822462291
22 7.0331064298381 0.319686655901732
23 7.41932537892281 0.322579364300992
24 7.78797283944278 0.324498868310116
25 8.13958198852959 0.325583279541183
26 8.47469200905083 0.325949692655801
27 8.79384558905468 0.325697984779803
28 9.09758717655481 0.3249138277341
29 9.38646150102422 0.323671086242214
30 9.66101211739524 0.322033737246508
31 9.92177993226153 0.320057417169727
32 10.1693017031888 0.31779067822465
33 10.4041085521439 0.315276016731634
34 10.6267245337409 0.312550721580615
35 10.8376652823745 0.309647579496414
36 11.037436767355 0.306595465759861
37 11.2265341709457 0.303419842457991
38 11.4054409082181 0.300143181795214
39 11.5746277743565 0.296785327547604
40 11.7345522435916 0.293363806089789
41 11.8856578969542 0.289894095047662
42 12.0283739753029 0.286389856554831
43 12.1631150624796 0.282863140987897
44 12.2902808707756 0.279324565244899
45 12.4102561328904 0.275783469619788
46 12.5234105830984 0.272248056154313
47 12.6300990232718 0.268725511133443
48 12.7306614550083 0.265222113646005
49 12.8254232768182 0.261743332179964
50 12.9146955376123 0.258293910752246
51 12.9987752286152 0.254877945659121
52 13.0779456211846 0.25149895425355
53 13.1524766270737 0.248159936359881
54 13.2226251909898 0.244863429462774
55 13.2886356977245 0.241611558140445
56 13.3507403944626 0.238406078472546
57 13.409159822768 0.235248417943299
58 13.4641032562536 0.232139711314718
59 13.5157691406164 0.229080832891804
60 13.5643455330296 0.226072425550493
61 13.6100105389581 0.223114926868165
62 13.6529327412372 0.2202085926006
63 13.6932716257639 0.217353517869269
64 13.7311779962656 0.21454965619165
65 13.7667943785291 0.211796836592756
66 13.8002554157686 0.209094779026797
67 13.8316882510586 0.206443108224755
68 13.8612128973744 0.203841366137858
69 13.8889425954031 0.201289023121785
70 13.9149841583985 0.198785487977121
71 13.9394383035941 0.196330116952029
72 13.9623999705257 0.193922221812857
73 13.9839586261963 0.191561077071182
74 14.0041985571258 0.189245926447647
75 14.0231991486162 0.186975988648216
76 14.0410351513951 0.184750462518356
77 14.0577769355647 0.18256853163071
78 14.0734907330424 0.180429368372338
79 14.088238867904 0.178332137568406
80 14.1020799755249 0.176275999694061
81 14.1150692106923 0.174260113712251
82 14.1272584449851 0.172283639572989
83 14.1386964544929 0.170345740415577
84 14.1494290972905 0.168445584491553
85 14.1594994816781 0.166582346843272
86 14.1689481254511 0.164755210761059
87 14.1778131065836 0.162963369041191
88 14.1861302057192 0.161206025064991
89 14.1939330408813 0.159482393717767
90 14.2012531945856 0.157791702162062
91 14.2081203341016 0.156133190484633
92 14.2145623248208 0.154506112226313
93 14.2206053372386 0.152909734809017
94 14.2262739478928 0.1513433398712
95 14.2315912345248 0.149806223521314
96 14.2365788657771 0.148297696518512
97 14.2412571857189 0.146817084388855
98 14.2456452934714 0.145363727484402
99 14.2497611181998 0.143936980991917
100 14.2536214897332 0.142536214897332
101 14.2572422050037 0.141160813910928
102 14.2606380906339 0.139810177359156
103 14.2638230617879 0.138483719046485
104 14.2668101775472 0.1371808670918
105 14.2696116929958 0.135901063742817
106 14.2722391082023 0.13464376517172
107 14.2747032142773 0.133408441254928
108 14.2770141366739 0.132194575339573
109 14.279181375884 0.131001663998936
110 14.2812138456949 0.129829216779044
111 14.2831199091364 0.128676755938166
112 14.2849074122591 0.127543816180885
113 14.2865837158781 0.126429944388302
114 14.2881557253535 0.125334699345206
115 14.2896299186259 0.124257651466313
116 14.2910123725061 0.123198382521605
117 14.292308787375 0.122156485362179
118 14.2935245103792 0.121131563647281
119 14.294664557209 0.120123231573185
120 14.2957336325496 0.11913111360458
121 14.296736149278 0.118154844208909
122 14.2976762464866 0.117194067594153
123 14.298557806402 0.116248437450423
124 14.2993844702652 0.115317616695687
125 14.3001596532374 0.114401277225899
126 14.3008865583897 0.11349909966976
127 14.3015681898325 0.112610773148287
128 14.3022073650368 0.11173599503935
129 14.3028067263968 0.110874470747262
130 14.3033687520795 0.110025913477535
131 14.3038957662062 0.109190044016841
132 14.304389948404 0.108366590518212
133 14.3048533427697 0.107555288291502
134 14.3052878662788 0.106755879599095
135 14.3056953166767 0.105968113456865
136 14.3060773798747 0.105191745440255
137 14.3064356368994 0.104426537495616
138 14.3067715704055 0.103672257756562
139 14.3070865707859 0.102928680365366
140 14.3073819419045 0.102195585299318
141 14.307658906473 0.101472758201936
142 14.3079186110951 0.100759990218979
143 14.3081621309975 0.100057077839144
144 14.3083904744679 0.0993638227393605
145 14.3086045870164 0.0986800316345956
146 14.3088053552811 0.0980055161320626
147 14.3089936106899 0.097340092589727
148 14.3091701328941 0.0966835819790141
149 14.3093356529905 0.0960358097516143
150 14.3094908565423 0.0953966057102822
151 14.3096363864125 0.0947658038835264
152 14.3097728454214 0.0941432424040879
153 14.309900798839 0.0935287633911047
154 14.3100207767225 0.0929222128358606
155 14.3101332761081 0.0923234404910202
156 14.3102387630669 0.0917322997632496
157 14.310337674633 0.0911486476091272
158 14.3104304206111 0.0905723444342478
159 14.3105173852729 0.090003253995427
160 14.3105989289462 0.0894412433059137
161 14.3106753895069 0.0888861825435211
162 14.3107470837768 0.0883379449615849
163 14.3108143088351 0.0877964068026693
164 14.3108773432484 0.0872614472149294
165 14.3109364482238 0.0867329481710531
166 14.3109918686899 0.086210794389698
167 14.3110438343115 0.0856948732593501
168 14.3110925604402 0.0851850747645251
169 14.3111382490062 0.0846812914142378
170 14.3111810893546 0.084183418172674
171 14.3112212590292 0.0836913523919836
172 14.3112589245083 0.0832049937471412
173 14.311294241894 0.0827242441727976
174 14.3113273575588 0.0822490078020618
175 14.3113584087517 0.0817791909071527
176 14.3113875241673 0.0813147018418594
177 14.311414824478 0.0808554509857517
178 14.311440422835 0.0804013506900843
179 14.311464425336 0.0799523152253409
180 14.3114869314656 0.0795082607303645
181 14.3115080345069 0.0790691051630217
182 14.3115278219284 0.078634768252354
183 14.3115463757461 0.0782051714521646
184 14.3115637728636 0.0777802378959976
185 14.3115800853904 0.0773598923534614
186 14.311595380941 0.076944061187855
187 14.3116097229152 0.0765326723150548
188 14.3116231707604 0.0761256551636191
189 14.3116357802181 0.0757229406360746
190 14.3116476035551 0.0753244610713425
191 14.3116586897798 0.0749301502082712
192 14.3116690848456 0.0745399431502373
193 14.311678831841 0.0741537763307825
194 14.3116879711686 0.0737715874802506
195 14.3116965407121 0.0733933155933954
196 14.3117045759935 0.0730189008979262
197 14.3117121103205 0.072648284823962
198 14.3117191749242 0.0722814099743645
199 14.3117257990887 0.071918220095923
200 14.3117320102726 0.0715586600513629
201 14.3117378342226 0.0712026757921523


==> archiv - toUpload/Data/T_unc_N_5_iT_150.txt <==
t regret_vec ave_regret_vec
8 0.249519196096721 0.0311898995120901
9 0.460294269710676 0.0511438077456306
10 0.705505744719175 0.0705505744719176
11 0.969249329862998 0.0881135754420907
12 1.24072836835066 0.103394030695888
13 1.51361947464056 0.116432267280043
14 1.78443808547803 0.12745986324843
15 2.05127980776204 0.136751987184136
16 2.31306523988718 0.144566577492949
17 2.56913292076389 0.151125465927288
18 2.81903331997753 0.156612962220974
19 3.06242976603124 0.161180514001644
20 3.29905339867334 0.164952669933667
21 3.52868417084165 0.168032579563888
22 3.75114366386971 0.170506530175896
23 3.96629272313852 0.172447509701675
24 4.17403062317209 0.17391794263217
25 4.37429432607593 0.174971773043037
26 4.56705729494369 0.175656049805526
27 4.75232774863063 0.176012138838171
28 4.93014639429936 0.176076656939263
29 5.10058380280652 0.175882200096776
30 5.26373752869887 0.175457917623296
31 5.41972911534703 0.174829971462808
32 5.56870106966366 0.174021908426989
33 5.71081389406027 0.173054966486675
34 5.84624323832847 0.171948330539073
35 5.97517720467692 0.170719348705055
36 6.09781383727122 0.169383717701978
37 6.21435881004388 0.167955643514699
38 6.32502332868714 0.166447982333872
39 6.4300222291358 0.164872364849636
40 6.52957229243376 0.163239307310844
41 6.62389074956582 0.16155831096502
42 6.7131939688841 0.159837951640098
43 6.79769632711631 0.158085961095728
44 6.87760923305411 0.15630930075123
45 6.95314030462879 0.154514228991751
46 7.02449267921086 0.15270636259154
47 7.09186444984956 0.150890732975523
48 7.15544820625838 0.149071837630383
49 7.21543067687988 0.147253687283263
50 7.27199246096412 0.145439849219282
51 7.32530783087916 0.143633486879984
52 7.37554460978786 0.141837396342074
53 7.42286409976244 0.140054039618159
54 7.46742106806249 0.13828557533449
55 7.50936377252537 0.136533886773189
56 7.54883402502502 0.134800607589732
57 7.585967286106 0.133087145370281
58 7.62089278548009 0.131394703197933
59 7.65373366382589 0.129724299386879
60 7.68460713172682 0.12807678552878
61 7.71362464271269 0.12645286299529
62 7.74089207432188 0.124853097972934
63 7.76650992039612 0.123277935244383
64 7.79057348636329 0.121727710724426
65 7.81317308701487 0.120202662877152
66 7.83439424758349 0.118702943145204
67 7.85431790342184 0.117228625424207
68 7.87302059810071 0.115779714677952
69 7.89057467942518 0.114356154774278
70 7.90704849204826 0.112957835600689
71 7.92250656564287 0.111584599516097
72 7.93700979843172 0.110236247200441
73 7.95061563551288 0.108912542952231
74 7.96337824155403 0.10761321948046
75 7.9753486677366 0.106337982236488
76 7.98657501270127 0.105086513325017
77 7.99710257704243 0.103858475026525
78 8.0069740121372 0.102653512976118
79 8.01622946241003 0.101471259017848
80 8.02490670158231 0.100311333769779
81 8.03304126278289 0.0991733489232455
82 8.04066656253184 0.0980569092991688
83 8.04781401936971 0.0969616146912013
84 8.05451316633595 0.0958870615039994
85 8.06079175804118 0.0948328442122492
86 8.06667587237703 0.0937985566555468
87 8.07219000703701 0.0927837931843334
88 8.07735717104011 0.0917881496709103
89 8.0821989714817 0.0908112243986708
90 8.08673569552489 0.0898526188391655
91 8.09098638819516 0.0889119383318149
92 8.09496892579731 0.0879887926717098
93 8.09870008530628 0.0870827966161965
94 8.10219560993531 0.0861935703184607
95 8.10547027101796 0.0853207396949258
96 8.10853792639538 0.0844639367332852
97 8.11141157548355 0.0836227997472531
98 8.11410341118341 0.0827969735835042
99 8.11662486879867 0.0819861097858451
100 8.11898667212442 0.0811898667212442
101 8.12119887681064 0.0804079096713925
102 8.12327091123732 0.0796399108944835
103 8.12521161494312 0.078885549659642
104 8.12702927478802 0.0781445122575771
105 8.12873165896535 0.0774164919901462
106 8.13032604898303 0.0767011891413493
107 8.13181926972806 0.0759983109320379
108 8.13321771772411 0.0753075714604084
109 8.13452738767858 0.0746286916300787
110 8.13575389742907 0.073961399067537
111 8.13690251137214 0.0733054280303796
112 8.13797816246657 0.0726605193077372
113 8.13898547290191 0.0720264201141762
114 8.1399287734646 0.0714028839777597
115 8.14081212177494 0.0707896706241299
116 8.14163931936335 0.0701865458565806
117 8.14241392770522 0.069593281433378
118 8.14313928326671 0.0690096549429382
119 8.14381851161856 0.0684354496774669
120 8.14445454067917 0.0678704545056598
121 8.14505011313371 0.0673144637449067
122 8.14560779808286 0.066767277033466
123 8.14613000196718 0.0662286992029852
124 8.14661897881069 0.0656985401516991
125 8.14707683982538 0.065176614718603
126 8.14750556241663 0.0646627425588621
127 8.14790699862533 0.0641567480206719
128 8.14828288304178 0.0636584600237639
129 8.14863484022409 0.0631677119397216
130 8.14896439165075 0.0626843414742365
131 8.1492729622383 0.0622081905514374
132 8.14956188644748 0.0617391052003597
133 8.14983241400798 0.061276935443669
134 8.15008571528151 0.060821535188668
135 8.15032288628961 0.0603727621206638
136 8.150544953417 0.0599304775986544
137 8.15075287783019 0.059494546553505
138 8.1509475596095 0.0590648373884747
139 8.15112984162225 0.0586412218821745
140 8.15130051315152 0.0582235750939394
141 8.15146031329557 0.0578117752715998
142 8.15160993415266 0.0574057037616384
143 8.15175002380392 0.0570052449217057
144 8.15188118910803 0.0566102860354724
145 8.1520039983182 0.0562207172297807
146 8.15211898353526 0.0558364313940771
147 8.15222664300375 0.0554573241020663
148 8.15232744326307 0.0550832935355613
149 8.1524218211623 0.0547142404104852
150 8.15251018574726 0.0543500679049817
151 8.1525929200279 0.0539906815895887
152 8.15267038263363 0.0536359893594318
153 8.15274290936362 0.0532859013683896
154 8.15281081463858 0.0529403299651856
155 8.1528743928606 0.0525991896313587
156 8.15293391968647 0.0522623969210671
157 8.15298965322023 0.0519298704026766
158 8.15304183512993 0.0516015306020881
159 8.15309069169347 0.0512772999477577
160 8.15313643477798 0.0509571027173624
161 8.15317926275701 0.0506408649860684
162 8.15321936136911 0.0503285145763525
163 8.15325690452232 0.0500199810093394
164 8.15329205504717 0.0497151954576047
165 8.15332496540203 0.0494140906994062
166 8.15335577833326 0.0491166010742968
167 8.15338462749372 0.0488226624400822
168 8.1534116380218 0.0485322121310822
169 8.15343692708338 0.0482451889176531
170 8.1534606043799 0.0479615329669406
171 8.15348277262325 0.0476811858048143
172 8.15350352798133 0.0474040902789612
173 8.15352296049467 0.0471301905230906
174 8.15354115446678 0.0468594319222229
175 8.15355818882947 0.0465917610790255
176 8.15357413748511 0.0463271257811654
177 8.15358906962694 0.0460654749696437
178 8.15360305003912 0.0458067587080849
179 8.15361613937754 0.0455509281529472
180 8.1536283944329 0.0452979355246272
181 8.15363986837687 0.0450477340794302
182 8.15365061099274 0.0448002780823777
183 8.15366066889127 0.0445555227808266
184 8.1536700857128 0.0443134243788739
185 8.15367890231657 0.044073940012522
186 8.15368715695785 0.0438370277255799
187 8.15369488545395 0.0436026464462778
188 8.15370212133949 0.0433707559645717
189 8.15370889601187 0.0431413169101157
190 8.1537152388675 0.0429142907308816
191 8.15372117742927 0.0426896396724046
192 8.15372673746594 0.0424673267576351
193 8.15373194310396 0.0422473157673781
194 8.15373681693209 0.0420295712212994
195 8.1537413800994 0.0418140583594841
196 8.15374565240702 0.0416007431245256
197 8.15374965239405 0.0413895921441322
198 8.15375339741798 0.0411805727142322
199 8.15375690373002 0.0409736527825629
200 8.15376018654556 0.0407688009327278
201 8.15376326011024 0.0405659863687076


==> archiv - toUpload/Data/T_unc_N_5_iT_1_eta1e5.txt <==
t regret_vec ave_regret_vec
8 0.576564627618534 0.0720705784523168
9 2.11253920625474 0.234726578472749
10 5.22134628463507 0.522134628463507
11 10.1315418601704 0.921049260015494
12 16.8290555838431 1.40242129865359
13 25.1491561451006 1.93455047270004
14 34.8510149361336 2.48935820972383
15 45.6672638582049 3.04448425721366
16 57.3338102403146 3.58336314001966
17 69.6062755311739 4.09448679595141
18 82.267928023899 4.57044044577217
19 95.1324134403198 5.00696912843788
20 108.043429953676 5.40217149768382
21 120.872715391868 5.75584359008895
22 133.517204902416 6.06896385920072
23 145.895886757434 6.34329942423627
24 157.946670186893 6.58111125778719
25 169.623441711407 6.78493766845627
26 180.893399139445 6.95743842844018
27 191.734698037219 7.1012851124896
28 202.134412679202 7.21908616711437
29 212.08679483346 7.31333775287793
30 221.591803951942 7.38639346506474
31 230.653878349662 7.44044768869879
32 239.280916328726 7.4775286352727
33 247.48343763657 7.4994981101991
34 255.273898108626 7.5080558267243
35 262.666133263948 7.50474666468423
36 269.674909668346 7.4909697130096
37 276.315565793858 7.46798826469888
38 282.603726809183 7.43694017918903
39 288.555080120029 7.39884820820588
40 294.185200643461 7.35463001608652
41 299.509416585806 7.30510772160503
42 304.542708082964 7.25101685911818
43 309.299632399513 7.19301470696541
44 313.794270464451 7.13168796510117
45 318.040190489351 7.06755978865225
46 322.050425167816 7.00109619930034
47 325.837459612256 6.93271190664375
48 329.413227699137 6.86277557706536
49 332.789114950126 6.7916145908189
50 335.97596642692 6.71951932853839
51 338.984098401114 6.64674702747283
52 341.823312828587 6.57352524670359
53 344.502913819405 6.50005497772462
54 347.03172549059 6.42651343501092
55 349.418110687932 6.3530565579624
56 351.669990188419 6.27982125336462
57 353.794862073023 6.20692740478988
58 355.799821029906 6.13447967292941
59 357.69157740411 6.06256910854424
60 359.476475854601 5.99127459757669
61 361.160513516304 5.92066415600498
62 362.749357589514 5.85079609015345
63 364.248362312483 5.78172003670608
64 365.662585277313 5.71347789495802
65 366.996803072346 5.64610466265148
66 368.255526246727 5.57962918555647
67 369.443013594732 5.51407482977212
68 370.563285769208 5.4494600848413
69 371.620138237959 5.38579910489796
70 372.617153599502 5.3231021942786
71 373.557713277467 5.2613762433446
72 374.445008615681 5.20062511966223
73 375.282051396603 5.14085001913155
74 376.071683806565 5.0820497811698
75 376.81658787181 5.02422117162414
76 377.519294389098 4.96735913669866
77 378.182191374023 4.91145703083146
78 378.807532051224 4.85650682116954
79 379.397442407968 4.80249927098694
80 379.953928333612 4.74942410417015
81 380.478882365858 4.69727015266492
82 380.974090064045 4.64602548858592
83 381.441236029823 4.59567754252799
84 381.881909592733 4.5462132094373
85 382.297610179291 4.49761894328578
86 382.689752382462 4.44988084165654
87 383.059670747743 4.40298472123842
88 383.40862429129 4.3569161851283
89 383.737800764817 4.31166068275075
90 384.048320680925 4.26720356312139
91 384.341241112577 4.22353012211623
92 384.617559278723 4.18062564433395
93 384.878215928153 4.13847544008767
94 385.124098532821 4.09706487800874
95 385.356044301195 4.05637941369679
96 385.574843021704 4.01640461480942
97 385.781239745788 3.97712618294627
98 385.975937319517 3.93852997264813
99 386.159598772281 3.90060200780081
100 386.332849570587 3.86332849570587
101 386.496279744473 3.82669583905419
102 386.65044589383 3.79069064601794
103 386.795873081256 3.75529973865297
104 386.933056617916 3.72051015978765
105 387.062463748394 3.68630917855614
106 387.184535240258 3.65268429471942
107 387.299686883693 3.61962324190368
108 387.408310906292 3.58711398987307
109 387.510777307772 3.55514474594286
110 387.607435119168 3.5237039556288
111 387.698613590743 3.4927803026193
112 387.784623312653 3.46236270814869
113 387.865757272184 3.43244032984233
114 387.942291851065 3.40300256009706
115 388.014487766405 3.37403902405569
116 388.082590958275 3.34553957722651
117 388.14683342705 3.3174943027953
118 388.20743402332 3.2898935086722
119 388.26459919306 3.26272772431143
120 388.318523680594 3.23598769733828
121 388.369391191738 3.20966439001437
122 388.417375019376 3.18374897556866
123 388.462638633591 3.15823283441944
124 388.505336238371 3.13310755030944
125 388.545613296767 3.10836490637414
126 388.5836070263 3.08399688116111
127 388.619446866294 3.05999564461649
128 388.653254918734 3.03635355405261
129 388.685146364135 3.01306315010958
130 388.715229853855 2.99011715272196
131 388.743607880166 2.96750845710051
132 388.770377125365 2.94523012973761
133 388.795628791087 2.92327540444427
134 388.819448908971 2.90163767842516
135 388.841918633707 2.88031050839783
136 388.863114519472 2.85928760676083
137 388.88310878072 2.83856283781547
138 388.901969538165 2.81813021404468
139 388.919761050844 2.79798389245212
140 388.936543935012 2.77811817096437
141 388.952375370637 2.75852748489813
142 388.967309296192 2.73920640349431
143 388.981396592404 2.72014962652031
144 388.994685255585 2.70135198094156
145 389.007220561143 2.68280841766306
146 389.019045217827 2.66451400834128
147 389.030199513218 2.64646394226679
148 389.040721450987 2.62865352331748
149 389.050646880362 2.61107816698229
150 389.06000961826 2.59373339745507
151 389.0688415645 2.57661484479802
152 389.077172810476 2.55971824217418
153 389.085031741678 2.54303942314822
154 389.092445134399 2.52657431905454
155 389.099438246957 2.51031895643198
156 389.106034905751 2.49426945452405
157 389.112257586435 2.47842202284354
158 389.118127490492 2.46277295880058
159 389.123664617466 2.44731864539287
160 389.128887833102 2.43205554895689
161 389.133814933618 2.41698021697899
162 389.138462706342 2.40208927596507
163 389.142846986901 2.38737942936749
164 389.146982713178 2.37284745556816
165 389.150883976204 2.35849020591639
166 389.154564068167 2.34430460282028
167 389.158035527696 2.3302876378904
168 389.161310182589 2.31643637013446
169 389.164399190101 2.30274792420178
170 389.167313074966 2.28921948867627
171 389.17006176525 2.27584831441666
172 389.172654626178 2.2626317129429
173 389.175100492045 2.24956705486731
174 389.177407696313 2.23665176836962
175 389.179584100004 2.22388333771431
176 389.181637118481 2.21125930180955
177 389.18357374672 2.19877725280633
178 389.185400583134 2.18643483473671
179 389.187123852061 2.17422974219029
180 389.188749424969 2.1621597190276
181 389.190282840458 2.1502225571296
182 389.191729323135 2.13841609518206
183 389.193093801415 2.12673821749407
184 389.194380924308 2.1151868528495
185 389.195595077263 2.10375997339061
186 389.196740397108 2.09245559353284
187 389.197820786147 2.08127176890988
188 389.198839925453 2.07020659534815
189 389.199801287411 2.0592582078699
190 389.200708147549 2.04842477972394
191 389.201563595698 2.03770452144344
192 389.20237054652 2.02709567992979
193 389.203131749439 2.01659653756186
194 389.203849798008 2.00620541132994
195 389.204527138744 1.99592065199356
196 389.205166079468 1.98574064326259
197 389.205768797164 1.97566380100083
198 389.206337345398 1.9656885724515
199 389.206873661315 1.955813435484
200 389.20737957224 1.9460368978612
201 389.207856801901 1.93635749652687


==> archiv - toUpload/Data/T_unc_N_5_iT_5.txt <==
t regret_vec ave_regret_vec
8 0.572916208401083 0.0716145260501354
9 1.3722774690224 0.152475274335823
10 2.61585676631461 0.261585676631461
11 4.13790923581906 0.376173566892642
12 5.92009574886946 0.493341312405788
13 7.85548978434422 0.604268444949555
14 9.89798199965607 0.706998714261148
15 11.9862470532587 0.799083136883913
16 14.0843353269935 0.880270957937095
17 16.1590088517473 0.950529932455726
18 18.1889131233363 1.01049517351869
19 20.1574721192477 1.06091958522357
20 22.0542029535156 1.10271014767578
21 23.872146541432 1.13676888292533
22 25.6075754745913 1.16398070339051
23 27.2588885601057 1.18516906783068
24 28.826177456064 1.201090727336
25 30.3106843774449 1.2124273750978
26 31.7144915680475 1.21978813723259
27 33.0402371390943 1.22371248663312
28 34.2909268237855 1.22467595799234
29 35.4697824313732 1.22309594590942
30 36.58013617989 1.219337872663
31 37.6253509853893 1.21372099952869
32 38.6087645582484 1.20652389244526
33 39.533649261098 1.19798937154842
34 40.4031847507155 1.18832896325634
35 41.220439613189 1.17772684609112
36 41.9883598914002 1.16634333031667
37 42.7097625570819 1.15431790694816
38 43.3873326551126 1.14177191197665
39 44.0236230573644 1.12881084762473
40 44.6210561128015 1.11552640282004
41 45.1819266060016 1.10199820990248
42 45.7084056141737 1.08829537176604
43 46.2025449649242 1.07447778988196
44 46.666282050272 1.06059731932436
45 47.101444843217 1.04669877429371
46 47.5097569884461 1.03282080409665
47 47.8928428846341 1.01899665711987
48 48.2522326868545 1.0052548476428
49 48.5893671929896 0.99161973863244
50 48.9056025839566 0.978112051679131
51 49.2022149884531 0.96474931349908
52 49.480404874481 0.951546247586172
53 49.7413012449439 0.938515117829131
54 49.9859656503436 0.925666030561919
55 50.2153960073148 0.913007200132997
56 50.4305302310493 0.900545182697309
57 50.6322496847351 0.888285082188334
58 50.8213824511581 0.876230731916518
59 50.9987064325039 0.864384854788202
60 51.1649522847235 0.852749204745392
61 51.3208061937306 0.841324691700502
62 51.4669124973483 0.830111491892715
63 51.6038761657793 0.81910914548856
64 51.7322651415651 0.808316642836954
65 51.8526125472521 0.797732500726956
66 51.9654187698307 0.787354829845919
67 52.0711534250873 0.777181394404288
68 52.170257209061 0.767209664839133
69 52.2631436430504 0.757436864392035
70 52.3502007173947 0.747860010248495
71 52.4317924391357 0.738475949846982
72 52.5082602891307 0.729281392904593
73 52.5799245934704 0.72027293963658
74 52.6470858138565 0.711447105592656
75 52.7100257615846 0.702800343487794
76 52.7690087393484 0.694329062359848
77 52.8242826146015 0.686029644345475
78 52.8760798291799 0.67789845934846
79 52.9246183479649 0.669931877822341
80 52.9701025505761 0.662126281882201
81 53.0127240691946 0.654478074928328
82 53.0526625755505 0.646983689945738
83 53.0900865206745 0.639639596634632
84 53.1251538292683 0.632442307491289
85 53.1580125519201 0.625388382963766
86 53.1888014775329 0.618474435785266
87 53.2176507083162 0.611697134578347
88 53.2446821995731 0.605053206813331
89 53.2700102664163 0.598539441195689
90 53.2937420592147 0.59215268954683
91 53.3159780100104 0.585889868241873
92 53.3368122512938 0.579747959253194
93 53.3563330089579 0.573724010849009
94 53.3746229710128 0.567815137989498
95 53.3917596334873 0.562018522457761
96 53.4078156249156 0.556331412759538
97 53.4228590107169 0.550751123821823
98 53.43695357869 0.545275036517245
99 53.4501591067817 0.539900597038199
100 53.4625316142214 0.534625316142214
101 53.4741235969973 0.529446768287101
102 53.4849842487289 0.524362590673813
103 53.4951596677404 0.519370482211072
104 53.504693051233 0.514468202415702
105 53.5136248773422 0.509653570260402
106 53.5219930758293 0.504924462979522
107 53.529833188109 0.50027881484214
108 53.5371785172761 0.495714615900705
109 53.5440602687433 0.491229910722416
110 53.5505076820857 0.48682279710987
111 53.5565481546271 0.48249142481646
112 53.5622073572875 0.478233994261496
113 53.5675093431783 0.474048755249366
114 53.5724766493526 0.469934005696075
115 53.5771303922326 0.46588809036724
116 53.5814903570104 0.4619093996294
117 53.5855750814478 0.457996368217503
118 53.5894019344159 0.454147474020473
119 53.5929871894994 0.45036123688655
120 53.5963460939813 0.446636217449844
121 53.599492933489 0.442971015979248
122 53.6024410925785 0.439364271250643
123 53.6052031115099 0.43581465944317
124 53.6077907394515 0.432320893060093
125 53.6102149843373 0.428881719874698
126 53.6124861595883 0.425495921901494
127 53.6146139278932 0.42216231439286
128 53.6166073422336 0.4188797448612
129 53.6184748843266 0.415647092126563
130 53.6202245006464 0.412463265389588
131 53.6218636361785 0.409327203329607
132 53.6233992660463 0.406237873227624
133 53.6248379251475 0.403194270113891
134 53.6261857359214 0.400195415939712
135 53.6274484343698 0.39724035877311
136 53.6286313944297 0.394328172017865
137 53.6297396508214 0.391457953655631
138 53.6307779204493 0.388628825510502
139 53.6317506224547 0.385839932535645
140 53.632661897005 0.383090442121465
141 53.633515622898 0.380379543424809
142 53.6343154340559 0.377706446718704
143 53.6350647349791 0.375070382762092
144 53.6357667152259 0.372470602189069
145 53.6364243629773 0.369906374917085
146 53.6370404777488 0.367376989573622
147 53.6376176822986 0.364881752940807
148 53.6381584337843 0.362419989417461
149 53.6386650342163 0.359991040498096
150 53.6391396402518 0.357594264268346
151 53.6395842723707 0.355229034916362
152 53.6400008234716 0.352894742259682
153 53.6403910669271 0.350590791287105
154 53.640756664129 0.348316601715123
155 53.6410991715585 0.346071607558442
156 53.6414200474095 0.343855256714164
157 53.6417206577945 0.341667010559201
158 53.6420022825579 0.339506343560493
159 53.6422661207234 0.337372742897631
160 53.6425132955966 0.335265708097478
161 53.6427448595463 0.333184750680412
162 53.6429617984835 0.331129393817799
163 53.6431650360573 0.329099172000352
164 53.6433554375873 0.327093630716996
165 53.6435338137459 0.325112326143915
166 53.6437009240098 0.323154824843432
167 53.6438574798921 0.321220703472408
168 53.6440041479718 0.319309548499832
169 53.6441415527307 0.317420955933318
170 53.6442702792122 0.315554531054189
171 53.6443908755112 0.313709888160885
172 53.6445038551084 0.311886650320398
173 53.6446096990552 0.310084449127487
174 53.6447088580222 0.308302924471392
175 53.6448017542176 0.306541724309815
176 53.6448887831849 0.304800504449914
177 53.6449703154863 0.303078928336081
178 53.6450466982811 0.301376666844276
179 53.6451182568028 0.299693398082697
180 53.6451852957446 0.298028807198581
181 53.645248100556 0.296382586190917
182 53.6453069386585 0.294754433728893
183 53.645362060584 0.293144054975869
184 53.6454137010412 0.291551161418702
185 53.6454620799156 0.289975470702247
186 53.645507403205 0.288416706468844
187 53.6455498638968 0.286874598202657
188 53.6455896427899 0.28534888107867
189 53.6456269092641 0.283839295816212
190 53.6456618220016 0.28234558853685
191 53.6456945296624 0.280867510626505
192 53.6457251715176 0.279404818601654
193 53.645753878042 0.277957273979492
194 53.6457807714696 0.276524643151905
195 53.6458059663147 0.275106697263152
196 53.6458295698586 0.273703212091116
197 53.6458516826072 0.272313967932016
198 53.6458723987183 0.270938749488476
199 53.6458918064029 0.269577345760819
200 53.6459099883006 0.268229549941503
201 53.6459270218318 0.266895159312596


==> archiv - toUpload/Data/T_unc_N_5_iT_50.txt <==
t regret_vec ave_regret_vec
8 0.389324301840093 0.0486655377300117
9 1.06470013895587 0.118300015439541
10 2.15481853082108 0.215481853082108
11 3.58373642871392 0.325794220792175
12 5.23826723988183 0.436522269990153
13 7.01509596047436 0.539622766190336
14 8.83638260473597 0.631170186052569
15 10.6494317464285 0.709962116428566
16 12.4211526317589 0.776322039484931
17 14.132158067509 0.831303415735822
18 15.7720632721342 0.876225737340789
19 17.3361634827153 0.912429656985015
20 18.823229709658 0.941161485482901
21 20.2341001136729 0.963528576841564
22 21.5708013044711 0.980490968385052
23 22.8360094602812 0.992869976533965
24 24.0327243084126 1.00136351285052
25 25.1640744045452 1.00656297618181
26 26.2332025302359 1.008969328086
27 27.2431995826533 1.00900739195012
28 28.1970675816818 1.00703812791721
29 29.0977000868363 1.0033689685116
30 29.9478728981027 0.998262429936756
31 30.7502408010283 0.991943251646073
32 31.5073377946234 0.984604306081983
33 32.2215792992951 0.976411493918033
34 32.8952654564954 0.967507807543983
35 33.5305849888592 0.958016713967405
36 34.1296193218124 0.948044981161456
37 34.6943467906431 0.93768504839576
38 35.2266468441917 0.927017022215572
39 35.7283041721781 0.916110363389182
40 36.2010127525586 0.905025318813964
41 36.6463797848849 0.893814141094753
42 37.0659295057047 0.882522131088208
43 37.4611068966416 0.871188532480036
44 37.8332812654603 0.859847301487735
45 38.1837497149539 0.848527771443419
46 38.5137404931168 0.837255228111236
47 38.824416231518 0.826051409181234
48 39.1168770637322 0.814934938827755
49 39.3921636335895 0.803921706807949
50 39.6512599945844 0.793025199891689
51 39.8950963918293 0.782256791996654
52 40.1245519436411 0.771625998916176
53 40.3404572072987 0.761140702024503
54 40.5435966475072 0.750807345324208
55 40.7347109970393 0.740631109037079
56 40.9144995175537 0.73061606281346
57 41.0836221618229 0.720765301084613
58 41.2427016397468 0.711081062754255
59 41.3923253908354 0.701564837132803
60 41.5330474657937 0.692217457763228
61 41.6653903206166 0.683039185583879
62 41.7898465228939 0.67402978262732
63 41.9068803796599 0.66518857745492
64 42.01692948341 0.656514523178282
65 42.1204061808981 0.648006248936894
66 42.2176989704466 0.639662105612827
67 42.3091738272294 0.631480206376559
68 42.3951754605921 0.623458462655766
69 42.4760285068747 0.615594616041662
70 42.5520386600631 0.60788626657233
71 42.6234937426641 0.600330897784001
72 42.6906647198969 0.592925898887456
73 42.7538066596976 0.58566858437942
74 42.8131596409882 0.578556211364706
75 42.8689496128188 0.571585994837584
76 42.921389206686 0.564755121140605
77 42.9706785039408 0.558060759791438
78 43.017005761424 0.55150007386441
79 43.0605480964649 0.545070229069176
80 43.1014721338504 0.53876840167313
81 43.1399346165056 0.532591785388958
82 43.1760829816612 0.526537597337332
83 43.2100559050262 0.520603083193087
84 43.2419838136338 0.514785521590879
85 43.2719893696509 0.509082227878246
86 43.3001879265734 0.503490557285737
87 43.3266879592919 0.498007907578068
88 43.3515914694518 0.492631721243771
89 43.3749943675001 0.487359487275282
90 43.3969868325009 0.482188742583343
91 43.417653651359 0.477117073091857
92 43.4370745381916 0.472142114545561
93 43.455324435131 0.467261553065925
94 43.4724737956223 0.462473125485344
95 43.4885888511541 0.457774619485833
96 43.5037318623751 0.453163873566407
97 43.5179613554864 0.448638776860684
98 43.531332344746 0.444197268823938
99 43.5438965418827 0.439837338806895
100 43.555702553181 0.43555702553181
101 43.566796064895 0.431354416484109
102 43.5772200177701 0.42722764723304
103 43.5870147711963 0.423174900691226
104 43.5962182576505 0.419194406323563
105 43.6048661279794 0.415284439314089
106 43.6129918880585 0.411443319698665
107 43.6206270273311 0.407669411470384
108 43.6278011397033 0.40396112166392
109 43.6345420372361 0.400316899424184
110 43.6408758570709 0.396735235064281
111 43.6468271619761 0.393214659116901
112 43.6524190348942 0.389753741382984
113 43.6576731678532 0.386351089981002
114 43.6626099455203 0.383005350399301
115 43.6672485238285 0.37971520455503
116 43.6716069038521 0.376479369860794
117 43.6757020012721 0.373296598301471
118 43.6795497116809 0.37016567552272
119 43.6831649719717 0.367085419932535
120 43.6865618180504 0.364054681817087
121 43.6897534390838 0.361072342471767
122 43.6927522284926 0.3581373133483
123 43.6955698318843 0.355248535218572
124 43.6982171921066 0.352404977355698
125 43.700704591594 0.349605636732752
126 43.7030416921706 0.346849537239449
127 43.7052375724591 0.344135728917001
128 43.7073007630408 0.341463287211256
129 43.7092392795005 0.33883131224419
130 43.711060653483 0.336238928103716
131 43.7127719618816 0.333685282151768
132 43.7143798542671 0.331169544350508
133 43.7158905786683 0.328690906606528
134 43.7173100057981 0.326248582132822
135 43.7186436518231 0.323841804828319
136 43.7198966997514 0.321469828674643
137 43.7210740195471 0.319131927149979
138 43.7221801870215 0.316827392659576
139 43.7232195015891 0.314555535982655
140 43.7241960029524 0.312315685735374
141 43.7251134867811 0.310107187849511
142 43.7259755194458 0.30792940506652
143 43.7267854518626 0.305781716446592
144 43.7275464325027 0.30366351689238
145 43.728261419617 0.301574216687014
146 43.7289331927242 0.299513241046056
147 43.7295643634052 0.297480029683029
148 43.7301573854451 0.295474036388142
149 43.7307145643641 0.293494728619894
150 43.7312380663734 0.291541587109156
151 43.7317299267892 0.289614105475425
152 43.7321920579403 0.287711789854871
153 43.7326262565974 0.285834158539852
154 43.7330342109539 0.283980741629571
155 43.7334175071855 0.282151080691519
156 43.7337776356137 0.280344728433421
157 43.7341159964968 0.27856124838533
158 43.7344339054714 0.276800214591591
159 43.7347325986655 0.275061211312362
160 43.7350132375021 0.273343832734388
161 43.7352769132137 0.271647682690768
162 43.7355246510826 0.269972374389399
163 43.7357574144268 0.268317530149858
164 43.7359761083441 0.26668278114844
165 43.7361815832302 0.265067767171092
166 43.736374638084 0.263472136374
167 43.7365560236141 0.261895545051581
168 43.7367264451567 0.260337657411647
169 43.7368865654173 0.258798145357499
170 43.7370370070477 0.257276688276751
171 43.7371783550657 0.255772972836641
172 43.7373111591301 0.25428669278564
173 43.7374359356776 0.252817548761142
174 43.7375531699305 0.251365248103049
175 43.7376633177831 0.249929504673046
176 43.7377668075744 0.2485100386794
177 43.7378640417533 0.247106576507081
178 43.7379553984436 0.245718850553054
179 43.7380412329137 0.244346599066557
180 43.7381218789586 0.242989565994214
181 43.7381976501973 0.241647500829819
182 43.7382688412924 0.240320158468639
183 43.7383357290958 0.239007299066097
184 43.7383985737254 0.237708687900681
185 43.738457619576 0.236424095240951
186 43.7385130962703 0.235153296216507
187 43.7385652195513 0.233896070692788
188 43.7386141921214 0.232652203149582
189 43.7386602044306 0.231421482563125
190 43.738703435417 0.230203702291668
191 43.7387440532026 0.228998659964412
192 43.7387822157473 0.227806157373684
193 43.738818071463 0.226626000370274
194 43.7388517597904 0.225457998761806
195 43.7388834117418 0.224301966214061
196 43.7389131504103 0.223157720155155
197 43.7389410914483 0.222025081682479
198 43.7389673435176 0.220903875472311
199 43.7389920087118 0.219793929692019
200 43.739015182953 0.218695075914765
201 43.7390369563654 0.217607149036644


==> archiv - toUpload/Data/Te_warmConstI1.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.76561288673489
4 2.99573385587957
5 2.42369482203746
6 1.9919793001946
7 1.66299655713326
8 1.41076336780156
9 1.21661511721301
10 1.06676416632907
11 0.950817205983449
12 0.860833766201534
13 0.790704788544466
14 0.735723130424732
15 0.692269068543878
16 0.657574040980585
17 0.629532079279283
18 0.606539936632782
19 0.58732415126172
20 0.570017580381066
21 0.553033812720171
22 0.536453890910333
23 0.520411545746754
24 0.504931651959905
25 0.490015986702575
26 0.475630095403412
27 0.461742485427596
28 0.448324599459597
29 0.435350811187216
30 0.422798195209315
31 0.410646194124586
32 0.398876279127583
33 0.387471644853156
34 0.376416949635635
35 0.365698099526795
36 0.355302070447781
37 0.345216761929211
38 0.335430876508371
39 0.325933820032985
40 0.316715317116888
41 0.307767229917941
42 0.299080053055432
43 0.290645054120043
44 0.282454037317597
45 0.274499229077075
46 0.266773215125637
47 0.259268900491695
48 0.251979480574742
49 0.244898418319805
50 0.238019425093581
51 0.231336437089507
52 0.224843653404146
53 0.218535422606042
54 0.212406296549219
55 0.206451014518078
56 0.20066449165818
57 0.195041809651264
58 0.189578208646987
59 0.184269089047617
60 0.179109941872676
61 0.174096462055311
62 0.169224466765026
63 0.164489896550459
64 0.15988881318806
65 0.155417396273394
66 0.151071939439592
67 0.146848846557859
68 0.142744628049416
69 0.138755897319007
70 0.134879367359862
71 0.131111847511607
72 0.127450240354515
73 0.123891538739128
74 0.120432822933673
75 0.117071257900891
76 0.113804090675517
77 0.110628647826937
78 0.107542333046905
79 0.104542624798796
80 0.101627074059135
81 0.0987933021512443
82 0.0960389986249706
83 0.0933619192380992
84 0.090759883989638
85 0.0882307752176093
86 0.0857725357621017
87 0.0833831671882586
88 0.0810607280673899
89 0.0788033323033929
90 0.0766091475193945
91 0.0744763934980581
92 0.0724033406589158
93 0.0703883085906872
94 0.0684296646276282
95 0.0665258224663849
96 0.0646752408263408
97 0.0628764221486267
98 0.061127911337633
99 0.0594282945377371
100 0.0577761979464625
101 0.056170286663306
102 0.0546092635720561
103 0.0530918682582926
104 0.051616875955724
105 0.0501830965259661
106 0.0487893734678998
107 0.0474345829548516
108 0.0461176329002511
109 0.0448374620513601
110 0.0435930391127444
111 0.0423833618842853
112 0.0412074564380727
113 0.0400643763100561
114 0.0389532017191802
115 0.0378730388062519
116 0.0368230188981378
117 0.0358022977905981
118 0.0348100550534595
119 0.0338454933540953
120 0.0329078378031708
121 0.0319963353162526
122 0.0311102539952708
123 0.0302488825293267
124 0.0294115296087625
125 0.0285975233602605
126 0.0278062107942841
127 0.0270369572738278
128 0.0262891459902633
129 0.0255621774623098
130 0.0248554690455781
131 0.0241684544536966
132 0.0235005832991713
133 0.0228513206432716
134 0.02222014655854
135 0.0216065557061681
136 0.0210100569223762
137 0.0204301728204183
138 0.0198664394000434
139 0.019318405671105
140 0.0187856332861147
141 0.018267696184381
142 0.0177641802440988
143 0.0172746829478425
144 0.0167988130542258
145 0.0163361902820396
146 0.0158864449994842
147 0.0154492179260231
148 0.0150241598395363
149 0.0146109312957073
150 0.0142092023501777
151 0.0138186522929029
152 0.0134389693884868
153 0.0130698506234359
154 0.0127110014610486
155 0.0123621356034667
156 0.0120229747600569
157 0.0116932484226515
158 0.0113726936465179
159 0.0110610548384005
160 0.0107580835498045
161 0.0104635382765828
162 0.0101771842648816
163 0.00989879332021534
164 0.00962814362431511
165 0.0093650195562894
166 0.00910921151859998
167 0.00886051576826622
168 0.00861873425309281
169 0.00838367445158046
170 0.00815514921812664
171 0.00793297663212973
172 0.00771697985200834
173 0.00750698697331528
174 0.00730283088948745
175 0.00710434915811466
176 0.00691138387040974
177 0.00672378152348827
178 0.00654139289784427
179 0.00636407293769809
180 0.00619168063316742
181 0.00602407890870948
182 0.00586113451197935
183 0.00570271790690313
184 0.00554870317045168
185 0.00539896789058048
186 0.00525339306923527
187 0.00511186302625458
188 0.00497426530649882
189 0.00484049058986779
190 0.00471043260385662
191 0.00458398803789746
192 0.0044610564617323
193 0.00434154024274619
194 0.00422534447078858
195 0.00411237687969183
196 0.00400254777448595
197 0.00389576995969691
198 0.00379195866907597
199 0.0036910314978661


==> archiv - toUpload/Data/Te_warmConstI2.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.69323722869893
4 2.88348235477974
5 2.29732580806424
6 1.86570396849099
7 1.54447275618978
8 1.30379695891768
9 1.12270101324987
10 0.986004427026101
11 0.882493702749262
12 0.803782488629871
13 0.743567585923479
14 0.697113326130321
15 0.660874456389447
16 0.63221602440747
17 0.609161941521405
18 0.590096259495704
19 0.57255260971807
20 0.55529854819073
21 0.538504796291582
22 0.522281315324733
23 0.506680113485693
24 0.491670755152176
25 0.477218154157222
26 0.463287083018762
27 0.449844718056728
28 0.436861475767907
29 0.424311017796618
30 0.412169939214395
31 0.400417376287459
32 0.389034628685331
33 0.378004827841473
34 0.367312657079274
35 0.356944119309104
36 0.346886345394957
37 0.33712706554975
38 0.32765648629002
39 0.318463799715261
40 0.30953909678795
41 0.300873148196491
42 0.292457278932751
43 0.28428328777649
44 0.276343389866808
45 0.268630172525781
46 0.26113655950927
47 0.253855781146162
48 0.246781348943971
49 0.239907033749102
50 0.233226838793288
51 0.226735033103753
52 0.220426047230726
53 0.214294515165592
54 0.208335258916249
55 0.202543276564023
56 0.196913732330616
57 0.191441947943759
58 0.186123404898598
59 0.180953676009241
60 0.175928528569329
61 0.171043852324989
62 0.166295658779724
63 0.161680078308386
64 0.157193356480091
65 0.152831850183165
66 0.148592023797711
67 0.144470445518319
68 0.140463783827591
69 0.136568804155537
70 0.132782365690765
71 0.129101418350845
72 0.125522999882766
73 0.122044233102204
74 0.11866232323742
75 0.11537455539659
76 0.112178292124359
77 0.109070971056607
78 0.106050102668195
79 0.103113268093418
80 0.100258117033236
81 0.0974823657300962
82 0.0947837950133239
83 0.0921602484074756
84 0.0896096303116162
85 0.0871299042241839
86 0.0847190910368181
87 0.0823752673768384
88 0.0800965640010548
89 0.077881164241259
90 0.0757273024965058
91 0.0736332627732959
92 0.0715973772636584
93 0.0696180249744505
94 0.0676936303943024
95 0.0658226621955788
96 0.0640036319818169
97 0.0622350930677777
98 0.0605156392965133
99 0.05884390389148
100 0.057218558341322
101 0.0556383113179819
102 0.0541019076232303
103 0.0526081271706784
104 0.0511557839951449
105 0.0497437252863611
106 0.048370830457016
107 0.0470360102340272
108 0.0457382057769794
109 0.0444763878192245
110 0.0432495558373915
111 0.0420567372426706
112 0.0408969865949953
113 0.0397693848408423
114 0.0386730385702958
115 0.0376070792978658
116 0.0365706627635564
117 0.0355629682506936
118 0.0345831979263738
119 0.0336305762026614
120 0.0327043491070447
121 0.031803783680962
122 0.0309281673893709
123 0.0300768075485202
124 0.0292490307711611
125 0.0284441824238925
126 0.0276616261045822
127 0.0269007431310114
128 0.0261609320449853
129 0.0254416081305361
130 0.0247422029465194
131 0.0240621638707565
132 0.0234009536574151
133 0.0227580500088396
134 0.0221329451561799
135 0.0215251454545325
136 0.0209341709886577
137 0.0203595551879097
138 0.0198008444553456
139 0.0192575978056805
140 0.0187293865117929
141 0.0182157937639103
142 0.0177164143363667
143 0.0172308542648615
144 0.0167587305323501
145 0.0162996707640343
146 0.0158533129300013
147 0.0154193050568009
148 0.0149973049485906
149 0.0145869799123979
150 0.0141880064954408
151 0.0138000702255993
152 0.0134228653637322
153 0.0130560946582249
154 0.0126994691100088
155 0.0123527077418622
156 0.0120155373752029
157 0.0116876924143169
158 0.0113689146337522
159 0.0110589529730972
160 0.0107575633388974
161 0.0104645084102751
162 0.0101795574501392
163 0.00990248612207854
164 0.00963307631314059
165 0.00937111595975836
166 0.00911639887992705
167 0.00886872460994572
168 0.00862789824560529
169 0.0083937302864398
170 0.00816603648689356
171 0.00794463770962171
172 0.00772935978397588
173 0.00752003336711719
174 0.00731649381122691
175 0.00711858103180501
176 0.00692613938144996
177 0.00673901752705232
178 0.00655706832946414
179 0.00638014872712009
180 0.00620811962282233
181 0.00604084577318021
182 0.00587819568306151
183 0.00572004150008057
184 0.00556625891385072
185 0.00541672705861777
186 0.00527132841653388
187 0.00512994872524693
188 0.00499247688742049
189 0.00485880488273736
190 0.00472882768355294
191 0.00460244317050222
192 0.00447955205247433
193 0.00436005778823169
194 0.00424386651077792
195 0.00413088695148779
196 0.0040210303694401
197 0.00391421048110112
198 0.00381034339229868
199 0.00370934753120453


==> archiv - toUpload/Data/Te_warmConstI20.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.99224098093493
4 3.32028492596293
5 2.78381967548018
6 2.35287451315857
7 2.00542396155046
8 1.72469259047554
9 1.49760218647706
10 1.31379542852283
11 1.16496941263988
12 1.04441072788219
13 0.946660860851956
14 0.867270296539706
15 0.802613401845467
16 0.749744318408624
17 0.706279691835279
18 0.67030379813292
19 0.640286205300268
20 0.615009208722199
21 0.593489430492678
22 0.574927625395488
23 0.558352421934852
24 0.542321765762228
25 0.526563684215983
26 0.511203619471684
27 0.496307979199199
28 0.481931872524719
29 0.468053176454202
30 0.454648291267394
31 0.441692905670612
32 0.429163496566875
33 0.417038122280571
34 0.405296679741987
35 0.393920876167068
36 0.382894079206597
37 0.372201129756587
38 0.361828156168147
39 0.351762405361969
40 0.341992095429324
41 0.332506289451536
42 0.323294788505373
43 0.314347754161456
44 0.305657469640195
45 0.297214958282367
46 0.289011949283824
47 0.281040697511836
48 0.273293881583673
49 0.265764540637478
50 0.258446031087068
51 0.251331994528559
52 0.244416332321573
53 0.237693184637871
54 0.231156912697328
55 0.224802083439712
56 0.218623456161149
57 0.212615965238111
58 0.20677475209208
59 0.201095074817643
60 0.19557235038042
61 0.190202152294055
62 0.184980139943354
63 0.179902168625497
64 0.174964211554984
65 0.170162359103773
66 0.165492816067342
67 0.16095189818466
68 0.15653602845452
69 0.15224173348952
70 0.148065639995698
71 0.144004471413355
72 0.140055044723429
73 0.136214267409756
74 0.13247913457268
75 0.128846726172555
76 0.125314204402478
77 0.121878811172533
78 0.118537865697844
79 0.115288762187523
80 0.112128967617175
81 0.109056019593263
82 0.106067524285861
83 0.103161154443056
84 0.100334647468431
85 0.0975858035646883
86 0.0949124839397081
87 0.0923126090700145
88 0.0897841570200595
89 0.087325161811951
90 0.0849337118485574
91 0.0826079483838508
92 0.0803460640377186
93 0.0781463013588505
94 0.0760069514261939
95 0.0739263524947346
96 0.0719028886786216
97 0.0699349886736329
98 0.0680211245178116
99 0.0661598103840545
100 0.0643496014122864
101 0.0625890925693534
102 0.060876917546588
103 0.0592117476848074
104 0.0575922909322637
105 0.056017290829593
106 0.0544855255262154
107 0.0529958068205944
108 0.0515469792315029
109 0.0501379190926457
110 0.0487675336722028
111 0.0474347603203354
112 0.0461385656359646
113 0.0448779446606215
114 0.0436519200923205
115 0.0424595415220221
116 0.0412998846915196
117 0.0401720507725694
118 0.03907516566401
119 0.0380083793109209
120 0.0369708650407401
121 0.0359618189180709
122 0.0349804591188077
123 0.0340260253201286
124 0.0330977781082874
125 0.0321949984007131
126 0.0313169868874993
127 0.0304630634858543
128 0.0296325668107342
129 0.0288248536597612
130 0.0280392985113132
131 0.0272752930389852
132 0.0265322456370966
133 0.0258095809612272
134 0.0251067394795037
135 0.0244231770367715
136 0.0237583644330203
137 0.0231117870105535
138 0.0224829442539665
139 0.0218713494004832
140 0.0212765290617832
141 0.0206980228569664
142 0.0201353830527063
143 0.0195881742166179
144 0.019055972878245
145 0.0185383672001738
146 0.0180349566583937
147 0.0175453517302204
148 0.0170691735922913
149 0.0166060538264434
150 0.0161556341328577
151 0.0157175660525986
152 0.0152915106965899
153 0.0148771384825961
154 0.0144741288791871
155 0.0140821701567177
156 0.0137009591459825
157 0.0133302010021155
158 0.0129696089765827
159 0.0126189041936477
160 0.0122778154350621
161 0.011946078928771
162 0.0116234381446522
163 0.0113096435956069
164 0.0110044526429167
165 0.0107076293097632
166 0.010418944097588
167 0.0101381738067885
168 0.00986510136555846
169 0.00959951566044629
170 0.0093412113728779
171 0.00908998881977457
172 0.00884565379954979
173 0.00860801744014705
174 0.00837689605391593
175 0.00815211099490077
176 0.00793348851972713
177 0.00772085965390381
178 0.00751406005961417
179 0.00731292990968479
180 0.0071173137630794
181 0.00692706044456708
182 0.0067420229277908
183 0.00656205822076454
184 0.00638702725557491
185 0.00621679478031055
186 0.00605122925479463
187 0.00589020274845444
188 0.00573359084076287
189 0.00558127252556064
190 0.00543313011714595
191 0.00528904915880364
192 0.00514891833462546
193 0.00501262938274993
194 0.00488007701209072
195 0.00475115882033661
196 0.00462577521511453
197 0.00450382933657631
198 0.0043852269825311
199 0.00426987653519398


==> archiv - toUpload/Data/Te_warmConstI5.txt <==
t e_DMD
0 5.02420142908303
1 4.01604645611903
2 3.6466240498265
3 3.8579596932088
4 3.11950109072393
5 2.55537450199809
6 2.1195811031982
7 1.78059104246847
8 1.5157673599614
9 1.30833683217254
10 1.14558253105396
11 1.01769855523612
12 0.917034952840779
13 0.837584260821694
14 0.77462027409924
15 0.724431958824465
16 0.684117429840664
17 0.651422613392531
18 0.624605221534821
19 0.60231142729738
20 0.583439709616405
21 0.566637452248101
22 0.549970188660065
23 0.53366470874303
24 0.517852680577878
25 0.502577338503657
26 0.487858904822886
27 0.473668152262763
28 0.45997532238732
29 0.446751744708894
30 0.433970882783163
31 0.421608661840685
32 0.4096434025355
33 0.398055593758043
34 0.386827623120952
35 0.375943517037969
36 0.365388709412515
37 0.355149843200555
38 0.345214602996411
39 0.335571574797504
40 0.326209797047012
41 0.317120627442332
42 0.308294214233977
43 0.299721506827776
44 0.291394052864096
45 0.283303883735204
46 0.275443442873912
47 0.267805536044369
48 0.260383293871304
49 0.253170141883217
50 0.246159775661936
51 0.239346139720303
52 0.232723409284952
53 0.226285974435479
54 0.220028419722905
55 0.213945557193775
56 0.208032331091429
57 0.20228386033927
58 0.196695426193046
59 0.191262462716561
60 0.185980557877441
61 0.180845385722954
62 0.175852812057628
63 0.170998820486312
64 0.166279511890776
65 0.161691101803394
66 0.15722991698001
67 0.152892391760598
68 0.148675064439361
69 0.144574573769591
70 0.140587655614196
71 0.136711139754063
72 0.132941946844085
73 0.129277085522793
74 0.125713649640663
75 0.122248815615308
76 0.118879839896214
77 0.115604056532919
78 0.112418874839444
79 0.109321777147494
80 0.106310316640999
81 0.103382115268772
82 0.100534861731832
83 0.0977663095404216
84 0.0950742751353166
85 0.0924566360671018
86 0.0899113292421769
87 0.0874363492185037
88 0.0850297465592546
89 0.0826896262331264
90 0.0804141460691654
91 0.0782015152543401
92 0.0760499928792311
93 0.0739578865263265
94 0.0719235508989733
95 0.0699453864942062
96 0.0680218383120416
97 0.0661513946030379
98 0.0643325856518022
99 0.0625639825971218
100 0.0608441962857521
101 0.0591718761595003
102 0.0575457091720242
103 0.0559644187414112
104 0.0544267637265656
105 0.0529315374384345
106 0.0514775666764194
107 0.0500637107916991
108 0.0486888607794766
109 0.0473519383957233
110 0.0460518952977172
111 0.0447877122117235
112 0.0435583981198916
113 0.0423629894760189
114 0.0412005494374438
115 0.040070167122647
116 0.0389709568875632
117 0.0379020576238989
118 0.0368626320752941
119 0.0358518661739688
120 0.0348689683954505
121 0.0339131691334548
122 0.032983720086937
123 0.0320798936712714
124 0.0312009824401856
125 0.0303462985275748
126 0.0295151731029028
127 0.0287069558424641
128 0.0279210144156821
129 0.0271567339850155
130 0.0264135167210895
131 0.0256907813306193
132 0.0249879625963506
133 0.0243045109315591
134 0.0236398919471305
135 0.0229935860297434
136 0.0223650879309285
137 0.0217539063705966
138 0.0211595636479097
139 0.0205815952659098
140 0.0200195495656425
141 0.0194729873694109
142 0.0189414816357309
143 0.0184246171232166
144 0.0179219900627153
145 0.0174332078401169
146 0.0169578886872948
147 0.0164956613821623
148 0.0160461649556588
149 0.0156090484093984
150 0.0151839704376487
151 0.0147705991606908
152 0.0143686118629887
153 0.0139776947399466
154 0.0135975426511889
155 0.0132278588812123
156 0.0128683549055362
157 0.0125187501647052
158 0.0121787718435817
159 0.0118481546571794
160 0.0115266406433054
161 0.0112139789582245
162 0.010909925681568
163 0.0106142436239382
164 0.0103267021413103
165 0.0100470769538062
166 0.00977514996989148
167 0.00951070911549955
168 0.00925354816698797
169 0.00900346659049122
170 0.00876026938366708
171 0.00852376692377017
172 0.00829377481858595
173 0.00807011376174385
174 0.00785260939270635
175 0.00764109215985749
176 0.00743539718766689
177 0.00723536414763139
178 0.00704083713240478
179 0.0068516645344035
180 0.00666769892651941
181 0.00648879694653519
182 0.00631481918522793
183 0.00614563007801668
184 0.00598109779713021
185 0.00582109414958014
186 0.00566549447642878
187 0.00551417755550568
188 0.00536702550659511
189 0.00522392369904821
190 0.00508476066203389
191 0.00494942799757772
192 0.00481782029557009
193 0.00468983505160436
194 0.00456537258653706
195 0.00444433596844266
196 0.00432663093735246
197 0.00421216583102135
198 0.00410085151340409
199 0.00399260130546653


==> archiv - toUpload/Data/Teta_1e_10.txt <==
t regret_vec ave_regret_vec
5 86732.4047975364 17346.4809595073
6 207880.746665957 34646.7911109929
7 333620.549669995 47660.0785242849
8 439662.746621076 54957.8433276345
9 521191.733494121 57910.1926104579
10 580722.073819876 58072.2073819876
11 622974.990435549 56634.0900395954
12 652535.346882048 54377.945573504
13 673121.022260062 51778.5401738509
14 687520.836081063 49108.6311486474
15 697742.328128638 46516.1552085759
16 705194.146061745 44074.6341288591
17 710846.244088313 41814.4849463714
18 715355.405810612 39741.9669894785
19 719158.523302799 37850.4485948842
20 722540.122592949 36127.0061296474
21 725680.454252002 34556.2121072382
22 728689.327610722 33122.2421641237
23 731629.735879741 31809.9885165105
24 734534.192857976 30605.5913690823
25 737415.92334443 29496.6369337772
26 740276.452423314 28472.1712470505
27 743110.646238884 27522.6165273661
28 745910.046448742 26639.6445160265
29 748664.977223764 25816.0336973712
30 751365.852062972 25045.5284020991
31 754003.905759904 24322.7066374163
32 756571.620215207 23642.8631317252
33 759062.843136757 23001.9043374775
34 761472.824659945 22396.2595488219
35 763798.116095168 21822.8033170048
36 766036.478783263 21278.7910773129
37 768186.731346107 20761.8035498948
38 770248.573836824 20269.6993114954
39 772222.467004192 19800.5760770306
40 774109.502549287 19352.7375637322
41 775911.262017175 18924.6649272482
42 777629.743357713 18514.9938894693
43 779267.236566392 18122.493873637
44 780826.260865855 17746.0513833149
45 782309.498037679 17384.6555119484
46 783719.733467128 17037.385510155
47 785059.815032953 16703.4003198501
48 786332.624147715 16381.9296697441
49 787541.016997851 16072.2656530174
50 788687.826028054 15773.7565205611
51 789775.837681761 15485.8007388581
52 790807.778618993 15207.8418965191
53 791786.294363573 14939.3640445957
54 792713.952423445 14679.8880078416
55 793593.227997732 14428.967781777
56 794426.512584011 14186.1877247145
57 795216.094900264 13951.1595596538
58 795964.173388439 13723.5202308352
59 796672.854721897 13502.9297410491
60 797344.148783679 13289.0691463947
61 797979.977720656 13081.6389790272
62 798582.169514082 12880.3575728078
63 799152.464451527 12684.9597531988
64 799692.521091311 12495.1956420517
65 800203.920280548 12310.8295427777
66 800688.163600939 12131.6388424385
67 801146.672617484 11957.4130241415
68 801580.801046245 11787.9529565624
69 801991.836872873 11623.0700996069
70 802380.997194649 11462.5856742093
71 802749.439570634 11306.3301347977
72 803098.257885996 11154.1424706388
73 803428.492946263 11005.8697663872
74 803741.129755285 10861.3666183147
75 804037.102881074 10720.494705081
76 804317.296690141 10583.1223248703
77 804582.550777603 10449.1240360728
78 804833.657836892 10318.3802286781
79 805071.37109819 10190.7768493442
80 805296.404481035 10066.2050560129
81 805509.432985653 9944.56090105744
82 805711.094914325 9825.74505993079
83 805901.996587559 9709.66260948867
84 806082.711177673 9596.22275211515
85 806253.780183914 9485.33859039899
86 806415.720154975 9376.92697854623
87 806569.016165623 9270.90823178877
88 806714.131118312 9167.20603543537
89 806851.49864677 9065.74717580641
90 806981.534742486 8966.46149713874
91 807104.630051711 8869.28164891991
92 807221.153408899 8774.14297183586
93 807331.455739299 8680.98339504622
94 807435.869358946 8589.74329105262
95 807534.708465384 8500.3653522672
96 807628.270005104 8412.79447921983
97 807716.835426314 8326.97768480736
98 807800.672417589 8242.86400426111
99 807880.033572232 8160.40437951749
100 807955.157610173 8079.55157610173
101 808026.269871981 8000.26009774238
102 808093.5846497 7922.48612401667
103 808157.304777744 7846.18742502664
104 808217.622879094 7771.32329691437
105 808274.720137287 7697.85447749798
106 808328.768668249 7625.74310064386
107 808379.9306788 7554.95262316636
108 808428.361299178 7485.4477898072
109 808474.206049513 7417.19455091296
110 808517.602087075 7350.16001897341
111 808558.680617894 7284.31243799905
112 808597.565254227 7219.62111834131
113 808634.373383333 7156.05640162242
114 808669.216045455 7093.58961443381
115 808702.1979406 7032.19302557043
116 808733.418285545 6971.83981280643
117 808762.970905043 6912.50402482942
118 808790.945754892 6854.16055724485
119 808817.426097429 6796.78509325571
120 808842.492564293 6740.35410470244
121 808866.219789861 6684.84479165174
122 808888.679960616 6630.23508164439
123 808909.940298148 6576.50357965974
124 808930.06482298 6523.62955502403
125 808949.115012088 6471.5929200967
126 808967.147775202 6420.37418869208
127 808984.217343296 6369.95446727005
128 809000.375268939 6320.31543178859
129 809015.669879264 6271.43930138965
130 809030.147457901 6223.30882659924
131 809043.851808093 6175.90726571064
132 809056.824032299 6129.21836388105
133 809069.10306719 6083.22633885105
134 809080.726636652 6037.91587042278
135 809091.729359936 5993.27206933286
136 809102.144417769 5949.28047366007
137 809112.002935061 5905.92702872307
138 809121.334901156 5863.19807899389
139 809130.168358098 5821.08034789999
140 809138.529888941 5779.56092777815
141 809146.444403249 5738.62726527127
142 809153.936219429 5698.26715647485
143 809161.027881417 5658.46872644347
144 809167.740428437 5619.22041964192
145 809174.094453995 5580.51099623445
146 809180.10881245 5542.32951241404
147 809185.801878647 5504.66531890236
148 809191.191002248 5467.50804731249
149 809196.292103981 5430.8475980133
150 809201.120682815 5394.67413788543
151 809205.69126535 5358.97808785
152 809210.01764934 5323.75011611408
153 809214.112696084 5288.98112873257
154 809217.988997288 5254.66226621616
155 809221.658337889 5220.78489250251
156 809225.131769441 5187.34058826565
157 809228.41948825 5154.32114323726
158 809231.531651457 5121.71855475606
159 809234.477448753 5089.52501540096
160 809237.265720524 5057.73291075328
161 809239.904964522 5026.33481344424
162 809242.40324645 4995.32347682994
163 809244.767996081 4964.69182819682
164 809247.006495354 4934.43296643508
165 809249.125263822 4904.54015311408
166 809251.130774745 4875.00681189606
167 809253.029153486 4845.82652187716
168 809254.826058944 4816.99301225562
169 809256.52698597 4788.50015968029
170 809258.136992559 4760.34198230917
171 809259.660859438 4732.5126366049
172 809261.103341347 4705.00641477527
173 809262.468830272 4677.8177389033
174 809263.761360889 4650.94115724649
175 809264.984701351 4624.37134115058
176 809266.14259033 4598.1030828996
177 809267.238631602 4572.13129170396
178 809268.275986815 4546.45098868997
179 809269.257985062 4521.05730717912
180 809270.187550242 4495.94548639023
181 809271.067360525 4471.11086939516
182 809271.900143883 4446.54890188947
183 809272.688426555 4422.25512801396
184 809273.434586053 4398.22518796768
185 809274.140934063 4374.4548158598
186 809274.809535943 4350.93983621475
187 809275.442376805 4327.67616244281
188 809276.041365021 4304.65979449479
189 809276.608341804 4281.8868166233
190 809277.144992787 4259.35339469888
191 809277.653000944 4237.05577487405
192 809278.133940044 4214.99028093773
193 809278.589148139 4193.15331164839
194 809279.019958369 4171.54133999159
195 809279.427700324 4150.15091128371
196 809279.813683473 4128.97864124221
197 809280.179102739 4108.02121371949
198 809280.524988298 4087.27537872878
199 809280.852292708 4066.73795121964
200 809281.16209439 4046.40581047195
201 809281.455310098 4026.27589706517


==> archiv - toUpload/Data/Teta_1e_15.txt <==
t regret_vec ave_regret_vec
5 86457.0403866063 17291.4080773213
6 208366.952766969 34727.8254611615
7 336004.434166834 48000.6334524048
8 444390.359742228 55548.7949677785
9 528146.871803637 58682.9857559597
10 589527.135121789 58952.7135121789
11 633196.658461694 57563.3325874268
12 663781.683522549 55315.1402935457
13 685074.205019045 52698.0157706957
14 699938.742173689 49995.6244409778
15 710447.981282429 47363.1987521619
16 718062.350034991 44878.8968771869
17 723791.154368212 42575.9502569536
18 728320.165126051 40462.2313958917
19 732107.191212462 38531.9574322348
20 735451.558361103 36772.5779180551
21 738543.761489858 35168.7505471361
22 741500.544359182 33704.5701981446
23 744389.443307764 32364.7584046854
24 747245.818639972 31135.2424433322
25 750084.549249344 30003.3819699738
26 752907.987020086 28957.9995007725
27 755711.277710558 27989.3065818725
28 758485.878974336 27088.7813919406
29 761221.799260622 26249.0275607111
30 763909.007772076 25463.6335924025
31 766538.232233876 24727.0397494799
32 769101.41627322 24034.4192585381
33 771591.883336703 23381.5722223243
34 774004.384248161 22764.8348308283
35 776335.010587143 22181.0003024898
36 778581.08961563 21627.2524893231
37 780741.050333666 21101.1094684775
38 782814.262886232 20600.3753391114
39 784800.881449432 20123.0995243444
40 786701.735349923 19667.5433837481
41 788518.182759659 19232.1507990161
42 790252.016235377 18815.5241960804
43 791905.352532525 18416.403547268
44 793480.564169565 18033.6491856719
45 794980.205707208 17666.2267934935
46 796406.954438812 17313.1946617133
47 797763.567557001 16973.6929267447
48 799052.836616923 16646.9340961859
49 800277.567840246 16332.1952620458
50 801440.539234898 16028.810784698
51 802544.493167719 15736.1665327004
52 803592.111958607 15453.6944607424
53 804586.013988972 15180.8681884712
54 805528.745757876 14917.1989955162
55 806422.764952285 14662.2320900415
56 807270.439239164 14415.5435578422
57 808074.051692888 14176.737748998
58 808835.794284149 13945.4447290371
59 809557.761482689 13721.317991232
60 810241.962618652 13504.0327103109
61 810890.318692257 13293.2839129878
62 811504.660005177 13088.7848387932
63 812086.732023731 12890.2655876783
64 812638.199578509 12697.4718684142
65 813160.643328798 12510.16374352
66 813655.566776543 12328.1146481294
67 814124.400873321 12151.1104607958
68 814568.507449038 11978.9486389564
69 814989.175947385 11811.4373325708
70 815387.633307542 11648.3947615363
71 815765.046429628 11489.6485412624
72 816122.51662412 11335.0349531128
73 816461.093233629 11184.398537447
74 816781.770690311 11037.591495815
75 817085.489880238 10894.4731984032
76 817373.141924587 10754.9097621656
77 817645.576907171 10618.7737260672
78 817903.595612821 10485.9435334977
79 818147.959415904 10356.3032837456
80 818379.388671515 10229.7423583939
81 818598.566695491 10106.1551443888
82 818806.141298573 9985.44074754357
83 819002.727389047 9867.50273962707
84 819188.904573823 9752.24886397408
85 819365.221925628 9639.59084618386
86 819532.202481642 9529.44421490282
87 819690.33978641 9421.72804352195
88 819840.101923861 9316.36479458933
89 819981.931760814 9213.28013214398
90 820116.248883251 9112.40276536946
91 820243.450880912 9013.66429539464
92 820363.912987768 8916.99905421487
93 820477.992816618 8822.34400878084
94 820586.029944748 8729.63861643349
95 820688.34288264 8638.82466192253
96 820785.236615839 8549.84621474832
97 820876.996852769 8462.64945209041
98 820963.895091308 8377.18260297253
99 821046.188802153 8293.39584648639
100 821124.123391404 8211.24123391404
101 821197.928267049 8130.67255709949
102 821267.822508879 8051.6453187145
103 821334.012277449 7974.11662405291
104 821396.694896791 7898.04514323838
105 821456.056784507 7823.39101699531
106 821512.272478619 7750.11577810018
107 821565.508758421 7678.18232484506
108 821615.924421388 7607.55485575359
109 821663.667443314 7538.19878388361
110 821708.880708494 7470.08073371359
111 821751.697680172 7403.16844756912
112 821792.244968101 7337.43075864376
113 821830.643343174 7272.8375517095
114 821867.007089669 7209.35971131289
115 821901.443532776 7146.96907419805
116 821934.054668889 7085.63840231801
117 821964.937358627 7025.34134494553
118 821994.182936335 6966.05239776555
119 822021.878402946 6907.74687733568
120 822048.105744829 6850.40088120691
121 822072.942760202 6793.99126248101
122 822096.463900159 6738.495605739
123 822118.738478153 6683.89218274921
124 822139.831888568 6630.15993458523
125 822159.806859208 6577.27845487366
126 822178.723180825 6525.22796175258
127 822196.636784981 6473.98926602347
128 822213.601033389 6423.54375807335
129 822229.665712975 6373.87337761996
130 822244.878845712 6324.96060650547
131 822259.285483961 6276.78843880887
132 822272.928510329 6229.34036750249
133 822285.84817276 6182.6003622012
134 822298.083060564 6136.55285866092
135 822309.669359317 6091.18273599494
136 822320.641261433 6046.47530339289
137 822331.031435235 6002.41628784843
138 822340.870753676 5958.99181705562
139 822350.188339938 5916.18840532329
140 822359.012038125 5873.99294312946
141 822367.367780832 5832.39267929668
142 822375.280350102 5791.37521373311
143 822382.773676528 5750.92848724844
144 822389.869530479 5711.04076062833
145 822396.589064676 5671.70061423914
146 822402.952182029 5632.89693275362
147 822408.97807099 5594.61889844211
148 822414.684500632 5556.85597635562
149 822420.088123876 5519.59790687165
150 822425.20542785 5482.83470285233
151 822430.051234675 5446.55663069321
152 822434.640053606 5410.75421087899
153 822438.985521122 5375.4182060204
154 822443.100506341 5340.53961367754
155 822446.997135507 5306.10965893876
156 822450.687133761 5272.11978931898
157 822454.181397311 5238.56166495103
158 822457.490459026 5205.42715480396
159 822460.624012151 5172.70832712045
160 822463.591545534 5140.39744715959
161 822466.4015435 5108.4869661087
162 822469.062315976 5076.96952046899
163 822471.582023875 5045.83792652684
164 822473.96799911 5015.08517072628
165 822476.227430224 4984.70440866803
166 822478.367056701 4954.68895817289
167 822480.393185327 4925.03229452292
168 822482.311726096 4895.72804598867
169 822484.128514203 4866.7699912083
170 822485.8489233 4838.15205249
171 822487.478031163 4809.8682925799
172 822489.020684963 4781.91291095909
173 822490.481601423 4754.28024047065
174 822491.86522106 4726.96474264977
175 822493.175349717 4699.96100199838
176 822494.415940584 4673.26372693514
177 822495.590715427 4646.86774415495
178 822496.703095191 4620.7679949168
179 822497.756451656 4594.95953324947
180 822498.75396133 4569.43752200739
181 822499.698518535 4544.19722938417
182 822500.59295852 4519.23402724462
183 822501.439896467 4494.54338741239
184 822502.241942435 4470.12088012193
185 822503.00146267 4445.96217006849
186 822503.720634525 4422.06301416411
187 822504.401649115 4398.4192601557
188 822505.04654142 4375.02684330542
189 822505.657185983 4351.88178405282
190 822506.235435747 4328.98018650393
191 822506.783017365 4306.31823569301
192 822507.301514853 4283.89219538986
193 822507.792556673 4261.6984070294
194 822508.257523171 4239.73328620191
195 822508.69786025 4217.99332236026
196 822509.11485316 4196.47507578143
197 822509.509652777 4175.17517590242
198 822509.883471332 4154.09032056228
199 822510.237433401 4133.21727353468
200 822510.572586373 4112.55286293186
201 822510.890005053 4092.09398012464


==> archiv - toUpload/Data/Teta_1e_8.txt <==
t regret_vec ave_regret_vec
5 118218.103941867 23643.6207883734
6 162254.712235087 27042.4520391811
7 198697.94775695 28385.4211081357
8 224050.514800333 28006.3143500416
9 243454.340291126 27050.4822545695
10 258693.823108195 25869.3823108195
11 271087.155441708 24644.2868583371
12 281517.929868009 23459.8274890008
13 290564.341252472 22351.1031732671
14 298603.925465315 21328.851818951
15 305882.687398003 20392.1791598669
16 312561.065570253 19535.0665981408
17 318744.298279827 18749.6646046957
18 324502.354183146 18027.9085657303
19 329882.922849093 17362.2590973207
20 334919.804028568 16745.9902014284
21 339638.28176664 16173.2515126971
22 344058.478010229 15639.0217277377
23 348197.459993327 15139.0199997099
24 352070.475342228 14669.6031392595
25 355691.692016703 14227.6676806681
26 359074.601014615 13810.5615774852
27 362232.20962658 13416.0077639474
28 365177.135954667 13042.0405698095
29 367921.626051915 12686.9526224798
30 370477.538741912 12349.2512913971
31 372856.325338606 12027.6233980196
32 375068.995664166 11720.9061145052
33 377126.100686098 11428.0636571545
34 379037.699265291 11148.1676254497
35 380813.363525993 10880.3818150284
36 382462.1596731 10623.9488798083
37 383992.661093239 10378.180029547
38 385412.946557909 10142.4459620502
39 386730.614430186 9916.16960077399
40 387952.802024702 9698.82005061754
41 389086.19537025 9489.90720415245
42 390137.051669751 9288.97742070837
43 391111.219873253 9095.60976449427
44 392014.160746474 8909.41274423804
45 392850.966843625 8730.02148541389
46 393626.38638925 8557.09535628803
47 394344.839252288 8390.31572877208
48 395010.43692143 8229.38410252978
49 395627.006910345 8074.02054919072
50 396198.106912714 7923.96213825428
51 396727.044480669 7778.96165648371
52 397216.888251165 7638.7863125224
53 397670.493382054 7503.21685626517
54 398090.506900916 7372.04642409104
55 398479.388603428 7245.0797927896
56 398839.418702407 7122.1324768287
57 399172.714607001 7003.03008082457
58 399481.240476956 6887.60759443028
59 399766.816758468 6775.70875861809
60 400031.134504124 6667.18557506873
61 400275.757166011 6561.89765845919
62 400502.138599087 6459.7119128885
63 400711.625209614 6360.50198745419
64 400905.465166504 6264.14789322662
65 401084.815924387 6170.53562960595
66 401250.749172424 6079.55680564279
67 401404.258912099 5991.10834197163
68 401546.264859297 5905.09213028378
69 401677.621086244 5821.41479835136
70 401799.118444807 5739.98740635439
71 401911.489780512 5660.72520817622
72 402015.412494874 5583.54739576214
73 402111.51570296 5508.37692743781
74 402200.382126407 5435.14029900549
75 402282.550307921 5363.76733743895
76 402358.520486632 5294.19105903463
77 402428.754708803 5226.34746375068
78 402493.682286849 5160.17541393396
79 402553.699409446 5095.61644822083
80 402609.173730443 5032.61467163054
81 402660.444603666 4971.11660004526
82 402707.828397383 4911.07107801687
83 402751.616348656 4852.42911263441
84 402792.077476682 4795.14377948431
85 402829.462195638 4739.1701434781
86 402864.001914165 4684.4651385368
87 402895.910988024 4630.98748262097
88 402925.38701719 4578.69757974079
89 402952.613607459 4527.55745626359
90 402977.760399036 4477.5306711004
91 403000.984293285 4428.58224498115
92 403022.43106937 4380.67859858011
93 403042.23487192 4333.78747174108
94 403060.519939875 4287.87787170079
95 403077.401700459 4242.92001789957
96 403092.986181509 4198.88527272405
97 403107.372043388 4155.74610354008
98 403120.650510083 4113.47602561309
99 403132.905657554 4072.0495520965
100 403144.215616059 4031.44215616059
101 403154.652082087 3991.63021863452
102 403164.281832381 3952.59099835668
103 403173.166584457 3914.30258819861
104 403181.363083205 3876.74387580005
105 403188.924062075 3839.8945148769
106 403195.897999715 3803.73488678976
107 403202.330357629 3768.24607810868
108 403208.262132674 3733.4098345618
109 403213.73224393 3699.20855269661
110 403218.775869336 3665.62523517578
111 403223.425758314 3632.64347530013
112 403227.71256553 3600.2474336208
113 403231.664269175 3568.42180769182
114 403235.306363461 3537.1518102058
115 403238.663098146 3506.42315737518
116 403241.756393908 3476.22203787851
117 403244.606859178 3446.5351013605
118 403247.233202759 3417.34943392169
119 403249.652814203 3388.65254465716
120 403251.881844999 3360.43234870832
121 403253.934739395 3332.67714660657
122 403255.825781662 3305.37562116116
123 403257.567383095 3278.51680799264
124 403259.171023365 3252.0900888981
125 403260.647754082 3226.08518203266
126 403262.007316247 3200.49212155751
127 403263.258962051 3175.30125166969
128 403264.411037295 3150.50321122886
129 403265.471539444 3126.08892666236
130 403266.447599387 3102.04959691836
131 403267.345852785 3078.37668589913
132 403268.172444303 3055.06191245684
133 403268.933033133 3032.09724085062
134 403269.632768324 3009.4748714054
135 403270.27650129 2987.18723334289
136 403270.868665714 2965.22697548319
137 403271.413413049 2943.58695921934
138 403271.914357987 2922.26024897092
139 403272.375069105 2901.24010841083
140 403272.798831016 2880.51999165011
141 403273.188483127 2860.09353534133
142 403273.546726201 2839.95455440986
143 403273.876160748 2820.09703608915
144 403274.179011786 2800.51513202629
145 403274.457413886 2781.20315457853
146 403274.713335623 2762.15557079194
147 403274.948625977 2743.36699745563
148 403275.164878995 2724.83219512835
149 403275.363655641 2706.54606480296
150 403275.546310491 2688.50364206994
151 403275.714271955 2670.70009451626
152 403275.868561442 2653.13071422001
153 403276.010410789 2635.79091771757
154 403276.140723497 2618.67623846427
155 403276.260511927 2601.7823258834
156 403276.370618175 2585.1049398601
157 403276.471805327 2568.63994780463
158 403276.564819895 2552.38332164491
159 403276.650300552 2536.33113396574
160 403276.72883536 2520.479555221
161 403276.801051002 2504.82485124846
162 403276.867447701 2489.3633793068
163 403276.928481763 2474.09158577769
164 403276.984599622 2459.00600365623
165 403277.036178613 2444.10324956735
166 403277.083612269 2429.38002176065
167 403277.127238325 2414.83309723548
168 403277.167382181 2400.45932965584
169 403277.204302681 2386.25564676143
170 403277.238271131 2372.21904865371
171 403277.269545033 2358.34660552651
172 403277.298320735 2344.63545535311
173 403277.324813911 2331.08280239255
174 403277.349221932 2317.68591506858
175 403277.371696612 2304.44212398064
176 403277.392383654 2291.34882036167
177 403277.411458953 2278.40345457036
178 403277.429041351 2265.60353394017
179 403277.445268656 2252.9466216126
180 403277.460234013 2240.43033463341
181 403277.47404709 2228.0523428016
182 403277.486806045 2215.81036706618
183 403277.498591063 2203.70217809324
184 403277.50947917 2191.72559499549
185 403277.519553164 2179.87848407116
186 403277.528868598 2168.15875735805
187 403277.537488635 2156.56437159698
188 403277.545482835 2145.09332703635
189 403277.552873781 2133.74366599884
190 403277.559740832 2122.51347232017
191 403277.566109913 2111.40086968541
192 403277.572019986 2100.40402093743
193 403277.57751275 2089.52112700907
194 403277.582605191 2078.75042579995
195 403277.587357413 2068.09019157648
196 403277.591781999 2057.53873358163
197 403277.59589202 2047.09439539096
198 403277.599725088 2036.75555416711
199 403277.603305014 2026.52061962319
200 403277.606647664 2016.38803323832
201 403277.60976031 2006.35626746423


==> archiv - toUpload/Data/Teta_1e_9.txt <==
t regret_vec ave_regret_vec
5 89249.2660666688 17849.8532133338
6 203419.385356035 33903.2308926726
7 313173.61641513 44739.0880593043
8 400572.092346996 50071.5115433745
9 465179.276889781 51686.5863210868
10 511190.643064124 51119.0643064124
11 543437.999484094 49403.454498554
12 565989.534708115 47165.7945590096
13 581897.801352227 44761.3693347867
14 593338.949285468 42381.3535203906
15 601822.220275508 40121.4813517005
16 608375.328058215 38023.4580036384
17 613687.406027038 36099.2591780611
18 618213.226723368 34345.1792624094
19 622247.311721101 32749.8585116369
20 625975.818022165 31298.7909011083
21 629512.547963565 29976.787998265
22 632923.738518908 28769.2608417686
23 636244.975351139 27662.8250152669
24 639492.630132428 26645.5262555178
25 642671.528756201 25706.861150248
26 645779.979169849 24837.6915065327
27 648813.016085799 24030.1117068814
28 651764.465581242 23277.3023421872
29 654628.171663625 22573.3852297802
30 657398.677812716 21913.2892604239
31 660071.600109444 21292.632261595
32 662643.735453549 20707.6167329234
33 665113.061692435 20154.9412634071
34 667478.661760065 19631.7253458842
35 669740.595917556 19135.4455976445
36 671899.758182634 18663.8821717398
37 673957.746374814 18215.0742263463
38 675916.725137618 17787.2822404636
39 677779.298139387 17378.9563625484
40 679548.414847358 16988.710371184
41 681227.26949647 16615.2992560115
42 682819.228825173 16257.6006863137
43 684327.767389544 15914.5992416173
44 685756.411898461 15585.3729976923
45 687108.692297481 15269.0820510551
46 688388.112850409 14964.9589750089
47 689598.124401918 14672.3005191897
48 690742.103415296 14390.4604878187
49 691823.329230207 14118.8434536777
50 692844.979295673 13856.8995859135
51 693810.113491988 13604.1198723919
52 694721.6844675 13360.0323936058
53 695582.51674498 13124.1984291506
54 696395.316084204 12896.2095571149
55 697162.659652241 12675.6847209498
56 697887.008057 12462.2680010179
57 698570.705729654 12255.6264163097
58 699215.976100807 12055.447863807
59 699824.935000827 11861.4395762852
60 700399.588512096 11673.3264752016
61 700941.839962223 11490.8498354463
62 701453.490717733 11313.7659793183
63 701936.245434752 11141.845165631
64 702391.720766929 10974.8706369833
65 702821.446662791 10812.637640966
66 703226.866669711 10654.9525252986
67 703609.34573139 10501.6320258416
68 703970.174724204 10352.5025694736
69 704310.571017082 10207.3995799577
70 704631.689701644 10066.1669957378
71 704934.617018682 9928.65657772792
72 705220.379929809 9794.72749902513
73 705489.947221282 9664.24585234632
74 705744.234930904 9537.08425582303
75 705984.108317828 9413.12144423771
76 706210.382188758 9292.24187090471
77 706423.825279608 9174.33539324166
78 706625.16562612 9059.29699520666
79 706815.088860165 8947.02644126791
80 706994.241080437 8837.42801350547
81 707163.232180445 8730.41027383265
82 707322.638439669 8625.88583463011
83 707473.003637309 8523.77112816035
84 707614.839346771 8423.98618269965
85 707748.629900277 8326.45446941502
86 707874.831936682 8231.10269693816
87 707993.875028521 8137.86063251173
88 708106.164379477 8046.66095885769
89 708212.08458101 7957.43915259562
90 708311.996055054 7870.1332895006
91 708406.239754091 7784.68395334167
92 708495.136547099 7701.03409290325
93 708578.989860036 7619.12892322619
94 708658.086110096 7538.91580968188
95 708732.694482759 7460.3441524501
96 708803.070736167 7383.36532016841
97 708869.455274243 7307.93252860044
98 708932.07376365 7234.00075269031
99 708991.140348443 7161.52667018629
100 709046.855069535 7090.46855069535
101 709099.408351817 7020.78622130512
102 709148.979622961 6952.4409766957
103 709195.739027594 6885.39552453975
104 709239.845559047 6819.61389960622
105 709281.44982765 6755.06142693
106 709320.694151025 6691.70466180212
107 709357.71147748 6629.51132221944
108 709392.629036816 6568.4502688594
109 709425.565163639 6508.49142351963
110 709456.632804262 6449.60575276602
111 709485.93788541 6391.76520617487
112 709513.580254944 6334.94268084771
113 709539.654523792 6279.11198693621
114 709564.24957106 6224.24780325491
115 709587.449008143 6170.32564354907
116 709609.332774693 6117.32183426459
117 709629.97492768 6065.21346092035
118 709649.445639344 6013.9783528758
119 709667.812003964 5963.59505885684
120 709685.136459722 5914.04280383102
121 709701.478577131 5865.30147584406
122 709716.893562322 5817.35158657641
123 709731.433719496 5770.17425788208
124 709745.149032008 5723.75120187103
125 709758.086413249 5678.06469130599
126 709770.289773245 5633.0975378829
127 709781.800471171 5588.83307457615
128 709792.658673246 5545.25514588473
129 709802.90080327 5502.3480682424
130 709812.561683834 5460.09662833718
131 709821.674503703 5418.48606491376
132 709830.270318087 5377.50204786429
133 709838.378696875 5337.1306668938
134 709846.027121441 5297.35841135404
135 709853.241869468 5258.17216199606
136 709860.047172594 5219.55917038672
137 709866.466304477 5181.50705331735
138 709872.521286215 5144.00377743634
139 709878.232779734 5107.03764589737
140 709883.620157113 5070.59728683652
141 709888.702076376 5034.67164593175
142 709893.495841594 4999.24997071545
143 709898.017575372 4964.32180122638
144 709902.282630903 4929.8769627146
145 709906.305824484 4895.90555741024
146 709910.100595338 4862.39794928314
147 709913.680146462 4829.3447629011
148 709917.056706062 4796.73686963556
149 709920.241797372 4764.56538119041
150 709923.246045994 4732.82164030663
151 709926.079831945 4701.4972174301
152 709928.752763872 4670.58389976232
153 709931.274153338 4640.07368727672
154 709933.652476066 4609.95878231212
155 709935.895891534 4580.231586397
156 709938.011978512 4550.88469216995
157 709940.008053193 4521.9108793197
158 709941.8908232 4493.30310647595
159 709943.666744819 4465.05450782905
160 709945.342004833 4437.1583875302
161 709946.922273918 4409.60821288148
162 709948.41289113 4382.39761043907
163 709949.819053015 4355.52036228843
164 709951.145314354 4328.97039825825
165 709952.396303053 4302.74179577608
166 709953.576374313 4276.82877333924
167 709954.68948378 4251.22568553161
168 709955.739520893 4225.9270209577
169 709956.729932259 4200.92739604887
170 709957.664266674 4176.22155450985
171 709958.545620956 4151.80436035647
172 709959.376906647 4127.67079596888
173 709960.16102303 4103.81595967069
174 709960.900657779 4080.2350612516
175 709961.598268486 4056.92341867706
176 709962.25629565 4033.87645622529
177 709962.877037052 4011.0897007743
178 709963.462522501 3988.5587782163
179 709964.014730241 3966.27941190079
180 709964.53570894 3944.24742060522
181 709965.0270814 3922.45871315691
182 709965.490614814 3900.90928909239
183 709965.927874122 3879.59523428482
184 709966.340342137 3858.51271925074
185 709966.729391184 3837.6579967091
186 709967.096396615 3817.0273999818
187 709967.442585278 3796.61734002822
188 709967.769151177 3776.42430399562
189 709968.077123476 3756.44485250516
190 709968.36766573 3736.67561929332
191 709968.641732464 3717.11330749981
192 709968.90028708 3697.75468899521
193 709969.144196998 3678.59660205699
194 709969.374267868 3659.63594983437
195 709969.591253974 3640.86969873833
196 709969.795940642 3622.29487724817
197 709969.989029764 3603.90857375515
198 709970.171158103 3585.70793514194
199 709970.34292894 3567.69016547206
200 709970.504964876 3549.85252482438
201 709970.65778766 3532.19232730179


==> archiv - toUpload/Data/TiT10.txt <==
t regret_vec
5 17671.0070246265
6 32190.5071680342
7 40559.9067783675
8 43277.7912967416
9 43058.1473461822
10 41491.1454885024
11 39376.5838735197
12 37114.5707207621
13 34899.5001916904
14 32819.0523888825
15 30905.8452104558
16 29164.7327635386
17 27587.3024080846
18 26159.5337650659
19 24865.7629483378
20 23690.651624281
21 22620.0790936188
22 21641.4685471211
23 20743.823079501
24 19917.6242332592
25 19154.6734870115
26 18447.9205649513
27 17791.298344778
28 17179.5756425274
29 16608.2266612805
30 16073.3227153177
31 15571.4380910435
32 15099.5730099068
33 14655.0894219305
34 14235.6575137466
35 13839.2109180975
36 13463.9096569041
37 13108.1091808667
38 12770.3339738471
39 12449.2561974062
40 12143.6767732232
41 11852.5099985174
42 11574.7698733039
43 11309.5587833896
44 11056.0572639825
45 10813.5160437507
46 10581.2482481783
47 10358.6228786976
48 10145.0592604532
49 9940.02230575876
50 9743.01774586079
51 9553.58863070623
52 9371.31146144241
53 9195.79361613199
54 9026.67032315827
55 8863.60234706193
56 8706.27374030975
57 8554.38993336457
58 8407.67597517232
59 8265.87492561648
60 8128.74638596565
61 7996.06521355756
62 7867.62039194708
63 7743.21391562862
64 7622.65978702885
65 7505.78318119152
66 7392.4195144499
67 7282.41385445096
68 7175.62014439178
69 7071.90064711214
70 6971.1252826108
71 6873.1711524157
72 6777.92209353273
73 6685.26816193257
74 6595.10523170423
75 6507.33467615716
76 6421.86294973729
77 6338.60127033688
78 6257.46539403758
79 6178.37523571007
80 6101.25468552975
81 6026.03135542458
82 5952.63631375276
83 5881.00393086403
84 5811.07166629757
85 5742.77988190021
86 5676.07169542715
87 5610.8928048145
88 5547.19135874242
89 5484.91781237267
90 5424.02481310127
91 5364.46706388358
92 5306.20121793845
93 5249.18578126988
94 5193.38102085642
95 5138.74884851181
96 5085.25277143186
97 5032.85777905857
98 4981.5302921473
99 4931.23806843505
100 4881.95015447277
101 4833.63680881792
102 4786.26945882417
103 4739.82063286166
104 4694.26390081846
105 4649.57384890775
106 4605.72601462639
107 4562.69684498434
108 4520.4636527612
109 4479.00457829779
110 4438.29856045656
111 4398.32528629056
112 4359.06517561924
113 4320.49932860721
114 4282.60950900188
115 4245.37811774249
116 4208.78815951375
117 4172.82320783538
118 4137.46740533046
119 4102.70541846063
120 4068.52242303341
121 4034.90408827822
122 4001.83654678524
123 3969.30638184748
124 3937.30061362176
125 3905.80667156312
126 3874.812383356
127 3844.30596056
128 3814.2759838352
129 3784.7113837222
130 3755.60143245936
131 3726.93572756481
132 3698.70418628915
133 3670.8970224724
134 3643.50474419946
135 3616.51814067147
136 3589.92827025623
137 3563.7264500135
138 3537.9042549934
139 3512.45349650472
140 3487.36621939885
141 3462.63469792108
142 3438.25142104474
143 3414.20908829328
144 3390.50060098153
145 3367.11905611256
146 3344.057738998
147 3321.31011796881
148 3298.86983669904
149 3276.73071315654
150 3254.88672618692
151 3233.33201457744
152 3212.06087158109
153 3191.06773981118
154 3170.34720531118
155 3149.89399545332
156 3129.70296995539
157 3109.76912210895
158 3090.08757012161
159 3070.65355549626
160 3051.46243846305
161 3032.50969483279
162 3013.79091108565
163 2995.3017832906
164 2977.03811217514
165 2958.99579907847
166 2941.1708441601
167 2923.55934372469
168 2906.15748764206
169 2888.96155499022
170 2871.96791307963
171 2855.17301315534
172 2838.57338977873
173 2822.16565746436
174 2805.94650874707
175 2789.91271064231
176 2774.06110513986
177 2758.38860423088
178 2742.89219014018
179 2727.56891210273
180 2712.41588506124
181 2697.43028739671
182 2682.60935946853
183 2667.95040254685
184 2653.45077610441
185 2639.1078963293
186 2624.9192360835
187 2610.88232118661
188 2596.99473038103
189 2583.25409386106
190 2569.65809143411
191 2556.20445161749
192 2542.89095014431
193 2529.71540883811
194 2516.67569461975
195 2503.76971786141
196 2490.99543192993
197 2478.35083139204
198 2465.83395156258
199 2453.44286711921
200 2441.17569138892
201 2429.03057491034


==> archiv - toUpload/Data/TiT5.txt <==
t regret_vec
5 26016.1710304025
6 25980.6165500607
7 27134.3472776073
8 26070.322441433
9 24984.0404426308
10 23695.0408678674
11 22448.4433128293
12 21265.7855902639
13 20173.5707470633
14 19171.8835603905
15 18256.2349359297
16 17418.78424301
17 16651.2423749588
18 15945.6844732299
19 15294.9662507977
20 14692.8269038557
21 14133.8539221587
22 13613.3989581872
23 13127.4738334042
24 12672.6512615545
25 12245.973872689
26 11844.8770937887
27 11467.1246283226
28 11110.7545237186
29 10774.0357996698
30 10455.4318828953
31 10153.571609359
32 9867.22569859276
33 9595.28623000552
34 9336.75095424431
35 9090.70995666872
36 8856.33357263427
37 8632.86390359568
38 8419.60611579221
39 8215.9217880484
40 8021.22296613076
41 7834.9674791483
42 7656.65368421369
43 7485.81754972428
44 7322.02862911758
45 7164.88724750212
46 7014.02176140102
47 6869.08635746499
48 6729.75866328661
49 6595.73810818261
50 6466.74385589958
51 6342.51356430629
52 6222.80174828925
53 6107.37860837117
54 5996.02879699171
55 5888.55037044156
56 5784.75382773457
57 5684.46119764904
58 5587.505142806
59 5493.72838493658
60 5402.9828327024
61 5315.12904011688
62 5230.03556240596
63 5147.57851105624
64 5067.64092007452
65 4990.11238414172
66 4914.88856451178
67 4841.87087503553
68 4770.96601800139
69 4702.08572834909
70 4635.14638005816
71 4570.06877780882
72 4506.77780227583
73 4445.20222200041
74 4385.27443368875
75 4326.93021108518
76 4270.10856880892
77 4214.7515075839
78 4160.8038836622
79 4108.21319970107
80 4056.92950883901
81 4006.9051982833
82 3958.09491659665
83 3910.4554177295
84 3863.9454491583
85 3818.52563526756
86 3774.15839072952
87 3730.8078002966
88 3688.43954802455
89 3647.02082283694
90 3606.52024266908
91 3566.90776892066
92 3528.15464934774
93 3490.23334828995
94 3453.11748019175
95 3416.7817490289
96 3381.20190682527
97 3346.35468644221
98 3312.21775818159
99 3278.76968479309
100 3245.98987761996
101 3213.858556148
102 3182.35670269584
103 3151.46604380834
104 3121.16898722768
105 3091.44862364326
106 3062.28866431218
107 3033.67342970686
108 3005.58781432595
109 2978.01727292224
110 2950.94777538652
111 2924.36580318942
112 2898.25831525607
113 2872.61273065314
114 2847.4169070838
115 2822.65912484498
116 2798.32806646064
117 2774.41280070093
118 2750.90276526814
119 2727.78775273126
120 2705.0578947525
121 2682.70364903356
122 2660.71578302688
123 2639.08536722894
124 2617.80375884771
125 2596.86259070149
126 2576.25376046163
127 2555.96942166528
128 2536.0019725722
129 2516.3440450491
130 2496.98850095793
131 2477.92841764813
132 2459.15708160124
133 2440.66798248523
134 2422.45480240925
135 2404.51141291288
136 2386.83186456078
137 2369.41038071522
138 2352.24135248786
139 2335.31933317433
140 2318.63903088731
141 2302.19530305129
142 2285.98315384121
143 2269.99772607319
144 2254.23429675882
145 2238.68827404155
146 2223.35519122766
147 2208.23070365375
148 2193.31058392407
149 2178.59071828466
150 2164.06710188142
151 2149.73583677097
152 2135.59312694582
153 2121.63527564385
154 2107.85868288914
155 2094.25984046226
156 2080.83533070296
157 2067.58182294167
158 2054.49607100159
159 2041.57490994162
160 2028.81525414323
161 2016.21409466137
162 2003.7684966067
163 1991.47559765199
164 1979.33260416462
165 1967.33679145764
166 1955.48550004011
167 1943.7761338386
168 1932.20615870291
169 1920.77310035444
170 1909.47454320979
171 1898.30812781099
172 1887.2715494064
173 1876.3625569333
174 1865.57895073168
175 1854.91858133783
176 1844.37934872699
177 1833.95919961099
178 1823.65612718908
179 1813.46816960912
180 1803.39340822845
181 1793.42996722514
182 1783.57601167882
183 1773.82974689429
184 1764.18941718859
185 1754.65330480349
186 1745.21972908154
187 1735.88704479037
188 1726.65364236418
189 1717.51794602426
190 1708.47841291004
191 1699.53353297152
192 1690.68182712351
193 1681.92184716974
194 1673.25217486779
195 1664.67142078945
196 1656.17822413594
197 1647.77125155529
198 1639.44919673528
199 1631.21077942203
200 1623.05474535345
201 1614.97986473251


==> archiv - toUpload/Data/TiT50.txt <==
t regret_vec
5 18660.7849387574
6 26382.6511808423
7 27875.1039855008
8 27029.4679545271
9 25372.4181914607
10 23527.3993293217
11 21745.876406392
12 20118.3074957627
13 18665.9167314196
14 17381.5319659395
15 16247.8131059698
16 15245.1989817085
17 14355.1747300351
18 13561.410115119
19 12849.9699769541
20 12209.1455302147
21 11629.1602507281
22 11101.858883229
23 10620.4248340828
24 10179.1387881918
25 9773.17875542799
26 9398.45781627868
27 9051.49305878128
28 8729.2996848818
29 8429.30666905789
30 8149.28742487749
31 7887.30403779784
32 7641.66258256174
33 7410.87578287518
34 7193.63174721469
35 6988.7694628177
36 6795.25736376036
37 6612.17562547449
38 6438.70158607523
39 6274.09707109124
40 6117.69780788986
41 5968.90442532121
42 5827.17461661497
43 5692.01663938827
44 5562.98335270229
45 5439.66735666413
46 5321.69666094148
47 5208.73091150041
48 5100.45808779551
49 4996.59151679561
50 4896.8675642572
51 4801.04317616394
52 4708.89394011624
53 4620.21242403715
54 4534.80648323796
55 4452.49792278159
56 4373.12125707358
57 4296.52260290187
58 4222.55862801725
59 4151.09572843109
60 4082.0091777581
61 4015.1824515309
62 3950.50647491597
63 3887.87908592853
64 3827.20451095437
65 3768.39286560354
66 3711.3596847569
67 3656.02552749477
68 3602.31562554818
69 3550.15953391824
70 3499.49081918292
71 3450.24679897685
72 3402.36826124457
73 3355.79919549217
74 3310.48665125386
75 3266.38048703991
76 3223.4331797765
77 3181.59968582229
78 3140.83724472047
79 3101.10527993165
80 3062.36522228245
81 3024.5804174537
82 2987.71599118356
83 2951.73873420014
84 2916.61702685692
85 2882.32073295817
86 2848.82110796198
87 2816.09073394993
88 2784.10343268598
89 2752.8342031725
90 2722.25914375463
91 2692.35541311884
92 2663.10115818113
93 2634.47545012402
94 2606.45826826504
95 2579.0304189644
96 2552.17351321119
97 2525.86992603911
98 2500.1027369111
99 2474.85571942406
100 2450.11328518608
101 2425.86046901319
102 2402.08288060864
103 2378.76670132305
104 2355.89863854043
105 2333.46590116892
106 2311.45618053219
107 2289.85763685967
108 2268.65885575312
109 2247.84884652131
110 2227.4170161495
111 2207.35315492901
112 2187.64741354968
113 2168.29029560023
114 2149.27263562071
115 2130.58558418537
116 2112.22059843052
117 2094.16942909655
118 2076.42410186694
119 2058.97691405232
120 2041.82041778414
121 2024.94740961003
122 2008.3509243993
123 1992.02422086195
124 1975.96077746255
125 1960.1542788738
126 1944.59861185766
127 1929.28785514943
128 1914.21627227947
129 1899.378303519
130 1884.76856293141
131 1870.38182326738
132 1856.21302093934
133 1842.25724179919
134 1828.50971855012
135 1814.96582496414
136 1801.6210739937
137 1788.47110426289
138 1775.51168371483
139 1762.7387017742
140 1750.14816522617
141 1737.73619251836
142 1725.49901363545
143 1713.43296236614
144 1701.53447380068
145 1689.80008329612
146 1678.22641897966
147 1666.81020333876
148 1655.54824487691
149 1644.43743943869
150 1633.47476335822
151 1622.65727494745
152 1611.98211012486
153 1601.44647768915
154 1591.04766102337
155 1580.78301231431
156 1570.64995223352
157 1560.64596677689
158 1550.7686056158
159 1541.01547971783
160 1531.38426086959
161 1521.87267757848
162 1512.47851454927
163 1503.19961080802
164 1494.03385927124
165 1484.97920218401
166 1476.03363207444
167 1467.1951900735
168 1458.46196301411
169 1449.83208327906
170 1441.30372763862
171 1432.87511507543
172 1424.54450614081
173 1416.31020138722
174 1408.17054108596
175 1400.12390223795
176 1392.16870009477
177 1384.30338431351
178 1376.526440414
179 1368.83638758779
180 1361.23177773592
181 1353.7111944496
182 1346.27325329704
183 1338.91659917702
184 1331.63990710458
185 1324.4418804177
186 1317.32125042513
187 1310.27677570136
188 1303.30724065798
189 1296.41145611506
190 1289.58825753726
191 1282.83650510188
192 1276.15508227652
193 1269.54289609308
194 1262.99887582452
195 1256.52197310464
196 1250.11116024811
197 1243.76543105765
198 1237.48379934527
199 1231.26529908156
200 1225.10898316779
201 1219.01392356328


==> archiv - toUpload/Data/e_i1.txt <==
t e_DMD e_Luen e_con
0 5.01622367922325 5.01622367922325 5.01622367922325
1 3.98756283176875 4.53775713077928 3.98756283176875
2 3.76980221558554 4.40841611326193 3.76980221558554
3 3.45826704523806 4.30656491005097 0.744485870678507
4 2.57304323974896 4.18923326388384 0.61393308017063
5 1.97950703253402 4.0621289811131 0.572473829759255
6 1.57071939568118 3.933302026836 0.540582611814512
7 1.28450308235629 3.80733796626976 0.515117435663549
8 1.08202185579719 3.68621481897435 0.493948663370988
9 0.937754290433972 3.57051458799371 0.475647354081641
10 0.834324171747775 3.46017343383999 0.459285715197288
11 0.759625821467607 3.35486904435182 0.444269410115187
12 0.705157768202068 3.25420353210693 0.43022127575581
13 0.664920389214444 3.15778310961866 0.416902981925588
14 0.634687773097838 3.06524862842347 0.40416423481213
15 0.611327874193929 2.97628388061678 0.391909626590456
16 0.593084718328867 2.89061451427754 0.38007793953746
17 0.574131286336503 2.80800349921859 0.368629101395302
18 0.556289341457275 2.7282457698832 0.357535980466841
19 0.539082175930703 2.65116312481381 0.34677931702507
20 0.522586987149714 2.5765997588906 0.336344605337293
21 0.506762839098387 2.50441849901154 0.326220543039734
22 0.491563225976642 2.43449769209412 0.316396873508897
23 0.47694261929061 2.36672865490964 0.306864655908008
24 0.462859761250553 2.30101359100553 0.297615561199362
25 0.449278385199091 2.23726388917753 0.288641644585912
26 0.436166876731682 2.17539873103863 0.279935218971347
27 0.423497628693275 2.11534394820815 0.271488789307439
28 0.411246383568689 2.05703108106394 0.263295020898028
29 0.399391512627906 2.00039660051795 0.25534672708127
30 0.387914037010879 1.94538126199419 0.247636867144553
31 0.376796646759862 1.89192956696035 0.240158548525688
32 0.366023271441282 1.83998931226696 0.232905030618322
33 0.355581000029009 1.78951121143276 0.22586972893105
34 0.345456031172919 1.74044857509345 0.219046218353407
35 0.335635909506831 1.69275704027471 0.212428235521292
36 0.326109175354398 1.646394340096 0.206009679641998
37 0.316865169451409 1.60132010706525 0.19978441867869
38 0.307893908179334 1.55749570437023 0.193746878597946
39 0.299185994127506 1.51488408057472 0.187891442285457
40 0.290732547114864 1.4734496439377 0.182212653022954
41 0.282525148293517 1.43315815323069 0.176705210155571
42 0.274555793768394 1.39397662246344 0.171363966617708
43 0.266816855450381 1.35587323736552 0.166183925374008
44 0.259301047635323 1.31881728182991 0.161160235457784
45 0.252001398314404 1.28277907282022 0.156288188955426
46 0.244911217210444 1.24772990248659 0.151563217965866
47 0.238024124993614 1.21364198643747 0.146980889352817
48 0.231333937570107 1.18048841728208 0.142536903402669
49 0.224834711926665 1.14824312269767 0.138227087956052
50 0.218520725988621 1.11688082739249 0.134047396413572
51 0.212386463337438 1.08637701843241 0.129993902901839
52 0.206426600663944 1.05670791348114 0.126062799661412
53 0.200635996910155 1.02785043157193 0.122250393466887
54 0.195009683700475 0.99978216608682 0.118553101715225
55 0.189542865332191 0.972481359667362 0.114967450108055
56 0.184230850668608 0.945926880822174 0.111490069070177
57 0.179069159720424 0.92009820203072 0.10811769009026
58 0.174053444604204 0.894975379172157 0.104847143532831
59 0.169179489596199 0.87053903213262 0.101675355001399
60 0.164443208051426 0.846770326465231 0.0985993432384643
61 0.159840638312942 0.823650955994838 0.0956162164286032
62 0.155367939307083 0.80116312627449 0.09272317042633
63 0.15102138623977 0.779289538813412 0.08991748539636
64 0.146797366428004 0.758013376007102 0.0871965238210879
65 0.142692375347402 0.737318286709377 0.0845577274372075
66 0.138703012885264 0.717188372394056 0.0819986156065053
67 0.134825979772938 0.697608173860649 0.0795167823617295
68 0.131058074199092 0.678562658444162 0.0771098940603557
69 0.127396188580702 0.660037207693955 0.0747756881477748
70 0.123837306499547 0.642017605490808 0.0725119701150621
71 0.120378499753557 0.624490026574881 0.070316611316172
72 0.117016925545991 0.607441025460336 0.0681875477093869
73 0.113749823795547 0.590857525714997 0.0661227774608547
74 0.110574514544721 0.574726809585698 0.0641203593845986
75 0.107488395475763 0.559036507951899 0.0621784108178975
76 0.10448893952572 0.543774590591832 0.0602951056008514
77 0.101573692578722 0.528929356746882 0.0584686730901273
78 0.0987402712521705 0.514489425971192 0.0566973959064955
79 0.0959863607656526 0.500443729254524 0.0549796087368896
80 0.0933097128686131 0.486781500407408 0.0533136962609022
81 0.0907081438488188 0.473492267698413 0.051698092120339
82 0.0881795326182372 0.460565845734112 0.0501312770744194
83 0.0857218188418125 0.447992327572947 0.0486117781043799
84 0.0833330011434757 0.435762077064774 0.0471381662885123
85 0.0810111353683693 0.423865721408375 0.0457090559843197
86 0.0787543328959421 0.412294143919631 0.044323103469949
87 0.0765607590113809 0.401038477003515 0.0429790055951614
88 0.0744286313245701 0.39009009532335 0.0416754984017741
89 0.0723562182456817 0.379440609161156 0.0404113561774095
90 0.0703418374960629 0.369081857963159 0.0391853902789477
91 0.068383854681709 0.359005904064838 0.0379964479104972
92 0.0664806818965791 0.349205026590095 0.036843410974081
93 0.0646307763735339 0.339671715519375 0.0357251953920597
94 0.0628326391799821 0.330398665921767 0.0346407494721349
95 0.0610848139473523 0.321378772346297 0.0335890536695239
96 0.0593858856416657 0.312605123367811 0.032569118867398
97 0.0577344793702163 0.304070996283003 0.0315799859060434
98 0.0561292592250985 0.295769851952308 0.0306207248713182
99 0.0545689271608523 0.287695329783507 0.0296904335321987
100 0.0530522219057018 0.279841242853054 0.0287882371481853
101 0.0515779179040653 0.272201573161235 0.0279132872970264
102 0.0501448242889707 0.264770467017423 0.0270647610899152
103 0.0487517838901535 0.257542230551772 0.0262418608766907
104 0.0473976722679775 0.25051132534986 0.0254438126323481
105 0.0460813967730526 0.24367236420683 0.024669865754413
106 0.0448018956399254 0.23702010699774 0.0239192925855385
107 0.0435581371024951 0.230549456660894 0.0231913872608207
108 0.0423491185352222 0.224255455291041 0.0224854652972825
109 0.041173865621588 0.218133280339397 0.0218008627560749
110 0.0400314315454345 0.21217824091757 0.0211369359079794
111 0.0389208962094876 0.206385774202503 0.0204930602405291
112 0.0378413654691637 0.200751441939681 0.0198686303891575
113 0.0367919703966076 0.195270927041887 0.0192630590511846
114 0.0357718665610603 0.189940030280889 0.0186757767190759
115 0.03478023333063 0.184754667069515 0.0181062311428579
116 0.0338162731966687 0.179710864331632 0.0175538866898559
117 0.0328792111156784 0.174804757457625 0.0170182238913875
118 0.0319682938704283 0.170032587343024 0.0164987390330387
119 0.0310827894523166 0.165390697508025 0.0159949434673736
120 0.0302219864544222 0.160875531295661 0.015506363493452
121 0.0293851934911336 0.156483629146504 0.0150325395710408
122 0.0285717386266086 0.152211625947781 0.0145730260894558
123 0.0277809688268834 0.148056248454874 0.0141273909055939
124 0.0270122494213678 0.144014312783234 0.0136952148901009
125 0.0262649635823193 0.14008272196878 0.0132760916145265
126 0.0255385118210235 0.136258463594904 0.0128696268842191
127 0.0248323114953533 0.132538607484273 0.0124754384423157
128 0.0241457963341545 0.128920303453652 0.0120931555585963
129 0.0234784159729296 0.125400779130026 0.0117224186723637
130 0.0228296355043945 0.121977337826349 0.0113628790950809
131 0.022198935041072 0.118647356475285 0.0110141987066195
132 0.0215858092909724 0.115408283619375 0.0106760495924055
133 0.0209897671450857 0.112257637456059 0.0103481136602489
134 0.0204103312765964 0.109193003936084 0.010030082513077
135 0.0198470377514858 0.106212034913823 0.00972165706132572
136 0.0192994356510475 0.103312446348095 0.00942254717658147
137 0.0187670867033803 0.100492016552102 0.00913247153917109
138 0.0182495649279637 0.0977485844911463 0.00885115740389598
139 0.0177464562877258 0.0950800481268202 0.00857834011167518
140 0.0172573583527246 0.0924843628063999 0.00831376307275249
141 0.0167818799732853 0.0899595396962128 0.00805717744147332
142 0.0163196409610992 0.0875036442577715 0.0078083418721193
143 0.0158702717810482 0.0851147947655112 0.00756702234209472
144 0.0154334132505813 0.0827911608649944 0.00733299187584421
145 0.015008716248883 0.0805309621704752 0.00710603033564359
146 0.0145958414327584 0.0783324669007532 0.0068859242219343
147 0.0141944589619554 0.0761939905522655 0.00667246657145151
148 0.013808873920325 0.0741138946084067 0.00646545658345636
149 0.0134294751447794 0.072090585284083 0.00626469956716139
150 0.0130606348243397 0.0701225123045409 0.0060700066508358
151 0.0127020584841724 0.0682081677175337 0.00588119472875344
152 0.0123534598896026 0.0663460847379162 0.00569808620141884
153 0.0120145608151187 0.064534836623782 0.00552050883403277
154 0.0116850908193001 0.062773035583282 0.00534829561974
155 0.0113647870251672 0.0610593317112886 0.00518128455012885
156 0.0110533939080182 0.0593924119550862 0.00501931853167019
157 0.0107506630894548 0.057770999108301 0.00486224519863484
158 0.0104563531352354 0.0561938508322949 0.00470991683847587
159 0.0101702293627115 0.0546597587042763 0.00456219014736038
160 0.00989206364827591 0.0531675472913971 0.00441892615793081
161 0.0096216342456827 0.0517160732501275 0.00427999014072299
162 0.00935872560602136 0.0503042244502169 0.00414525139371234
163 0.00910312820386922 0.0489309191225711 0.00401458317150135
164 0.00885463836784625 0.0475951050303932 0.00388786254488048
165 0.00861305811756584 0.0462957586629515 0.00376497034952097
166 0.0083781950034207 0.0450318844513578 0.0036457909350523
167 0.00814986195089617 0.0438025140057551 0.00353021223752346
168 0.00792787711080318 0.0426067053733295 0.00341812549427345
169 0.00771206371235803 0.0414435423165793 0.00330942531267322
170 0.00750224992108838 0.0403121336112872 0.00320400940291064
171 0.00729826869959409 0.039211612363657 0.00310177862766548
172 0.00709995767454238 0.0381411353460934 0.00300263679188588
173 0.00690715900563412 0.0370998823511145 0.00290649065768487
174 0.00671971925762211 0.0360870555629033 0.00281324978954613
175 0.00653748927821626 0.0351018789460141 0.00272282644239122
176 0.00636032407723334 0.0341435976507694 0.00263513558894113
177 0.00618808271051989 0.0332114774348875 0.00255009470476007
178 0.00602062816707509 0.0323048041009015 0.00246762380192355
179 0.00585782725788628 0.0314228829489354 0.00238764529565172
180 0.00569955050947967 0.0305650382444197 0.00231008398028198
181 0.00554567206081105 0.0297306127003387 0.00223486687205104
182 0.00539606956085285 0.0289189669736124 0.0021619232062768
183 0.00525062407143435 0.0281294791752269 0.00209118437466307
184 0.00510921997103585 0.0273615443937381 0.00202258384352728
185 0.00497174486227956 0.0266145742317847 0.00195605707589549
186 0.00483808948188307 0.0258879963552532 0.00189154147770216
187 0.00470814761309373 0.0251812540547516 0.00182897636013346
188 0.00458181600063122 0.0244938058190542 0.00176830288429466
189 0.00445899426711597 0.0238251249201917 0.00170946398268275
190 0.00433958483408539 0.0231746990098686 0.00165240428780499
191 0.00422349284200676 0.0225420297268975 0.00159707012635366
192 0.00411062607546039 0.0219266323153519 0.00154340946984054
193 0.00400089488933376 0.0213280352531418 0.00149137184548184
194 0.00389421213625677 0.0207457798907301 0.00144090829878895
195 0.00379049309716437 0.0201794200997124 0.00139197136105208
196 0.00368965541449479 0.0196285219309894 0.00134451501212078
197 0.00359161902435271 0.0190926632822728 0.00129849463614586
198 0.00349630609344329 0.0185714335746663 0.00125386693719807
199 0.00340364095725898 0.0180644334380773 0.00121058995261437


==> archiv - toUpload/Data/e_i1000.txt <==
t e_DMD
0 5.01622367922325
1 3.98766123021744
2 3.76990001929957
3 0.498060405033417
4 0.420842250871945
5 0.393013459546933
6 0.376947175333541
7 0.364418418740248
8 0.353060454754225
9 0.342333686758839
10 0.331995236874685
11 0.321972337467551
12 0.312242082544311
13 0.302795475522828
14 0.293626682258893
15 0.284730037777172
16 0.276099404285034
17 0.26772819095048
18 0.259609514838375
19 0.251736355133139
20 0.244101668984904
21 0.236698470763519
22 0.229519883711136
23 0.222559172512914
24 0.215809763147661
25 0.209265254332942
26 0.202919423360922
27 0.19676622812107
28 0.190799806490715
29 0.18501447390729
30 0.179404719712074
31 0.173965202706548
32 0.168690746252913
33 0.163576333162886
34 0.158617100547473
35 0.153808334743071
36 0.149145466384826
37 0.144624065665392
38 0.140239837794441
39 0.13598861865943
40 0.13186637067926
41 0.127869178837936
42 0.123993246883615
43 0.120234893678558
44 0.116590549686684
45 0.113056753586814
46 0.1096301490016
47 0.106307481333667
48 0.103085594701922
49 0.0999614289722831
50 0.0969320168779752
51 0.0939944812255371
52 0.091146032183019
53 0.0883839646476253
54 0.0857056556901334
55 0.0831085620739068
56 0.0805902178463228
57 0.0781482320007248
58 0.0757802862069651
59 0.0734841326088034
60 0.0712575916863745
61 0.0690985501820573
62 0.0670049590880341
63 0.0649748316939027
64 0.0630062416927544
65 0.0610973213440851
66 0.0592462596919743
67 0.0574513008369962
68 0.055710742260327
69 0.0540229331985988
70 0.0523862730679716
71 0.050799209936052
72 0.049260239040239
73 0.0477679013511206
74 0.0463207821795931
75 0.0449175098264024
76 0.0435567542728396
77 0.0422372259113564
78 0.0409576743149015
79 0.0397168870437824
80 0.0385136884889622
81 0.0373469387506352
82 0.0362155325510623
83 0.0351183981805653
84 0.034054496475725
85 0.0330228198287553
86 0.0320223912271247
87 0.0310522633225077
88 0.0301115175281509
89 0.0291992631437723
90 0.0283146365072012
91 0.0274568001718857
92 0.0266249421095235
93 0.0258182749369678
94 0.0250360351667868
95 0.0242774824806395
96 0.0235418990248286
97 0.0228285887273234
98 0.0221368766356332
99 0.0214661082748356
100 0.0208156490251957
101 0.0201848835187472
102 0.0195732150542665
103 0.0189800650300675
104 0.0184048723940796
105 0.0178470931106835
106 0.0173061996437763
107 0.016781680455579
108 0.0162730395207295
109 0.0157797958551363
110 0.0153014830591919
111 0.014837648874897
112 0.0143878547564547
113 0.0139516754539284
114 0.0135286986095903
115 0.0131185243665209
116 0.0127207649891343
117 0.0123350444952507
118 0.0119609982993469
119 0.0115982728666642
120 0.0112465253778342
121 0.0109054234036957
122 0.0105746445900098
123 0.0102538763517485
124 0.0099428155766959
125 0.00964116833802308
126 0.00934864961564021
127 0.00906498302597713
128 0.0087899005600126
129 0.00852314232923865
130 0.00826445631935536
131 0.0080135981514276
132 0.00777033085033422
133 0.00753442462021846
134 0.00730565662677858
135 0.00708381078614141
136 0.00686867756019629
137 0.00666005375809563
138 0.00645774234380796
139 0.00626155224952324
140 0.00607129819468559
141 0.00588680051056502
142 0.00570788497012264
143 0.00553438262305328
144 0.00536612963583303
145 0.00520296713662446
146 0.00504474106488099
147 0.00489130202552491
148 0.00474250514754341
149 0.00459820994687871
150 0.00445828019347637
151 0.00432258378237737
152 0.0041909926087005
153 0.00406338244643605
154 0.00393963283091806
155 0.00381962694483379
156 0.00370325150772625
157 0.00359039666883568
158 0.00348095590318102
159 0.00337482591080273
160 0.00327190651905934
161 0.0031721005878912
162 0.00307531391794412
163 0.00298145516150154
164 0.00289043573609431
165 0.00280216974073943
166 0.00271657387472568
167 0.00263356735884652
168 0.0025530718590318
169 0.00247501141230006
170 0.00239931235494016
171 0.00232590325287739
172 0.00225471483415145
173 0.00218567992344824
174 0.00211873337858885
175 0.00205381202898398
176 0.00199085461592784
177 0.00192980173470124
178 0.00187059577843133
179 0.00181318088366835
180 0.00175750287759956
181 0.00170350922684486
182 0.00165114898784226
183 0.00160037275871288
184 0.00155113263258333
185 0.00150338215232816
186 0.00145707626669024
187 0.0014121712877162
188 0.00136862484949626
189 0.0013263958681421
190 0.00128544450299282
191 0.00124573211897315
192 0.001207221250105
193 0.00116987556413869
194 0.00113365982823718
195 0.00109853987570207
196 0.00106448257368987
197 0.00103145579194134
198 0.000999428372563518
199 0.000968370100343079


==> archiv - toUpload/Data/e_i2.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 2.90882880848459
4 1.91751415797703
5 1.37033176544495
6 1.05540435329431
7 0.869417845354219
8 0.757470389569563
9 0.688839652921549
10 0.645852407788637
11 0.617719363883009
12 0.596642465033961
13 0.576502940152192
14 0.557367393477942
15 0.539296593395775
16 0.522155233106008
17 0.505830230499499
18 0.490228194842412
19 0.475273932963957
20 0.460917581648577
21 0.447077657882817
22 0.433748969021512
23 0.420885606259744
24 0.408459165099684
25 0.396445304781263
26 0.384822814485517
27 0.373572945125854
28 0.3626789154675
29 0.352125540281832
30 0.341898947029211
31 0.33198635760486
32 0.322375918446666
33 0.313056566931002
34 0.304017925114559
35 0.295250214370807
36 0.286744186011959
37 0.27849106429029
38 0.270482491381353
39 0.262710527638235
40 0.255167575224926
41 0.24784632787523
42 0.240739790222503
43 0.233841248722048
44 0.227144250289221
45 0.220642584889731
46 0.214330270564427
47 0.208201540237963
48 0.20225082991239
49 0.196472779387142
50 0.190862170890499
51 0.18541396666837
52 0.180123343040536
53 0.174985619580446
54 0.169996262101483
55 0.165150879803389
56 0.160445220646605
57 0.155875166285809
58 0.15143672710908
59 0.147126037458126
60 0.142939351110454
61 0.138873036988449
62 0.134923575083281
63 0.131087552602518
64 0.127361660290846
65 0.123742688932538
66 0.120227526007859
67 0.116813152492387
68 0.113496639806239
69 0.110275146883174
70 0.107145917345292
71 0.104106276822223
72 0.101153630335649
73 0.0982854598078564
74 0.0954993216521409
75 0.0927928444581583
76 0.090163726754158
77 0.0876097348445322
78 0.085128700733508
79 0.0827185201119016
80 0.0803771504148608
81 0.0781026089437524
82 0.075892971052597
83 0.0737463683925755
84 0.0716609872127709
85 0.0696350667193996
86 0.0676668974837426
87 0.0657548199010046
88 0.0638972227061446
89 0.0620925415278572
90 0.0603392574899299
91 0.0586358958591065
92 0.0569810247318631
93 0.0553732537658985
94 0.0538112329467673
95 0.0522936513966079
96 0.0508192362156285
97 0.0493867513613773
98 0.0479949965625781
99 0.0466428062656054
100 0.0453290486111041
101 0.0440526244462257
102 0.0428124663619646
103 0.0416075377603089
104 0.0404368319570219
105 0.0392993712976535
106 0.0381942063129769
107 0.037120414893136
108 0.0360771014886715
109 0.0350633963338312
110 0.0340784546953738
111 0.0331214561406453
112 0.032191603831786
113 0.0312881238374572
114 0.0304102644670425
115 0.0295572956216355
116 0.0287285081686487
117 0.027923213331517
118 0.0271407420998931
119 0.026380444654377
120 0.0256416898116413
121 0.0249238644824567
122 0.0242263731491073
123 0.0235486373559181
124 0.0228900952154696
125 0.0222502009286929
126 0.0216284243208227
127 0.0210242503889844
128 0.0204371788639075
129 0.0198667237858439
130 0.0193124130900467
131 0.0187737882059539
132 0.0182504036690278
133 0.017741826742111
134 0.0172476370492462
135 0.0167674262197255
136 0.0163007975414304
137 0.0158473656256711
138 0.0154067560829004
139 0.0149786052043386
140 0.0145625596561972
141 0.014158276180599
142 0.0137654213071501
143 0.0133836710715748
144 0.0130127107416154
145 0.012661307578461
146 0.0123109314033514
147 0.0119704555169322
148 0.0116395994677779
149 0.0113180907880852
150 0.0110056647666316
151 0.0107020642253384
152 0.010407039303911
153 0.0101203472504889
154 0.00984175221849994
155 0.00957102506841836
156 0.00930794317516744
157 0.00905229024494453
158 0.0088038561303481
159 0.00856243665617688
160 0.00832783345101028
161 0.0080998537772224
162 0.00787831037274108
163 0.00766302129470842
164 0.0074538097660318
165 0.00725050403012788
166 0.00705293720545517
167 0.00686094714789299
168 0.00667437631536485
169 0.00649307163625635
170 0.0063168843817217
171 0.00614567004288781
172 0.00597928820985829
173 0.00581760245448683
174 0.00566048021811521
175 0.00550779270132208
176 0.0053594147558468
177 0.00521522478067103
178 0.00507510462195607
179 0.00493893947455777
180 0.00480661778702059
181 0.00467803116774926
182 0.00455307429749842
183 0.00443164483901882
184 0.00431364335510675
185 0.00419897322441964
186 0.00408754056196577
187 0.00397925414107007
188 0.00387402531867973
189 0.00377176796016406
190 0.00367239836956988
191 0.00357583522113764
192 0.00348199948929095
193 0.00339081438568491
194 0.00330220529444316
195 0.00321609971150406
196 0.00313242718326819
197 0.0030511192495007
198 0.00297210938580308
199 0.00289533294976411


==> archiv - toUpload/Data/e_i20.txt <==
t e_DMD
0 5.01622367922325
1 3.98766123021744
2 3.76990001929957
3 0.664385394828273
4 0.610439875108244
5 0.572817291135876
6 0.542064388799783
7 0.516358859521695
8 0.494352510405535
9 0.475065182412371
10 0.457790202536093
11 0.442027452610967
12 0.427420116110891
13 0.413716236850018
14 0.40073803377794
15 0.38835987111931
16 0.376492574980262
17 0.365072359437879
18 0.35405305657601
19 0.34340069171463
20 0.333089711441037
21 0.323100370277692
22 0.31341692622666
23 0.304026399110173
24 0.294917719326465
25 0.286081146666724
26 0.27750787538735
27 0.269189767316841
28 0.261119172640879
29 0.253288810455652
30 0.24569168983741
31 0.238321058187792
32 0.231170367781503
33 0.224233254325912
34 0.217503523332254
35 0.210975141468086
36 0.204642231000578
37 0.198499066082482
38 0.192540070069148
39 0.186759813349768
40 0.181153011373413
41 0.175714522681191
42 0.170439346841218
43 0.165322622237717
44 0.16035962369958
45 0.15554575997401
46 0.150876571062148
47 0.146347725439083
48 0.141955017182512
49 0.137694363033951
50 0.133561799414815
51 0.12955347941746
52 0.12566566978875
53 0.121894747921275
54 0.118237198864936
55 0.114689612369461
56 0.111248679966474
57 0.107911192098069
58 0.10467403529735
59 0.101534189425159
60 0.0984887249661739
61 0.0955348003866353
62 0.0926696595552654
63 0.0898906292282965
64 0.0871951165990387
65 0.0845806069119991
66 0.0820446611412494
67 0.0795849137324391
68 0.0771990704076709
69 0.0748849060322653
70 0.0726402625423174
71 0.0704630469318589
72 0.0683512292983406
73 0.0663028409451257
74 0.0643159725396309
75 0.0623887723257338
76 0.0605194443890562
77 0.0587062469737392
78 0.0569474908493127
79 0.0552415377262994
80 0.0535867987191909
81 0.0519817328554596
82 0.0504248456293008
83 0.0489146875988169
84 0.0474498530253832
85 0.0460289785539657
86 0.0446507419331952
87 0.0433138607740231
88 0.0420170913458132
89 0.0407592274087699
90 0.0395390990816095
91 0.0383555717434298
92 0.0372075449687524
93 0.0360939514947499
94 0.0350137562196798
95 0.0339659552316009
96 0.0329495748664536
97 0.0319636707946204
98 0.0310073271351126
99 0.0300796555965413
100 0.029179794644077
101 0.0283069086915973
102 0.0274601873182796
103 0.0266388445088797
104 0.0258421179170006
105 0.0250692681506406
106 0.0243195780793534
107 0.0235923521623663
108 0.0228869157970172
109 0.0222026146869069
110 0.021538814229153
111 0.0208948989201819
112 0.0202702717794878
113 0.0196643537908216
114 0.0190765833602763
115 0.0185064157907593
116 0.0179533227723561
117 0.0174167918881018
118 0.0168963261346966
119 0.0163914434577096
120 0.0159016763008338
121 0.0154265711687661
122 0.0149656882033003
123 0.0145186007722299
124 0.0140848950706803
125 0.0136641697344804
126 0.0132560354652258
127 0.0128601146666635
128 0.0124760410920678
129 0.0121034595022663
130 0.0117420253339984
131 0.011391404378289
132 0.0110512724685385
133 0.0107213151780328
134 0.0104012275265856
135 0.0100907136960433
136 0.00978948675437856
137 0.0094972683881089
138 0.00921378864280436
139 0.00893878567141589
140 0.00867200549020984
141 0.00841320174206498
142 0.00816213546691251
143 0.00791857487910579
144 0.00768229515150561
145 0.00745307820608107
146 0.00723071251082785
147 0.00701499288281415
148 0.00680572029716426
149 0.00660270170180698
150 0.00640574983781003
151 0.00621468306513303
152 0.00602932519363299
153 0.00584950531916785
154 0.0056750576646378
155 0.00550582142582524
156 0.00534164062187505
157 0.00518236395028305
158 0.00502784464625946
159 0.00487794034632584
160 0.00473251295602364
161 0.00459142852161157
162 0.00445455710562398
163 0.00432177266618191
164 0.0041929529399406
165 0.00406797932855736
166 0.00394673678858695
167 0.00382911372468347
168 0.00371500188602894
169 0.00360429626587197
170 0.00349689500409478
171 0.00339269929271365
172 0.00329161328422643
173 0.00319354400271255
174 0.00309840125761568
175 0.00300609756011768
176 0.00291654804202994
177 0.00282967037712531
178 0.0027453847048388
179 0.00266361355626266
180 0.0025842817823648
181 0.00250731648437323
182 0.00243264694624889
183 0.00236020456919238
184 0.00228992280812041
185 0.00222173711004941
186 0.00215558485433736
187 0.0020914052947181
188 0.00202913950307934
189 0.00196873031493208
190 0.00191012227651905
191 0.00185326159351303
192 0.00179809608125439
193 0.00174457511648907
194 0.00169264959055243
195 0.00164227186396371
196 0.00159339572238189
197 0.00154597633388473
198 0.00149997020753576
199 0.00145533515318908


==> archiv - toUpload/Data/e_i200.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 0.57996954573869
4 0.523915085535423
5 0.484770916134791
6 0.455675982592466
7 0.432714081217608
8 0.413635537791949
9 0.397090850631064
10 0.380339660052528
11 0.365446337992642
12 0.352835979327276
13 0.340871572508508
14 0.32943575317627
15 0.319468298089614
16 0.308802857950753
17 0.298539812014932
18 0.288610649959366
19 0.278998856527323
20 0.269687672899985
21 0.260653645461444
22 0.251895546197024
23 0.243393671197266
24 0.235149234146927
25 0.227144421704324
26 0.219381675585855
27 0.211844269567303
28 0.204535316118262
29 0.197443608295121
30 0.190558258243703
31 0.183882936401116
32 0.177402398640187
33 0.171120515881264
34 0.165027125413349
35 0.159112324293358
36 0.153380204459634
37 0.147821095993065
38 0.142425590230829
39 0.137197934679145
40 0.132128931987646
41 0.127209652810606
42 0.122444462976005
43 0.117824631462458
44 0.113341703045975
45 0.109000132103175
46 0.104791650181302
47 0.100708273123947
48 0.0967545133132839
49 0.0929225609659839
50 0.0892049010365316
51 0.0856060692117841
52 0.082118711319067
53 0.0787357817379477
54 0.0754617994367978
55 0.0722898655091914
56 0.069213408777631
57 0.0662368852881739
58 0.0633538564479467
59 0.0605616587138829
60 0.0578543708670224
61 0.0552362896281867
62 0.0527016092978457
63 0.0502449327543124
64 0.0478703568126063
65 0.0455725903601673
66 0.0433496251915922
67 0.0411968426730063
68 0.0391179656140587
69 0.0371084788553638
70 0.0351644585106743
71 0.033289243214747
72 0.0314790264529361
73 0.0297326047272238
74 0.0280472353469491
75 0.0264256124554289
76 0.0248651764427507
77 0.0233654527942295
78 0.0219254251260689
79 0.020547010323652
80 0.0192295577616597
81 0.0179738471676325
82 0.0167816397672326
83 0.0156540436336882
84 0.014593564208002
85 0.0136032234791331
86 0.012689268719223
87 0.0118517926746613
88 0.011097879769252
89 0.0104331458207282
90 0.00986853405633266
91 0.00939954026200181
92 0.00903458573797194
93 0.00877546842673609
94 0.00862113999116999
95 0.00857585859772001
96 0.00861572916281421
97 0.00873908211943146
98 0.00893483959218548
99 0.00920101822411064
100 0.00950751454485042
101 0.00985357509209024
102 0.0102302576388836
103 0.0106393443306294
104 0.0110554768604503
105 0.01148287757194
106 0.0119172329667107
107 0.0123550469659251
108 0.012802408039991
109 0.0132391395663247
110 0.0136724554742619
111 0.0141009260807451
112 0.0145234236368324
113 0.0149474662316442
114 0.0153554834604409
115 0.015755447794819
116 0.0161469722568266
117 0.0165378508034976
118 0.0169116778356417
119 0.0172764829255558
120 0.0176322079480307
121 0.017978843430051
122 0.018324170909954
123 0.0186526968902731
124 0.018972318491487
125 0.0192831462485359
126 0.0195853079828797
127 0.0198864503682168
128 0.0201716745070352
129 0.0204486900104335
130 0.020717664329089
131 0.0209787696958467
132 0.0212394957633437
133 0.021485359843409
134 0.0217238887383617
135 0.0219552615613114
136 0.0221796570274541
137 0.0224044167407151
138 0.0226153636250883
139 0.0228198625877375
140 0.0230180856576031
141 0.0232102023439289
142 0.0233963794210579
143 0.0235838046013184
144 0.0237585713656654
145 0.0239278815312896
146 0.0240918893584336
147 0.0242507457748443
148 0.0244115298738628
149 0.0245605069261144
150 0.0247047656460474
151 0.0248444433333151
152 0.0249796738908193
153 0.0251105878580086
154 0.0252441560099645
155 0.0253668027610092
156 0.0254855051452793
157 0.0256003805686497
158 0.0257115432848983
159 0.0258258887686631
160 0.0259299463533521
161 0.0260306159709487
162 0.0261279997940291
163 0.0262221971196723
164 0.0263133044504066
165 0.0264081426775371
166 0.0264933406156068
167 0.0265757221700492
168 0.0266553732448226
169 0.0267323772550937
170 0.0268135032570623
171 0.0268854471454021
172 0.0269549801599998
173 0.0270221763690794
174 0.0270871076552801
175 0.027149843781715
176 0.0272171025061999
177 0.0272756441010018
178 0.027332187810135
179 0.0273867954472509
180 0.0274395269621965
181 0.0274904405140036
182 0.0275462120012778
183 0.0275936529407116
184 0.0276394402393513
185 0.0276836253444929
186 0.0277262581423232
187 0.0277673870070972
188 0.0278136536630112
189 0.0278519105880475
190 0.0278888001756129
191 0.0279243651690085
192 0.027958647004712
193 0.0279916858515814
194 0.0280300955330579
195 0.0280607613561582
196 0.0280902975666052
197 0.0281187396214189
198 0.0281461219004493
199 0.0281724777109381


==> archiv - toUpload/Data/e_i5.txt <==
t e_DMD
0 5.01622367922325
1 3.98756283176875
2 3.76980221558554
3 1.81085771616356
4 0.987216380533958
5 0.73141540232812
6 0.643199474308525
7 0.607807041029574
8 0.580616475091727
9 0.557385168664428
10 0.536587245021404
11 0.517635012845034
12 0.500116091122242
13 0.483731414138967
14 0.468268015939028
15 0.453572644210696
16 0.439533605893272
17 0.42606878622985
18 0.413116979646853
19 0.400661759693606
20 0.388577290028072
21 0.376925071697044
22 0.365652040045665
23 0.354738955453564
24 0.344169373747719
25 0.333928905913918
26 0.324004696608204
27 0.314385056005261
28 0.305059199146463
29 0.2960170605836
30 0.287249161762474
31 0.278746515459909
32 0.270500546757583
33 0.262503080125815
34 0.254746251235544
35 0.247222508994519
36 0.239924567956062
37 0.232845384235609
38 0.22597816904047
39 0.219316360438705
40 0.212853654207807
41 0.206583939005664
42 0.200501301399333
43 0.194600020407377
44 0.188874560459525
45 0.183319564443487
46 0.177929847031235
47 0.172700388406134
48 0.167626328313188
49 0.162702960354792
50 0.157925726612162
51 0.153290212463014
52 0.148792141655104
53 0.144427371562227
54 0.1401918886715
55 0.136081804218482
56 0.132093350040048
57 0.128222874548907
58 0.124466838880315
59 0.120821813210474
60 0.117284473175505
61 0.113851596451963
62 0.110520059452787
63 0.107286834146245
64 0.104148984988641
65 0.101103665971691
66 0.0981481177694528
67 0.0952796649916231
68 0.0924957135171251
69 0.0897937479451308
70 0.0871713291080817
71 0.0846260916909373
72 0.082155741912396
73 0.0797580552994194
74 0.0774308745220372
75 0.0751721073157451
76 0.0729797244559909
77 0.0708517578085097
78 0.0687862984503529
79 0.0667814948296744
80 0.0648355510095265
81 0.0629467249574644
82 0.0611133268836886
83 0.0593337176491492
84 0.0576063072059512
85 0.0559295531014886
86 0.0543019590234056
87 0.0527220733949559
88 0.0511884880068641
89 0.0496998367014309
90 0.048254794093764
91 0.0468520743298105
92 0.0454904298923015
93 0.0441686504361657
94 0.0428855616602007
95 0.0416400242200218
96 0.0404309326700759
97 0.0392572144393148
98 0.0381178288364473
99 0.0370117660945894
100 0.035938046431959
101 0.0348957191550118
102 0.0338838617772591
103 0.0329015791775888
104 0.0319480027723034
105 0.0310222897184487
106 0.0301236221463821
107 0.0292512064045398
108 0.0284042723381172
109 0.0275820725792568
110 0.0267838818730649
111 0.0260089964096831
112 0.0252567331842964
113 0.0245264293762226
114 0.0238174417458979
115 0.0231291460489952
116 0.0224609364727242
117 0.0218122250806213
118 0.0211824412834002
119 0.0205710313228013
120 0.0199774577696582
121 0.0194011990365605
122 0.0188417489063762
123 0.0182986160773378
124 0.0177713237180383
125 0.0172594090376888
126 0.0167624228688993
127 0.0162799292659737
128 0.0158115051085035
129 0.0153567397224012
130 0.0149152345122143
131 0.0144866026032513
132 0.0140704684932191
133 0.013666467714601
134 0.0132742465108569
135 0.0128934615169007
136 0.0125237794537018
137 0.0121648768290503
138 0.011816439648412
139 0.0114781631345759
140 0.0111497514560041
141 0.0108309174608392
142 0.0105213824251383
143 0.0102208757988774
144 0.00992913496877622
145 0.00966691682259025
146 0.00939175414581219
147 0.00912461521817852
148 0.00886526673252203
149 0.00861348221696183
150 0.00836904183264147
151 0.00813173217857693
152 0.00790134610292082
153 0.00767768252085487
154 0.00746054623203464
155 0.00724974775080267
156 0.00704510313837188
157 0.00684643383665637
158 0.00665356651534418
159 0.00646633291398822
160 0.00628456969417013
161 0.0061081182965907
162 0.00593682479995822
163 0.00577053978455784
164 0.00560911820106058
165 0.00545241924106751
166 0.00530030621465836
167 0.0051526464287786
168 0.00500931106860391
169 0.00487017508672871
170 0.00473511708955518
171 0.00460401923373148
172 0.00447676711907845
173 0.00435324968929142
174 0.00423335913563726
175 0.00411699079752618
176 0.00400404307375975
177 0.00389441733111831
178 0.00378801781881977
179 0.00368475158334316
180 0.00358452838539456
181 0.00348726062277243
182 0.00339286324974824
183 0.00330125370586981
184 0.0032123518394322
185 0.0031260798382545
186 0.00304236216214466
187 0.00296112547340716
188 0.00288229857465974
189 0.00280581234375421
190 0.00273159967448732
191 0.00265959541508887
192 0.00258973631245389
193 0.00252196095378008
194 0.00245620971469194
195 0.00239242470431226
196 0.00233054971401071
197 0.002270530168485
198 0.0022123130759465
199 0.00215584698138965


==> archiv - toUpload/Data/regret_unc_Diff_N.tikz <==
\begin{tikzpicture}
\begin{axis}[%
width=2.5in,
height=1.5in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=200,
xlabel style={font=\color{white!15!black},scale=0.8},
xlabel={Simulation time $T$  },
ymin=0,
ymax=2,
ylabel style={font=\color{white!15!black},scale=0.8},
ylabel={$R_T /T$},
every axis y label/.style={at={(axis description cs:-0.15,.5)},rotate=90,anchor=south,scale=0.8},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
grid style={dotted},
legend style={legend columns=1, column sep=3pt,legend cell align=left, align=left, draw=white!15!black,  font= \scriptsize}
]
%  \addplot [color=blue, line width=0.5pt, forget plot,each nth point=1, filter discard warning=false, unbounded coords=discard 
%]
%  table[x=t, y=regret_vec]{Data/TN2.txt};
%  \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard 
%,color=blue, draw=none, mark size=1.3pt, mark=star, mark options={ blue}]
%  table[x=t, y=regret_vec]{Data/TN2.txt};

    \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=red	, line width=0.8pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e5.txt};
  \addplot [each nth point=1,color=red	, draw=none, mark size=1.3pt, mark=square, mark options={solid,red}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e5.txt};
 
     \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard,color=magenta, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_5_iT_1_eta1e5.txt};
  \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard 
,color=magenta, draw=none, mark size=1.7pt, mark=x, mark options={solid,,magenta}]
 table[x=t, y=ave_regret_vec]{Data/T_unc_N_5_iT_1_eta1e5.txt}; 
%   
       \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=OliveGreen, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_10_iT_1_eta1e5.txt};
  \addplot [each nth point=1,  color=OliveGreen, draw=none,  mark size=1.3 pt, mark=diamond, mark options={solid,OliveGreen	}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_10_iT_1_eta1e5.txt};
%%%
%
%%%  
%      \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=black	, line width=0.8pt, forget plot]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%  \addplot [each nth point=1,color=black	, draw=none, mark size=1.3pt, mark=triangle, mark options={solid,black}]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%%%      
%

%  
%     \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=gray	, line width=0.5pt, forget plot]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};
%  \addplot [each nth point=1,color=gray	, draw=none, mark size=1.1pt, mark=o , mark options={solid,gray}]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};


%\addlegendentry{$\eta=\eta_{\text{opt}}$}
\addlegendentry{$N=2$}
\addlegendentry{$N=5$}
\addlegendentry{$N=10$}

%\addlegendentry{$\eta=1e-6$}


%
%\addlegendentry{LO}
%\addlegendentry{GDpMHE ($i_T=50$)}
%
%\addlegendentry{CpMHE}
%
%\addlegendentry{GDpMHE ($i_T=1$)}


\end{axis}
\end{tikzpicture}%

==> archiv - toUpload/Data/regret_unc_Diff_iT.tikz <==
\begin{tikzpicture}
\begin{axis}[%
width=2.5in,
height=1.5in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=200,
xlabel style={font=\color{white!15!black},scale=0.8},
xlabel={Simulation time $T$  },
ymin=0,
ymax=2,
ylabel style={font=\color{white!15!black},scale=0.8},
ylabel={$R_T /T$},
every axis y label/.style={at={(axis description cs:-0.15,.5)},rotate=90,anchor=south,scale=0.8},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
grid style={dotted},
legend style={legend columns=1, column sep=3pt,legend cell align=left, align=left, draw=white!15!black,  font= \scriptsize}
]
%  \addplot [color=blue, line width=0.5pt, forget plot,each nth point=1, filter discard warning=false, unbounded coords=discard 
%]
%  table[x=t, y=regret_vec]{Data/TN2.txt};
%  \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard 
%,color=blue, draw=none, mark size=1.3pt, mark=star, mark options={ blue}]
%  table[x=t, y=regret_vec]{Data/TN2.txt};

    \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=red	, line width=0.8pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1.txt};
  \addplot [each nth point=1,color=red	, draw=none, mark size=1.3pt, mark=square, mark options={solid,red}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1.txt};
 
     \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard,color=magenta, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_5.txt};
  \addplot [each nth point=1, filter discard warning=false, unbounded coords=discard 
,color=magenta, draw=none, mark size=1.7pt, mark=x, mark options={solid,,magenta}]
 table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_5.txt}; 
   
       \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=OliveGreen, line width=0.5pt, forget plot]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_10.txt};
  \addplot [each nth point=1,  color=OliveGreen, draw=none,  mark size=1.3 pt, mark=diamond, mark options={solid,OliveGreen	}]
  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_10.txt};
%%
%
%%%  
%      \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=black	, line width=0.8pt, forget plot]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%  \addplot [each nth point=1,color=black	, draw=none, mark size=1.3pt, mark=triangle, mark options={solid,black}]
%  table[x=t, y=ave_regret_vec]{Data/T_unc_N_2_iT_1_eta1e6.txt};
%%%      
%

%  
%     \addplot [ each nth point=1, filter discard warning=false, unbounded coords=discard, color=gray	, line width=0.5pt, forget plot]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};
%  \addplot [each nth point=1,color=gray	, draw=none, mark size=1.1pt, mark=o , mark options={solid,gray}]
%  table[x=t, y=x1_gd]{Data/x1_i1.txt};


%\addlegendentry{$\eta=\eta_{\text{opt}}$}
\addlegendentry{$i_T=1$}
\addlegendentry{$i_T=5$}
\addlegendentry{$i_T=10$}

%\addlegendentry{$\eta=1e-6$}


%
%\addlegendentry{LO}
%\addlegendentry{GDpMHE ($i_T=50$)}
%
%\addlegendentry{CpMHE}
%
%\addlegendentry{GDpMHE ($i_T=1$)}


\end{axis}
\end{tikzpicture}%
